A modified combined active-set Newton method for solving phase-field fracture into the monolithic limit

In this work, we examine a numerical phase-field fracture framework in which the crack irreversibility constraint is treated with a primal-dual active set method and a linearization is used in the degradation function to enhance the numerical stability. The first goal is to carefully derive from a complementarity system our primal-dual active set formulation, which has been used in the literature in numerous studies, but for phase-field fracture without its detailed mathematical derivation yet. Based on the latter, we formulate a modified combined active-set Newton approach that significantly reduces the computational cost in comparison to comparable prior algorithms for quasi-monolithic settings. For many practical problems, Newton converges fast, but active set needs many iterations, for which three different efficiency improvements are suggested in this paper. Afterwards, we design an iteration on the linearization in order to iterate the problem to the monolithic limit. Our new algorithms are implemented in the programming framework pfm-cracks [T. Heister, T. Wick; pfm-cracks: A parallel-adaptive framework for phase-field fracture propagation, Software Impacts, Vol. 6 (2020), 100045]. In the numerical examples, we conduct performance studies and investigate efficiency enhancements. The main emphasis is on the cost complexity by keeping the accuracy of numerical solutions and goal functionals. Our algorithmic suggestions are substantiated with the help of several benchmarks in two and three spatial dimensions. Therein, predictor-corrector adaptivity and parallel performance studies are explored as well.

==> as_iter_ItE_2_0.txt <==
0.001	6
0.002	6
0.003	7
0.004	5
0.005	5
0.006	4
0.007	3
0.008	3
0.009	3
0.01	3
0.011	3
0.012	3
0.013	3
0.014	3
0.015	3
0.016	3
0.017	3
0.018	3
0.019	3
0.02	3
0.021	3
0.022	3
0.023	3
0.024	3
0.025	3
0.026	3
0.027	3
0.028	3
0.029	3
0.03	3
0.031	3
0.032	3
0.033	3
0.034	3
0.035	3
0.036	3
0.037	3
0.038	3
0.039	4
0.04	3
0.041	3
0.042	3
0.043	3
0.044	3
0.045	3
0.046	3
0.047	3
0.048	3
0.049	3
0.05	3
0.051	3
0.052	3
0.053	3
0.054	3
0.055	3
0.056	3
0.057	3
0.058	3
0.059	3
0.06	3
0.061	3
0.062	3
0.063	3
0.064	3
0.065	3
0.066	3
0.067	3
0.068	3
0.069	4
0.07	3
0.071	3
0.072	3
0.073	3
0.074	3
0.075	3
0.076	3
0.077	3
0.078	3
0.079	3
0.08	3
0.081	3
0.082	3
0.083	3
0.084	3
0.085	3
0.086	3
0.087	3
0.088	3
0.089	3
0.09	3
0.091	3
0.092	3
0.093	3
0.094	3
0.095	3
0.096	3
0.097	3
0.098	3
0.099	3
0.1	3
0.101	3
0.102	3
0.103	3
0.104	3
0.105	3
0.106	3
0.107	3
0.108	3
0.109	3
0.11	3
0.111	3
0.112	3
0.113	3
0.114	3
0.115	3
0.116	3
0.117	3
0.118	3
0.119	3
0.12	3
0.121	3
0.122	3
0.123	3
0.124	3
0.125	3
0.126	3
0.127	3
0.128	3
0.129	3
0.13	3
0.131	3
0.132	3
0.133	3
0.134	3
0.135	3
0.136	3
0.137	3
0.138	3
0.139	3
0.14	3
0.141	3
0.142	3
0.143	3
0.144	3
0.145	3
0.146	3
0.147	3
0.148	3
0.149	3
0.15	3
0.151	3
0.152	3
0.153	3
0.154	3
0.155	3
0.156	3
0.157	3
0.158	3
0.159	3
0.16	3
0.161	3
0.162	3
0.163	3
0.164	3
0.165	3
0.166	3
0.167	3
0.168	3
0.169	4
0.17	3
0.171	3
0.172	3
0.173	3
0.174	3
0.175	3
0.176	3
0.177	3
0.178	3
0.179	3
0.18	3
0.181	3
0.182	3
0.183	3
0.184	3
0.185	3
0.186	3
0.187	3
0.188	3
0.189	3
0.19	4
0.191	3
0.192	3
0.193	3
0.194	3
0.195	3
0.196	3
0.197	3
0.198	3
0.199	3
0.2	3
0.201	3
0.202	3
0.203	3
0.204	4
0.205	4
0.206	5
0.207	6
0.208	7
0.209	8
0.21	9
0.211	8
0.212	9
0.213	9
0.214	9
0.215	8
0.216	9
0.217	8
0.218	8
0.219	9
0.22	9
0.221	8
0.222	8
0.223	9
0.224	9
0.225	8
0.226	8
0.227	8
0.228	9
0.229	8
0.23	9
0.231	10
0.232	102
0.233	41
0.234	31
0.235	23
0.236	17
0.237	4
0.238	6
0.239	5
0.24	4
0.241	4
0.242	4
0.243	4
0.244	4
0.245	4
0.246	4
0.247	4
0.248	4
0.249	4
0.25	5
0.251	5
0.252	5
0.253	4
0.254	4
0.255	4
0.256	4
0.257	5
0.258	4
0.259	4
0.26	4
0.261	4
0.262	4
0.263	4
0.264	4
0.265	4
0.266	4
0.267	3
0.268	4
0.269	4
0.27	4
0.271	4
0.272	4
0.273	4
0.274	4
0.275	4
0.276	4
0.277	4
0.278	4
0.279	4
0.28	4
0.281	4
0.282	4
0.283	4
0.284	3
0.285	4
0.286	4
0.287	4
0.288	3
0.289	4
0.29	4
0.291	4
0.292	4
0.293	3
0.294	4
0.295	4
0.296	4
0.297	4
0.298	4
0.299	4
0.3	4
0.301	3
0.302	3
0.303	3
0.304	3
0.305	3
0.306	3
0.307	3
0.308	3
0.309	3
0.31	3
0.311	3
0.312	3
0.313	3
0.314	3
0.315	3
0.316	3
0.317	3
0.318	3
0.319	3
0.32	3
0.321	3
0.322	3
0.323	3
0.324	3
0.325	3
0.326	3
0.327	3
0.328	3
0.329	3
0.33	3
0.331	3
0.332	3
0.333	3
0.334	3
0.335	3
0.336	3
0.337	3
0.338	3
0.339	3
0.34	3
0.341	3
0.342	3
0.343	3
0.344	3
0.345	3
0.346	3
0.347	3
0.348	3
0.349	3
0.35	3
0.351	3
0.352	3
0.353	3
0.354	3
0.355	3
0.356	3
0.357	3
0.358	3
0.359	3
0.36	3
0.361	3
0.362	3
0.363	3
0.364	3
0.365	3
0.366	3
0.367	3
0.368	3
0.369	3
0.37	3
0.371	3
0.372	3
0.373	3
0.374	3
0.375	3
0.376	3
0.377	3
0.378	3
0.379	3
0.38	3
0.381	3
0.382	3
0.383	3
0.384	3
0.385	3
0.386	3
0.387	3
0.388	3
0.389	3
0.39	3
0.391	3
0.392	3
0.393	3
0.394	3
0.395	3
0.396	3
0.397	3
0.398	3
0.399	3
0.4	3
0.401	3
0.402	3
0.403	3
0.404	3
0.405	3
0.406	3
0.407	3
0.408	3
0.409	3
0.41	3
0.411	3
0.412	3
0.413	3
0.414	3
0.415	3
0.416	3
0.417	3
0.418	3
0.419	3
0.42	3
0.421	3
0.422	3
0.423	3
0.424	3
0.425	3
0.426	3
0.427	3
0.428	3
0.429	3
0.43	3
0.431	3
0.432	3
0.433	3
0.434	3
0.435	3
0.436	3
0.437	3
0.438	3
0.439	3
0.44	3
0.441	3
0.442	3
0.443	3
0.444	3
0.445	3
0.446	3
0.447	3
0.448	3
0.449	3
0.45	3
0.451	3
0.452	3
0.453	3
0.454	3
0.455	3
0.456	3
0.457	3
0.458	3
0.459	3
0.46	3
0.461	3
0.462	3
0.463	3
0.464	3
0.465	3
0.466	3
0.467	3
0.468	3
0.469	3
0.47	3
0.471	3
0.472	3
0.473	3
0.474	3
0.475	3
0.476	3
0.477	3
0.478	3
0.479	3
0.48	3
0.481	3
0.482	3
0.483	3
0.484	3
0.485	3
0.486	3
0.487	3
0.488	3
0.489	3
0.49	3
0.491	3
0.492	3
0.493	3
0.494	3
0.495	3
0.496	3
0.497	3
0.498	3
0.499	3
0.5	3
0.501	3
0.502	3
0.503	3
0.504	3
0.505	3
0.506	3
0.507	3
0.508	3
0.509	3
0.51	3
0.511	3
0.512	3
0.513	3
0.514	3
0.515	3
0.516	3
0.517	3
0.518	3
0.519	3
0.52	3
0.521	3
0.522	3
0.523	3
0.524	3
0.525	3
0.526	3
0.527	3
0.528	3
0.529	3
0.53	3
0.531	3
0.532	3
0.533	3
0.534	3
0.535	3
0.536	3
0.537	3
0.538	3
0.539	3
0.54	3
0.541	3
0.542	3
0.543	3
0.544	3
0.545	3
0.546	3
0.547	3
0.548	3
0.549	3
0.55	3
0.551	3
0.552	3
0.553	3
0.554	3
0.555	3
0.556	3
0.557	3
0.558	3
0.559	3
0.56	3
0.561	3
0.562	3
0.563	3
0.564	3
0.565	3
0.566	3
0.567	3
0.568	3
0.569	3
0.57	3
0.571	3
0.572	3
0.573	3
0.574	3
0.575	3
0.576	3
0.577	3
0.578	3
0.579	3
0.58	3
0.581	3
0.582	3
0.583	3
0.584	3
0.585	3
0.586	3
0.587	3
0.588	3
0.589	3
0.59	3
0.591	3
0.592	3
0.593	3
0.594	3
0.595	3
0.596	3
0.597	3
0.598	3
0.599	4
0.6	3
0.601	6
0.602	3
0.603	3
0.604	3
0.605	3
0.606	3
0.607	3
0.608	3
0.609	3
0.61	3
0.611	3
0.612	3
0.613	3
0.614	3
0.615	3
0.616	3
0.617	4
0.618	4
0.619	3
0.62	4
0.621	3
0.622	4
0.623	3
0.624	4
0.625	3
0.626	4
0.627	4
0.628	4
0.629	4
0.63	4
0.631	4
0.632	4
0.633	4
0.634	4
0.635	4
0.636	4
0.637	4
0.638	4
0.639	5
0.64	4
0.641	4
0.642	4
0.643	4
0.644	4
0.645	4
0.646	4
0.647	4
0.648	4
0.649	4
0.65	4
0.651	4
0.652	4
0.653	4
0.654	4
0.655	4
0.656	4
0.657	4
0.658	4
0.659	4
0.66	4
0.661	4
0.662	5
0.663	4
0.664	4
0.665	4
0.666	5
0.667	4
0.668	4
0.669	4
0.67	4
0.671	5
0.672	4
0.673	4
0.674	4
0.675	4
0.676	4
0.677	4
0.678	4
0.679	4
0.68	4
0.681	4
0.682	4
0.683	4
0.684	4
0.685	4
0.686	4
0.687	4
0.688	4
0.689	4
0.69	4
0.691	4
0.692	3
0.693	4
0.694	4
0.695	4
0.696	3
0.697	4
0.698	4
0.699	4
0.7	4
0.701	5
0.702	4
0.703	3
0.704	4
0.705	3
0.706	4
0.707	4
0.708	4
0.709	4
0.71	4
0.711	4
0.712	4
0.713	4
0.714	4
0.715	3
0.716	4
0.717	4
0.718	4
0.719	4
0.72	4
0.721	4
0.722	4
0.723	4
0.724	4
0.725	4
0.726	4
0.727	4
0.728	4
0.729	4
0.73	4
0.731	4
0.732	4
0.733	4
0.734	3
0.735	3
0.736	3
0.737	4
0.738	4
0.739	4
0.74	3
0.741	4
0.742	4
0.743	4
0.744	4
0.745	4
0.746	4
0.747	4
0.748	4
0.749	4
0.75	4
0.751	4
0.752	4
0.753	4
0.754	4
0.755	4
0.756	3
0.757	4
0.758	4
0.759	4
0.76	4
0.761	4
0.762	4
0.763	4
0.764	4
0.765	3
0.766	4
0.767	4
0.768	3
0.769	3
0.77	3
0.771	4
0.772	3
0.773	3
0.774	3
0.775	3
0.776	3
0.777	4
0.778	4
0.779	4
0.78	4
0.781	3
0.782	3
0.783	4
0.784	3
0.785	3
0.786	3
0.787	3
0.788	3
0.789	4
0.79	4
0.791	4
0.792	4
0.793	3
0.794	4
0.795	3
0.796	4
0.797	4
0.798	3
0.799	3
0.8	3
0.801	3
0.802	3
0.803	3
0.804	3
0.805	3
0.806	3
0.807	3
0.808	3
0.809	3
0.81	3
0.811	3
0.812	3
0.813	3
0.814	3
0.815	3
0.816	3
0.817	3
0.818	3
0.819	3
0.82	3
0.821	3
0.822	3
0.823	3
0.824	3
0.825	3
0.826	3
0.827	3
0.828	3
0.829	3
0.83	3
0.831	3
0.832	3
0.833	3
0.834	3
0.835	3
0.836	3
0.837	3
0.838	3
0.839	3
0.84	3
0.841	3
0.842	3
0.843	3
0.844	3
0.845	3
0.846	3
0.847	3
0.848	3
0.849	3
0.85	3
0.851	3
0.852	3
0.853	3
0.854	3
0.855	3
0.856	3
0.857	3
0.858	3
0.859	3
0.86	3
0.861	3
0.862	3
0.863	3
0.864	3
0.865	3
0.866	3
0.867	3
0.868	3
0.869	3
0.87	3
0.871	3
0.872	3
0.873	3
0.874	3
0.875	3
0.876	3
0.877	3
0.878	3
0.879	3
0.88	3
0.881	3
0.882	3
0.883	3
0.884	3
0.885	3
0.886	3
0.887	3
0.888	3
0.889	3
0.89	3
0.891	3
0.892	3
0.893	3
0.894	3
0.895	3
0.896	3
0.897	3
0.898	3
0.899	3
0.9	3
0.901	3
0.902	3
0.903	3
0.904	3
0.905	3
0.906	3
0.907	3
0.908	3
0.909	3
0.91	3
0.911	3
0.912	3
0.913	3
0.914	3
0.915	3
0.916	3
0.917	3
0.918	3
0.919	3
0.92	3
0.921	3
0.922	3
0.923	3
0.924	3
0.925	3
0.926	3
0.927	3
0.928	3
0.929	3
0.93	3
0.931	3
0.932	3
0.933	3
0.934	3
0.935	3
0.936	3
0.937	3
0.938	3
0.939	3
0.94	3
0.941	3
0.942	3
0.943	3
0.944	3
0.945	3
0.946	3
0.947	3
0.948	3
0.949	3
0.95	3
0.951	3
0.952	3
0.953	3
0.954	3
0.955	3
0.956	3
0.957	3
0.958	3
0.959	3
0.96	3
0.961	3
0.962	3
0.963	3
0.964	3
0.965	3
0.966	3
0.967	3
0.968	3
0.969	3
0.97	3
0.971	3
0.972	3
0.973	3
0.974	3
0.975	3
0.976	3
0.977	3
0.978	3
0.979	3
0.98	3
0.981	3
0.982	3
0.983	3
0.984	3
0.985	3
0.986	3
0.987	3
0.988	3
0.989	3
0.99	3
0.991	3
0.992	3
0.993	3
0.994	3
0.995	3
0.996	3
0.997	3
0.998	3
0.999	3
1	3
1.001	12
1.002	3
1.003	3
1.004	3
1.005	3
1.006	3
1.007	3
1.008	3
1.009	3
1.01	3
1.011	3
1.012	3
1.013	3
1.014	3
1.015	3
1.016	3
1.017	3
1.018	3
1.019	3
1.02	3
1.021	3
1.022	3
1.023	3
1.024	3
1.025	3
1.026	3
1.027	3
1.028	3
1.029	3
1.03	3
1.031	3
1.032	3
1.033	3
1.034	3
1.035	3
1.036	3
1.037	3
1.038	3
1.039	3
1.04	3
1.041	3
1.042	3
1.043	3
1.044	3
1.045	3
1.046	3
1.047	3
1.048	3
1.049	3
1.05	3
1.051	3
1.052	3
1.053	3
1.054	3
1.055	3
1.056	3
1.057	3
1.058	3
1.059	3
1.06	3
1.061	3
1.062	3
1.063	3
1.064	3
1.065	3
1.066	3
1.067	3
1.068	3
1.069	3
1.07	4
1.071	3
1.072	3
1.073	3
1.074	3
1.075	3
1.076	3
1.077	3
1.078	3
1.079	3
1.08	3
1.081	3
1.082	3
1.083	3
1.084	3
1.085	3
1.086	3
1.087	3
1.088	3
1.089	3
1.09	3
1.091	3
1.092	3
1.093	3
1.094	3
1.095	4
1.096	3
1.097	3
1.098	3
1.099	3
1.1	3
1.101	3
1.102	3
1.103	3
1.104	3
1.105	3
1.106	3
1.107	3
1.108	3
1.109	3
1.11	3
1.111	3
1.112	3
1.113	3
1.114	3
1.115	3
1.116	3
1.117	3
1.118	3
1.119	3
1.12	3
1.121	3
1.122	3
1.123	3
1.124	3
1.125	3
1.126	3
1.127	3
1.128	3
1.129	3
1.13	4
1.131	4
1.132	3
1.133	3
1.134	3
1.135	3
1.136	3
1.137	3
1.138	3
1.139	3
1.14	3
1.141	3
1.142	3
1.143	3
1.144	3
1.145	3
1.146	3
1.147	3
1.148	4
1.149	3
1.15	3
1.151	3
1.152	3
1.153	3
1.154	3
1.155	3
1.156	3
1.157	3
1.158	3
1.159	3
1.16	3
1.161	3
1.162	3
1.163	3
1.164	4
1.165	3
1.166	3
1.167	4
1.168	3
1.169	3
1.17	3
1.171	3
1.172	4
1.173	4
1.174	3
1.175	3
1.176	3
1.177	3
1.178	3
1.179	3
1.18	3
1.181	3
1.182	3
1.183	3
1.184	3
1.185	3
1.186	3
1.187	3
1.188	3
1.189	4
1.19	3
1.191	3
1.192	3
1.193	3
1.194	3
1.195	3
1.196	3
1.197	3
1.198	3
1.199	3
1.2	3
1.201	3
1.202	3
1.203	4
1.204	3
1.205	4
1.206	3
1.207	3
1.208	4
1.209	3
1.21	3
1.211	3
1.212	3
1.213	3
1.214	3
1.215	4
1.216	3
1.217	4
1.218	3
1.219	4
1.22	3
1.221	3
1.222	3
1.223	3
1.224	3
1.225	3
1.226	4
1.227	3
1.228	3
1.229	4
1.23	3
1.231	3
1.232	3
1.233	3
1.234	3
1.235	3
1.236	3
1.237	3
1.238	3
1.239	3
1.24	3
1.241	4
1.242	3
1.243	4
1.244	3
1.245	3
1.246	3
1.247	3
1.248	3
1.249	4
1.25	4
1.251	3
1.252	4
1.253	4
1.254	3
1.255	3
1.256	4
1.257	3
1.258	3
1.259	3
1.26	3
1.261	3
1.262	3
1.263	3
1.264	3
1.265	4
1.266	4
1.267	3
1.268	3
1.269	3
1.27	3
1.271	3
1.272	3
1.273	3
1.274	3
1.275	4
1.276	4
1.277	4
1.278	4
1.279	3
1.28	4
1.281	4
1.282	3
1.283	3
1.284	3
1.285	4
1.286	4
1.287	4
1.288	4
1.289	4
1.29	5
1.291	4
1.292	4
1.293	4
1.294	4
1.295	4
1.296	4
1.297	4
1.298	5
1.299	5
1.3	5
1.301	4
1.302	5
1.303	5
1.304	6
1.305	5
1.306	4
1.307	4
1.308	4
1.309	4
1.31	3
1.311	4
1.312	3
1.313	5
1.314	8
1.315	8
1.316	7
1.317	7
1.318	8
1.319	7
1.32	7
1.321	7
1.322	7
1.323	7
1.324	7
1.325	7
1.326	6
1.327	6
1.328	6
1.329	5
1.33	6
1.331	6
1.332	6
1.333	7
1.334	8
1.335	7
1.336	8
1.337	7
1.338	7
1.339	7
1.34	7
1.341	7
1.342	7
1.343	7
1.344	7
1.345	7
1.346	6
1.347	6
1.348	6
1.349	6
1.35	7
1.351	8
1.352	7
1.353	7
1.354	7
1.355	8
1.356	7
1.357	8
1.358	7
1.359	7
1.36	7
1.361	7
1.362	7
1.363	8
1.364	8
1.365	7
1.366	8
1.367	8
1.368	8
1.369	7
1.37	8
1.371	8
1.372	8
1.373	7
1.374	7
1.375	7
1.376	7
1.377	8
1.378	8
1.379	8
1.38	8
1.381	9
1.382	7
1.383	8
1.384	7
1.385	7
1.386	7
1.387	8
1.388	8
1.389	8
1.39	8
1.391	8
1.392	8
1.393	8
1.394	8
1.395	9
1.396	8
1.397	7
1.398	8
1.399	7
1.4	7
1.401	8
1.402	7
1.403	7
1.404	8
1.405	8
1.406	8
1.407	8
1.408	8
1.409	8
1.41	8
1.411	8
1.412	8
1.413	8
1.414	8
1.415	9
1.416	8
1.417	8
1.418	8
1.419	8
1.42	8
1.421	8
1.422	8
1.423	8
1.424	8
1.425	7
1.426	7
1.427	7
1.428	7
1.429	7
1.43	8
1.431	8
1.432	8
1.433	8
1.434	8
1.435	8
1.436	8
1.437	8
1.438	8
1.439	8
1.44	8
1.441	7
1.442	8
1.443	7
1.444	7
1.445	8
1.446	8
1.447	8
1.448	8
1.449	7
1.45	7
1.451	8
1.452	8
1.453	8
1.454	8
1.455	7
1.456	7
1.457	8
1.458	8
1.459	8
1.46	8
1.461	8
1.462	8
1.463	8
1.464	8
1.465	9
1.466	8
1.467	9
1.468	8
1.469	9
1.47	9
1.471	8
1.472	8
1.473	8
1.474	9
1.475	8
1.476	9
1.477	8
1.478	8
1.479	9
1.48	8
1.481	8
1.482	9
1.483	8
1.484	8
1.485	9
1.486	8
1.487	8
1.488	9
1.489	8
1.49	9
1.491	8
1.492	8
1.493	8
1.494	8
1.495	8
1.496	8
1.497	9
1.498	9
1.499	9
1.5	9
1.501	9
1.502	9
1.503	9
1.504	9
1.505	8
1.506	9
1.507	9
1.508	9
1.509	8
1.51	9
1.511	9
1.512	9
1.513	8
1.514	8
1.515	8
1.516	8
1.517	8
1.518	8
1.519	8
1.52	8
1.521	8
1.522	8
1.523	8
1.524	9
1.525	9
1.526	9
1.527	9
1.528	10
1.529	9
1.53	9
1.531	9
1.532	9
1.533	9
1.534	9
1.535	9
1.536	9
1.537	9
1.538	9
1.539	9
1.54	8
1.541	9
1.542	8
1.543	9
1.544	9
1.545	9
1.546	9
1.547	9
1.548	8
1.549	9
1.55	8
1.551	9
1.552	9
1.553	9
1.554	9
1.555	9
1.556	9
1.557	9
1.558	9
1.559	9
1.56	9
1.561	9
1.562	8
1.563	9
1.564	9
1.565	9
1.566	9
1.567	9
1.568	8
1.569	9
1.57	8
1.571	8
1.572	9
1.573	9
1.574	8
1.575	8
1.576	9
1.577	9
1.578	8
1.579	9
1.58	9
1.581	9
1.582	9
1.583	9
1.584	9
1.585	8
1.586	9
1.587	8
1.588	9
1.589	9
1.59	9
1.591	8
1.592	9
1.593	9
1.594	10
1.595	9
1.596	10
1.597	9
1.598	9
1.599	9
1.6	10
1.601	9
1.602	10
1.603	11
1.604	10
1.605	10
1.606	10
1.607	9
1.608	9
1.609	10
1.61	9
1.611	9
1.612	9
1.613	10
1.614	9
1.615	9
1.616	9
1.617	9
1.618	9
1.619	10
1.62	9
1.621	8
1.622	9
1.623	10
1.624	11
1.625	11
1.626	10
1.627	10
1.628	11
1.629	10
1.63	10
1.631	9
1.632	9
1.633	10
1.634	9
1.635	9
1.636	9
1.637	10
1.638	10
1.639	10
1.64	10
1.641	9
1.642	9
1.643	10
1.644	9
1.645	10
1.646	9
1.647	9
1.648	9
1.649	8
1.65	9
1.651	9
1.652	8
1.653	8
1.654	9
1.655	9
1.656	9
1.657	9
1.658	9
1.659	9
1.66	9
1.661	9
1.662	8
1.663	10
1.664	10
1.665	9
1.666	9
1.667	9
1.668	8
1.669	9
1.67	10
1.671	9
1.672	9
1.673	9
1.674	9
1.675	10
1.676	9
1.677	9
1.678	9
1.679	9
1.68	9
1.681	9
1.682	9
1.683	8
1.684	9
1.685	10
1.686	9
1.687	10
1.688	9
1.689	9
1.69	7
1.691	7
1.692	9
1.693	9
1.694	9
1.695	9
1.696	9
1.697	8
1.698	9
1.699	9
1.7	10
1.701	9
1.702	9
1.703	10
1.704	9
1.705	9
1.706	9
1.707	9
1.708	9
1.709	9
1.71	9
1.711	9
1.712	9
1.713	9
1.714	9
1.715	9
1.716	9
1.717	9
1.718	9
1.719	9
1.72	9
1.721	9
1.722	8
1.723	9
1.724	9
1.725	9
1.726	9
1.727	10
1.728	9
1.729	10
1.73	9
1.731	9
1.732	8
1.733	9
1.734	10
1.735	9
1.736	9
1.737	9
1.738	9
1.739	10
1.74	9
1.741	9
1.742	9
1.743	9
1.744	9
1.745	9
1.746	10
1.747	9
1.748	9
1.749	10
1.75	9
1.751	9
1.752	9
1.753	9
1.754	9
1.755	9
1.756	9
1.757	9
1.758	10
1.759	9
1.76	9
1.761	8
1.762	9
1.763	8
1.764	9
1.765	9
1.766	8
1.767	9
1.768	9
1.769	9
1.77	9
1.771	8
1.772	9
1.773	9
1.774	9
1.775	9
1.776	9
1.777	9
1.778	9
1.779	9
1.78	10
1.781	9
1.782	9
1.783	9
1.784	9
1.785	9
1.786	9
1.787	8
1.788	9
1.789	9
1.79	9
1.791	9
1.792	9
1.793	8
1.794	9
1.795	9
1.796	10
1.797	9
1.798	9
1.799	10
1.8	10
1.801	8
1.802	9
1.803	8
1.804	9
1.805	9
1.806	9
1.807	8
1.808	9
1.809	9
1.81	9
1.811	10
1.812	9
1.813	9
1.814	10
1.815	8
1.816	9
1.817	8
1.818	10
1.819	9
1.82	9
1.821	9
1.822	9
1.823	8
1.824	8
1.825	8
1.826	9
1.827	9
1.828	9
1.829	9
1.83	9
1.831	9
1.832	9
1.833	9
1.834	9
1.835	10
1.836	9
1.837	9
1.838	9
1.839	10
1.84	9
1.841	10
1.842	9
1.843	9
1.844	9
1.845	10
1.846	9
1.847	9
1.848	10
1.849	9
1.85	9
1.851	10
1.852	9
1.853	10
1.854	10
1.855	9
1.856	9
1.857	9
1.858	10
1.859	9
1.86	9
1.861	10
1.862	9
1.863	9
1.864	10
1.865	10
1.866	10
1.867	9
1.868	9
1.869	9
1.87	9
1.871	10
1.872	9
1.873	9
1.874	10
1.875	10
1.876	9
1.877	11
1.878	9
1.879	10
1.88	9
1.881	11
1.882	9
1.883	10
1.884	9
1.885	9
1.886	9
1.887	10
1.888	10
1.889	9
1.89	10
1.891	11
1.892	9
1.893	10
1.894	10
1.895	10
1.896	10
1.897	10
1.898	9
1.899	8
1.9	10
1.901	10
1.902	9
1.903	10
1.904	10
1.905	10
1.906	11
1.907	9
1.908	10
1.909	8
1.91	10
1.911	10
1.912	9
1.913	10
1.914	10
1.915	11
1.916	9
1.917	9
1.918	9
1.919	10
1.92	9
1.921	9
1.922	9
1.923	10
1.924	10
1.925	10
1.926	9
1.927	10
1.928	10
1.929	9
1.93	9
1.931	10
1.932	9
1.933	9
1.934	10
1.935	10
1.936	9
1.937	9
1.938	10
1.939	8
1.94	10
1.941	9
1.942	10
1.943	9
1.944	9
1.945	9
1.946	9
1.947	9
1.948	8
1.949	8
1.95	8
1.951	9
1.952	8
1.953	9
1.954	9
1.955	9
1.956	9
1.957	9
1.958	9
1.959	9
1.96	9
1.961	9
1.962	8
1.963	9
1.964	8
1.965	8
1.966	8
1.967	8
1.968	9
1.969	8
1.97	8
1.971	9
1.972	8
1.973	9
1.974	8
1.975	9
1.976	7
1.977	9
1.978	8
1.979	9
1.98	8
1.981	8
1.982	8
1.983	9
1.984	9
1.985	9
1.986	8
1.987	9
1.988	9
1.989	8
1.99	7
1.991	8
1.992	8
1.993	8
1.994	8
1.995	8
1.996	8
1.997	8
1.998	7
1.999	8
2	8
2.001	8


==> as_iter_ItE_3_0.txt <==
0.001	7
0.002	6
0.003	8
0.004	7
0.005	6
0.006	5
0.007	6
0.008	4
0.009	3
0.01	3
0.011	3
0.012	3
0.013	3
0.014	3
0.015	3
0.016	3
0.017	3
0.018	3
0.019	3
0.02	3
0.021	3
0.022	3
0.023	3
0.024	3
0.025	3
0.026	3
0.027	3
0.028	3
0.029	3
0.03	3
0.031	3
0.032	3
0.033	3
0.034	3
0.035	3
0.036	3
0.037	3
0.038	3
0.039	3
0.04	3
0.041	3
0.042	3
0.043	3
0.044	3
0.045	3
0.046	3
0.047	3
0.048	3
0.049	3
0.05	3
0.051	3
0.052	3
0.053	3
0.054	3
0.055	3
0.056	3
0.057	3
0.058	3
0.059	3
0.06	3
0.061	3
0.062	3
0.063	3
0.064	3
0.065	3
0.066	3
0.067	3
0.068	3
0.069	3
0.07	3
0.071	3
0.072	3
0.073	3
0.074	3
0.075	3
0.076	3
0.077	3
0.078	3
0.079	3
0.08	3
0.081	3
0.082	3
0.083	3
0.084	3
0.085	3
0.086	3
0.087	3
0.088	3
0.089	3
0.09	3
0.091	3
0.092	3
0.093	3
0.094	3
0.095	3
0.096	3
0.097	3
0.098	3
0.099	3
0.1	3
0.101	3
0.102	3
0.103	3
0.104	3
0.105	3
0.106	3
0.107	3
0.108	3
0.109	3
0.11	3
0.111	3
0.112	3
0.113	3
0.114	3
0.115	3
0.116	3
0.117	3
0.118	3
0.119	3
0.12	3
0.121	3
0.122	3
0.123	3
0.124	3
0.125	3
0.126	3
0.127	3
0.128	3
0.129	3
0.13	3
0.131	3
0.132	3
0.133	3
0.134	3
0.135	3
0.136	3
0.137	3
0.138	3
0.139	3
0.14	3
0.141	3
0.142	3
0.143	3
0.144	3
0.145	3
0.146	3
0.147	3
0.148	3
0.149	3
0.15	3
0.151	3
0.152	3
0.153	3
0.154	3
0.155	3
0.156	3
0.157	3
0.158	3
0.159	3
0.16	3
0.161	3
0.162	3
0.163	3
0.164	3
0.165	3
0.166	3
0.167	3
0.168	3
0.169	3
0.17	3
0.171	3
0.172	3
0.173	3
0.174	3
0.175	3
0.176	3
0.177	3
0.178	3
0.179	3
0.18	3
0.181	3
0.182	3
0.183	3
0.184	3
0.185	3
0.186	3
0.187	3
0.188	3
0.189	3
0.19	3
0.191	3
0.192	3
0.193	3
0.194	3
0.195	3
0.196	3
0.197	3
0.198	3
0.199	3
0.2	3
0.201	3
0.202	4
0.203	4
0.204	4
0.205	5
0.206	5
0.207	5
0.208	6
0.209	6
0.21	7
0.211	7
0.212	10
0.213	8
0.214	8
0.215	8
0.216	9
0.217	7
0.218	9
0.219	9
0.22	9
0.221	8
0.222	8
0.223	8
0.224	9
0.225	102
0.226	47
0.227	31
0.228	22
0.229	21
0.23	15
0.231	7
0.232	6
0.233	5
0.234	6
0.235	5
0.236	5
0.237	6
0.238	5
0.239	5
0.24	4
0.241	4
0.242	5
0.243	5
0.244	5
0.245	5
0.246	5
0.247	5
0.248	5
0.249	5
0.25	5
0.251	5
0.252	5
0.253	5
0.254	5
0.255	5
0.256	5
0.257	4
0.258	4
0.259	5
0.26	4
0.261	4
0.262	4
0.263	4
0.264	4
0.265	4
0.266	4
0.267	4
0.268	5
0.269	4
0.27	4
0.271	4
0.272	4
0.273	4
0.274	4
0.275	4
0.276	4
0.277	4
0.278	4
0.279	4
0.28	4
0.281	4
0.282	4
0.283	4
0.284	4
0.285	4
0.286	4
0.287	4
0.288	4
0.289	4
0.29	6
0.291	8
0.292	8
0.293	10
0.294	8
0.295	55
0.296	51
0.297	34
0.298	24
0.299	17
0.3	16
0.301	5
0.302	6
0.303	5
0.304	4
0.305	4
0.306	4
0.307	3
0.308	3
0.309	3
0.31	3
0.311	3
0.312	3
0.313	3
0.314	4
0.315	4
0.316	4
0.317	4
0.318	4
0.319	4
0.32	4
0.321	4
0.322	3
0.323	3
0.324	3
0.325	3
0.326	3
0.327	3
0.328	3
0.329	3
0.33	3
0.331	3
0.332	3
0.333	3
0.334	3
0.335	3
0.336	3
0.337	3
0.338	3
0.339	3
0.34	3
0.341	3
0.342	3
0.343	3
0.344	3
0.345	3
0.346	3
0.347	3
0.348	3
0.349	3
0.35	3
0.351	3
0.352	3
0.353	3
0.354	3
0.355	3
0.356	3
0.357	3
0.358	3
0.359	3
0.36	3
0.361	3
0.362	3
0.363	3
0.364	3
0.365	3
0.366	3
0.367	3
0.368	3
0.369	3
0.37	3
0.371	3
0.372	3
0.373	3
0.374	3
0.375	3
0.376	3
0.377	3
0.378	3
0.379	4
0.38	3
0.381	3
0.382	3
0.383	3
0.384	3
0.385	3
0.386	3
0.387	3
0.388	3
0.389	3
0.39	3
0.391	3
0.392	3
0.393	3
0.394	3
0.395	3
0.396	3
0.397	3
0.398	3
0.399	3
0.4	3
0.401	3
0.402	3
0.403	3
0.404	3
0.405	3
0.406	3
0.407	3
0.408	3
0.409	3
0.41	3
0.411	3
0.412	3
0.413	3
0.414	3
0.415	3
0.416	3
0.417	3
0.418	3
0.419	3
0.42	3
0.421	3
0.422	3
0.423	3
0.424	3
0.425	3
0.426	3
0.427	3
0.428	3
0.429	3
0.43	3
0.431	3
0.432	3
0.433	3
0.434	3
0.435	3
0.436	3
0.437	3
0.438	3
0.439	3
0.44	3
0.441	3
0.442	3
0.443	3
0.444	3
0.445	3
0.446	3
0.447	3
0.448	3
0.449	3
0.45	3
0.451	3
0.452	3
0.453	3
0.454	3
0.455	3
0.456	3
0.457	3
0.458	3
0.459	3
0.46	3
0.461	3
0.462	3
0.463	3
0.464	3
0.465	3
0.466	3
0.467	3
0.468	3
0.469	3
0.47	3
0.471	3
0.472	3
0.473	3
0.474	3
0.475	3
0.476	3
0.477	3
0.478	3
0.479	3
0.48	3
0.481	3
0.482	3
0.483	3
0.484	3
0.485	3
0.486	3
0.487	3
0.488	3
0.489	3
0.49	3
0.491	3
0.492	3
0.493	3
0.494	3
0.495	3
0.496	3
0.497	3
0.498	3
0.499	3
0.5	3
0.501	3
0.502	3
0.503	3
0.504	3
0.505	3
0.506	3
0.507	3
0.508	3
0.509	3
0.51	3
0.511	3
0.512	3
0.513	3
0.514	3
0.515	3
0.516	3
0.517	3
0.518	3
0.519	3
0.52	3
0.521	3
0.522	3
0.523	3
0.524	3
0.525	3
0.526	3
0.527	3
0.528	3
0.529	3
0.53	3
0.531	3
0.532	3
0.533	3
0.534	3
0.535	3
0.536	3
0.537	3
0.538	3
0.539	3
0.54	3
0.541	3
0.542	3
0.543	3
0.544	3
0.545	3
0.546	3
0.547	3
0.548	3
5.49E-01	3
0.55	3
0.551	3
0.552	3
0.553	3
0.554	3
0.555	3
0.556	3
0.557	3
0.558	3
0.559	3
0.56	3
0.561	3
0.562	3
0.563	3
0.564	3
0.565	3
0.566	3
0.567	3
0.568	3
0.569	3
0.57	3
0.571	3
0.572	3
0.573	3
0.574	3
0.575	3
0.576	3
0.577	3
0.578	3
0.579	3
0.58	3
0.581	3
0.582	3
0.583	3
0.584	3
0.585	3
0.586	3
0.587	3
0.588	3
0.589	3
0.59	3
0.591	3
0.592	3
0.593	3
0.594	3
0.595	3
0.596	3
0.597	3
0.598	4
0.599	4
0.6	3
0.601	6
0.602	3
0.603	3
0.604	3
0.605	3
0.606	3
0.607	3
0.608	4
0.609	3
0.61	3
0.611	3
0.612	3
0.613	4
0.614	3
0.615	3
0.616	3
0.617	3
0.618	4
0.619	4
0.62	4
0.621	3
0.622	3
0.623	4
0.624	4
0.625	4
0.626	3
0.627	4
0.628	3
0.629	4
0.63	4
0.631	4
0.632	4
0.633	4
0.634	4
0.635	4
0.636	4
0.637	4
0.638	4
0.639	5
0.64	4
0.641	5
0.642	6
0.643	6
0.644	6
0.645	5
0.646	5
0.647	5
0.648	4
0.649	5
0.65	5
0.651	5
0.652	4
0.653	4
0.654	5
0.655	4
0.656	5
0.657	6
0.658	4
0.659	5
0.66	4
0.661	5
0.662	5
0.663	4
0.664	4
0.665	4
0.666	4
0.667	4
0.668	5
0.669	5
0.67	5
0.671	4
0.672	5
0.673	4
0.674	4
0.675	5
0.676	4
0.677	4
0.678	4
0.679	4
0.68	4
0.681	4
0.682	4
0.683	4
0.684	5
0.685	4
0.686	4
0.687	4
0.688	4
0.689	4
0.69	4
0.691	5
0.692	4
0.693	4
0.694	4
0.695	5
0.696	4
0.697	4
0.698	4
0.699	4
0.7	4
0.701	4
0.702	4
0.703	4
0.704	4
0.705	4
0.706	4
0.707	4
0.708	4
0.709	5
0.71	4
0.711	4
0.712	4
0.713	4
0.714	4
0.715	4
0.716	4
0.717	4
0.718	4
0.719	4
0.72	5
0.721	4
0.722	5
0.723	4
0.724	4
0.725	4
0.726	5
0.727	4
0.728	4
0.729	5
0.73	4
0.731	4
0.732	4
0.733	4
0.734	4
0.735	5
0.736	4
0.737	4
0.738	4
0.739	4
0.74	4
0.741	4
0.742	4
0.743	4
0.744	4
0.745	4
0.746	5
0.747	5
0.748	4
0.749	4
0.75	4
0.751	4
0.752	4
0.753	4
0.754	4
0.755	4
0.756	5
0.757	4
0.758	4
0.759	4
0.76	4
0.761	4
0.762	4
0.763	4
0.764	4
0.765	4
0.766	4
0.767	4
0.768	4
0.769	5
0.77	4
0.771	4
0.772	4
0.773	3
0.774	4
0.775	3
0.776	4
0.777	4
0.778	4
0.779	4
0.78	4
0.781	4
0.782	4
0.783	4
0.784	4
0.785	4
0.786	4
0.787	4
0.788	4
0.789	4
0.79	4
0.791	4
0.792	4
0.793	4
0.794	4
0.795	4
0.796	4
0.797	4
0.798	4
0.799	3
0.8	4
0.801	3
0.802	3
0.803	3
0.804	3
0.805	3
0.806	3
0.807	3
0.808	3
0.809	3
0.81	3
0.811	3
0.812	3
0.813	3
0.814	3
0.815	3
0.816	3
0.817	3
0.818	3
0.819	3
0.82	3
0.821	3
0.822	3
0.823	3
0.824	3
0.825	3
0.826	3
0.827	3
0.828	3
0.829	3
0.83	3
0.831	3
0.832	3
0.833	3
0.834	3
0.835	3
0.836	3
0.837	3
0.838	3
0.839	3
0.84	3
0.841	3
0.842	3
0.843	3
0.844	3
0.845	3
0.846	3
0.847	3
0.848	3
0.849	3
0.85	3
0.851	3
0.852	3
0.853	3
0.854	3
0.855	3
0.856	3
0.857	3
0.858	3
0.859	3
0.86	3
0.861	3
0.862	3
0.863	3
0.864	3
0.865	3
0.866	3
0.867	3
0.868	3
0.869	3
0.87	3
0.871	3
0.872	3
0.873	3
0.874	3
0.875	3
0.876	3
0.877	3
0.878	3
0.879	3
0.88	3
0.881	3
0.882	3
0.883	3
0.884	3
0.885	3
0.886	3
0.887	3
0.888	3
0.889	3
0.89	3
0.891	3
0.892	3
0.893	3
0.894	3
0.895	3
0.896	3
0.897	3
0.898	3
0.899	3
0.9	3
0.901	3
0.902	3
0.903	3
0.904	3
0.905	3
0.906	3
0.907	3
0.908	3
0.909	3
0.91	3
0.911	3
0.912	3
0.913	3
0.914	3
0.915	3
0.916	3
0.917	3
0.918	3
0.919	3
0.92	3
0.921	3
0.922	3
0.923	3
0.924	3
0.925	3
0.926	3
0.927	3
0.928	3
0.929	3
0.93	3
0.931	3
0.932	3
0.933	3
0.934	3
0.935	3
0.936	3
0.937	3
0.938	3
0.939	3
0.94	3
0.941	3
0.942	3
0.943	3
0.944	3
0.945	3
0.946	3
0.947	3
0.948	3
9.49E-01	3
0.95	3
0.951	3
0.952	3
0.953	3
0.954	3
0.955	3
0.956	3
0.957	3
0.958	3
0.959	3
0.96	3
0.961	3
0.962	3
0.963	3
0.964	3
0.965	3
0.966	3
0.967	3
0.968	3
0.969	3
0.97	3
0.971	3
0.972	3
0.973	3
0.974	3
0.975	3
0.976	3
0.977	3
0.978	3
0.979	3
0.98	3
0.981	3
0.982	3
0.983	3
0.984	3
0.985	3
0.986	3
0.987	3
0.988	3
0.989	3
0.99	3
0.991	3
0.992	3
0.993	3
0.994	3
0.995	3
0.996	3
0.997	3
0.998	3
0.999	3
1	3
1.001	12
1.002	3
1.003	3
1.004	3
1.005	3
1.006	3
1.007	3
1.008	3
1.009	3
1.01	3
1.011	3
1.012	3
1.013	3
1.014	3
1.015	3
1.016	3
1.017	3
1.018	3
1.019	3
1.02	3
1.021	3
1.022	3
1.023	3
1.024	3
1.025	3
1.026	3
1.027	3
1.028	3
1.029	3
1.03	3
1.031	3
1.032	3
1.033	3
1.034	3
1.035	3
1.036	3
1.037	3
1.038	3
1.039	3
1.04	3
1.041	3
1.042	3
1.043	3
1.044	3
1.045	3
1.046	3
1.047	3
1.048	3
1.049	3
1.05	3
1.051	3
1.052	3
1.053	3
1.054	3
1.055	3
1.056	3
1.057	3
1.058	3
1.059	3
1.06	3
1.061	3
1.062	3
1.063	3
1.064	3
1.065	3
1.066	3
1.067	3
1.068	3
1.069	3
1.07	3
1.071	3
1.072	3
1.073	3
1.074	3
1.075	3
1.076	3
1.077	3
1.078	3
1.079	3
1.08	3
1.081	3
1.082	3
1.083	3
1.084	3
1.085	3
1.086	3
1.087	3
1.088	3
1.089	3
1.09	3
1.091	3
1.092	3
1.093	3
1.094	3
1.095	3
1.096	3
1.097	3
1.098	3
1.099	3
1.1	3
1.101	3
1.102	3
1.103	3
1.104	3
1.105	3
1.106	3
1.107	3
1.108	3
1.109	3
1.11	3
1.111	3
1.112	3
1.113	3
1.114	3
1.115	3
1.116	3
1.117	3
1.118	3
1.119	3
1.12	3
1.121	3
1.122	3
1.123	3
1.124	3
1.125	3
1.126	3
1.127	3
1.128	3
1.129	3
1.13	3
1.131	3
1.132	3
1.133	3
1.134	3
1.135	3
1.136	3
1.137	3
1.138	3
1.139	3
1.14	3
1.141	3
1.142	3
1.143	3
1.144	3
1.145	3
1.146	3
1.147	3
1.148	3
1.149	3
1.15	3
1.151	3
1.152	3
1.153	3
1.154	3
1.155	3
1.156	3
1.157	3
1.158	3
1.159	3
1.16	3
1.161	3
1.162	3
1.163	3
1.164	3
1.165	3
1.166	3
1.167	4
1.168	4
1.169	4
1.17	4
1.171	3
1.172	3
1.173	3
1.174	4
1.175	4
1.176	4
1.177	3
1.178	4
1.179	3
1.18	3
1.181	4
1.182	4
1.183	4
1.184	4
1.185	3
1.186	4
1.187	3
1.188	4
1.189	4
1.19	3
1.191	4
1.192	4
1.193	4
1.194	4
1.195	4
1.196	4
1.197	4
1.198	4
1.199	4
1.2	4
1.201	3
1.202	4
1.203	4
1.204	4
1.205	4
1.206	3
1.207	4
1.208	4
1.209	3
1.21	4
1.211	4
1.212	4
1.213	4
1.214	4
1.215	4
1.216	4
1.217	3
1.218	4
1.219	4
1.22	4
1.221	4
1.222	4
1.223	4
1.224	4
1.225	4
1.226	3
1.227	4
1.228	3
1.229	4
1.23	4
1.231	4
1.232	4
1.233	4
1.234	4
1.235	4
1.236	4
1.237	3
1.238	4
1.239	4
1.24	4
1.241	4
1.242	3
1.243	3
1.244	4
1.245	3
1.246	4
1.247	3
1.248	4
1.249	3
1.25	3
1.251	3
1.252	3
1.253	4
1.254	4
1.255	4
1.256	4
1.257	4
1.258	4
1.259	3
1.26	3
1.261	3
1.262	3
1.263	4
1.264	4
1.265	4
1.266	4
1.267	4
1.268	4
1.269	4
1.27	4
1.271	4
1.272	4
1.273	4
1.274	4
1.275	4
1.276	4
1.277	4
1.278	4
1.279	4
1.28	4
1.281	5
1.282	4
1.283	4
1.284	4
1.285	4
1.286	4
1.287	4
1.288	4
1.289	4
1.29	4
1.291	4
1.292	4
1.293	4
1.294	4
1.295	4
1.296	5
1.297	4
1.298	4
1.299	4
1.3	4
1.301	4
1.302	5
1.303	4
1.304	4
1.305	4
1.306	6
1.307	5
1.308	4
1.309	5
1.31	5
1.311	5
1.312	4
1.313	4
1.314	4
1.315	4
1.316	4
1.317	4
1.318	4
1.319	4
1.32	4
1.321	4
1.322	4
1.323	4
1.324	4
1.325	4
1.326	4
1.327	4
1.328	4
1.329	4
1.33	4
1.331	4
1.332	4
1.333	4
1.334	4
1.335	4
1.336	4
1.337	4
1.338	4
1.339	4
1.34	4
1.341	4
1.342	4
1.343	4
1.344	4
1.345	4
1.346	4
1.347	4
1.348	4
1.349	4
1.35	4
1.351	4
1.352	4
1.353	4
1.354	4
1.355	4
1.356	4
1.357	4
1.358	4
1.359	5
1.36	4
1.361	4
1.362	4
1.363	4
1.364	4
1.365	4
1.366	4
1.367	4
1.368	4
1.369	4
1.37	4
1.371	4
1.372	4
1.373	4
1.374	4
1.375	4
1.376	4
1.377	4
1.378	5
1.379	5
1.38	5
1.381	5
1.382	4
1.383	4
1.384	4
1.385	4
1.386	5
1.387	5
1.388	6
1.389	7
1.39	7
1.391	7
1.392	7
1.393	8
1.394	7
1.395	7
1.396	7
1.397	7
1.398	8
1.399	7
1.4	7
1.401	7
1.402	6
1.403	6
1.404	5
1.405	5
1.406	5
1.407	5
1.408	5
1.409	6
1.41	7
1.411	7
1.412	7
1.413	8
1.414	7
1.415	7
1.416	8
1.417	8
1.418	8
1.419	7
1.42	6
1.421	6
1.422	6
1.423	6
1.424	6
1.425	6
1.426	6
1.427	6
1.428	7
1.429	7
1.43	7
1.431	8
1.432	7
1.433	7
1.434	7
1.435	8
1.436	8
1.437	8
1.438	7
1.439	7
1.44	6
1.441	7
1.442	6
1.443	7
1.444	6
1.445	6
1.446	6
1.447	6
1.448	7
1.449	7
1.45	7
1.451	7
1.452	7
1.453	7
1.454	7
1.455	7
1.456	7
1.457	7
1.458	7
1.459	8
1.46	7
1.461	6
1.462	7
1.463	7
1.464	7
1.465	7
1.466	7
1.467	8
1.468	7
1.469	7
1.47	7
1.471	8
1.472	7
1.473	7
1.474	8
1.475	7
1.476	7
1.477	8
1.478	8
1.479	7
1.48	8
1.481	8
1.482	8
1.483	7
1.484	7
1.485	8
1.486	8
1.487	8
1.488	8
1.489	8
1.49	8
1.491	8
1.492	8
1.493	7
1.494	8
1.495	8
1.496	7
1.497	7
1.498	7
1.499	7
1.5	8
1.501	8
1.502	8
1.503	7
1.504	7
1.505	8
1.506	8
1.507	7
1.508	8
1.509	7
1.51	8
1.511	7
1.512	7
1.513	8
1.514	7
1.515	8
1.516	7
1.517	7
1.518	7
1.519	7
1.52	7
1.521	8
1.522	7
1.523	7
1.524	8
1.525	8
1.526	7
1.527	8
1.528	8
1.529	8
1.53	7
1.531	8
1.532	8
1.533	8
1.534	8
1.535	8
1.536	8
1.537	7
1.538	7
1.539	7
1.54	7
1.541	8
1.542	7
1.543	8
1.544	8
1.545	8
1.546	8
1.547	8
1.548	8
1.549	8
1.55	8
1.551	8
1.552	8
1.553	8
1.554	8
1.555	8
1.556	8
1.557	8
1.558	8
1.559	8
1.56	8
1.561	8
1.562	8
1.563	8
1.564	8
1.565	7
1.566	8
1.567	8
1.568	8
1.569	8
1.57	8
1.571	8
1.572	7
1.573	8
1.574	8
1.575	7
1.576	7
1.577	8
1.578	8
1.579	8
1.58	8
1.581	7
1.582	8
1.583	8
1.584	8
1.585	7
1.586	7
1.587	7
1.588	8
1.589	8
1.59	8
1.591	8
1.592	8
1.593	8
1.594	8
1.595	8
1.596	8
1.597	9
1.598	9
1.599	8
1.6	9
1.601	9
1.602	8
1.603	9
1.604	9
1.605	9
1.606	9
1.607	8
1.608	8
1.609	8
1.61	8
1.611	8
1.612	8
1.613	8
1.614	8
1.615	8
1.616	8
1.617	8
1.618	8
1.619	8
1.62	8
1.621	8
1.622	8
1.623	8
1.624	8
1.625	8
1.626	8
1.627	8
1.628	9
1.629	7
1.63	8
1.631	8
1.632	8
1.633	8
1.634	8
1.635	8
1.636	8
1.637	8
1.638	8
1.639	8
1.64	8
1.641	8
1.642	8
1.643	9
1.644	8
1.645	9
1.646	9
1.647	9
1.648	9
1.649	8
1.65	8
1.651	8
1.652	8
1.653	8
1.654	8
1.655	8
1.656	8
1.657	8
1.658	7
1.659	8
1.66	8
1.661	8
1.662	8
1.663	8
1.664	8
1.665	8
1.666	8
1.667	8
1.668	8
1.669	8
1.67	7
1.671	8
1.672	8
1.673	8
1.674	8
1.675	8
1.676	8
1.677	8
1.678	8
1.679	8
1.68	8
1.681	8
1.682	8
1.683	8
1.684	8
1.685	8
1.686	8
1.687	9
1.688	8
1.689	8
1.69	9
1.691	8
1.692	8
1.693	8
1.694	8
1.695	8
1.696	8
1.697	8
1.698	8
1.699	9
1.7	8
1.701	9
1.702	9
1.703	9
1.704	9
1.705	9
1.706	9
1.707	9
1.708	10
1.709	9
1.71	9
1.711	9
1.712	9
1.713	9
1.714	10
1.715	9
1.716	9
1.717	9
1.718	9
1.719	9
1.72	10
1.721	9
1.722	10
1.723	9
1.724	9
1.725	10
1.726	9
1.727	8
1.728	8
1.729	9
1.73	9
1.731	8
1.732	8
1.733	8
1.734	9
1.735	9
1.736	8
1.737	8
1.738	9
1.739	9
1.74	8
1.741	9
1.742	9
1.743	9
1.744	8
1.745	8
1.746	9
1.747	9
1.748	9
1.749	9
1.75	9
1.751	9
1.752	9
1.753	9
1.754	9
1.755	9
1.756	8
1.757	9
1.758	9
1.759	8
1.76	9
1.761	9
1.762	9
1.763	8
1.764	9
1.765	9
1.766	8
1.767	8
1.768	9
1.769	9
1.77	10
1.771	9
1.772	10
1.773	10
1.774	10
1.775	10
1.776	9
1.777	10
1.778	10
1.779	9
1.78	10
1.781	10
1.782	9
1.783	10
1.784	10
1.785	9
1.786	9
1.787	10
1.788	6
1.789	8
1.79	10
1.791	9
1.792	9
1.793	10
1.794	9
1.795	9
1.796	9
1.797	9
1.798	9
1.799	9
1.8	9
1.801	9
1.802	9
1.803	9
1.804	9
1.805	9
1.806	9
1.807	9
1.808	9
1.809	9
1.81	9
1.811	9
1.812	9
1.813	10
1.814	10
1.815	10
1.816	10
1.817	9
1.818	9
1.819	9
1.82	9
1.821	9
1.822	8
1.823	10
1.824	9
1.825	9
1.826	10
1.827	9
1.828	9
1.829	9
1.83	9
1.831	9
1.832	9
1.833	9
1.834	9
1.835	9
1.836	9
1.837	9
1.838	9
1.839	9
1.84	9
1.841	9
1.842	10
1.843	9
1.844	10
1.845	9
1.846	10
1.847	10
1.848	9
1.849	10
1.85	9
1.851	9
1.852	10
1.853	9
1.854	9
1.855	9
1.856	9
1.857	9
1.858	10
1.859	9
1.86	9
1.861	9
1.862	10
1.863	10
1.864	9
1.865	10
1.866	10
1.867	11
1.868	11
1.869	11
1.87	11
1.871	11
1.872	11
1.873	10
1.874	11
1.875	11
1.876	11
1.877	11
1.878	11
1.879	11
1.88	11
1.881	11
1.882	11
1.883	10
1.884	10
1.885	10
1.886	10
1.887	10
1.888	11
1.889	11
1.89	10
1.891	10
1.892	11
1.893	10
1.894	11
1.895	10
1.896	11
1.897	10
1.898	11
1.899	9
1.9	10
1.901	11
1.902	10
1.903	10
1.904	11
1.905	10
1.906	10
1.907	11
1.908	10
1.909	10
1.91	10
1.911	11
1.912	10
1.913	10
1.914	11
1.915	10
1.916	10
1.917	10
1.918	10
1.919	10
1.92	10
1.921	10
1.922	9
1.923	10
1.924	10
1.925	10
1.926	9
1.927	9
1.928	9
1.929	9
1.93	9
1.931	10
1.932	9
1.933	9
1.934	9
1.935	10
1.936	10
1.937	10
1.938	9
1.939	9
1.94	10
1.941	9
1.942	10
1.943	10
1.944	10
1.945	9
1.946	9
1.947	9
1.948	9
1.949	9
1.95	9
1.951	9
1.952	9
1.953	9
1.954	10
1.955	10
1.956	9
1.957	9
1.958	10
1.959	9
1.96	10
1.961	10
1.962	10
1.963	10
1.964	10
1.965	9
1.966	10
1.967	10
1.968	9
1.969	10
1.97	10
1.971	10
1.972	9
1.973	10
1.974	10
1.975	10
1.976	10
1.977	10
1.978	10
1.979	10
1.98	9
1.981	10
1.982	10
1.983	10
1.984	9
1.985	10
1.986	10
1.987	10
1.988	10
1.989	8
1.99	9
1.991	9
1.992	10
1.993	9
1.994	9
1.995	9
1.996	10
1.997	9
1.998	10
1.999	10
2	9
2.001	10


==> as_iter_ItE_4_0.txt <==
0.001	7
0.002	6
0.003	8
0.004	7
0.005	6
0.006	7
0.007	6
0.008	5
0.009	5
0.01	5
0.011	6
0.012	3
0.013	3
0.014	3
0.015	3
0.016	3
0.017	3
0.018	3
0.019	3
0.02	3
0.021	3
0.022	3
0.023	3
0.024	3
0.025	3
0.026	3
0.027	3
0.028	3
0.029	3
0.03	3
0.031	3
0.032	3
0.033	3
0.034	3
0.035	3
0.036	3
0.037	3
0.038	3
0.039	3
0.04	3
0.041	3
0.042	3
0.043	3
0.044	3
0.045	3
0.046	3
0.047	3
0.048	3
0.049	3
0.05	3
0.051	3
0.052	3
0.053	3
0.054	3
0.055	3
0.056	3
0.057	3
0.058	3
0.059	3
0.06	3
0.061	3
0.062	3
0.063	3
0.064	3
0.065	3
0.066	3
0.067	3
0.068	3
0.069	3
0.07	3
0.071	3
0.072	3
0.073	3
0.074	3
0.075	3
0.076	3
0.077	3
0.078	3
0.079	3
0.08	3
0.081	3
0.082	3
0.083	3
0.084	3
0.085	3
0.086	3
0.087	3
0.088	3
0.089	3
0.09	3
0.091	3
0.092	3
0.093	3
0.094	3
0.095	3
0.096	3
0.097	3
0.098	3
0.099	3
0.1	3
0.101	3
0.102	3
0.103	3
0.104	3
0.105	3
0.106	3
0.107	3
0.108	3
0.109	3
0.11	3
0.111	3
0.112	3
0.113	3
0.114	3
0.115	3
0.116	3
0.117	3
0.118	3
0.119	3
0.12	3
0.121	3
0.122	3
0.123	3
0.124	3
0.125	3
0.126	3
0.127	3
0.128	3
0.129	3
0.13	3
0.131	3
0.132	3
0.133	3
0.134	3
0.135	3
0.136	3
0.137	3
0.138	3
0.139	3
0.14	3
0.141	3
0.142	3
0.143	3
0.144	3
0.145	3
0.146	3
0.147	3
0.148	3
0.149	3
0.15	3
0.151	3
0.152	3
0.153	3
0.154	3
0.155	3
0.156	3
0.157	3
0.158	3
0.159	3
0.16	3
0.161	3
0.162	3
0.163	3
0.164	3
0.165	3
0.166	3
0.167	3
0.168	3
0.169	3
0.17	3
0.171	3
0.172	3
0.173	3
0.174	3
0.175	3
0.176	3
0.177	3
0.178	3
0.179	3
0.18	3
0.181	3
0.182	3
0.183	3
0.184	3
0.185	3
0.186	3
0.187	3
0.188	3
0.189	3
0.19	3
0.191	3
0.192	3
0.193	3
0.194	3
0.195	3
0.196	3
0.197	3
0.198	3
0.199	3
0.2	3
0.201	4
0.202	4
0.203	4
0.204	4
0.205	4
0.206	5
0.207	5
0.208	6
0.209	6
0.21	6
0.211	7
0.212	7
0.213	9
0.214	9
0.215	9
0.216	8
0.217	9
0.218	8
0.219	8
0.22	9
0.221	16
0.222	21
0.223	91
0.224	53
0.225	38
0.226	35
0.227	19
0.228	19
0.229	14
0.23	15
0.231	7
0.232	8
0.233	7
0.234	6
0.235	6
0.236	7
0.237	5
0.238	5
0.239	5
0.24	5
0.241	5
0.242	5
0.243	5
0.244	5
0.245	5
0.246	5
0.247	4
0.248	5
0.249	5
0.25	5
0.251	4
0.252	5
0.253	5
0.254	5
0.255	5
0.256	5
0.257	4
0.258	5
0.259	5
0.26	4
0.261	4
0.262	5
0.263	4
0.264	4
0.265	4
0.266	5
0.267	4
0.268	4
0.269	5
0.27	4
0.271	4
0.272	4
0.273	5
0.274	4
0.275	5
0.276	4
0.277	5
0.278	5
0.279	5
0.28	5
0.281	6
0.282	8
0.283	7
0.284	111
0.285	56
0.286	54
0.287	34
0.288	36
0.289	22
0.29	17
0.291	13
0.292	5
0.293	7
0.294	5
0.295	5
0.296	6
0.297	6
0.298	5
0.299	5
0.3	5
0.301	4
0.302	4
0.303	4
0.304	4
0.305	4
0.306	4
0.307	4
0.308	4
0.309	4
0.31	4
0.311	4
0.312	4
0.313	4
0.314	4
0.315	4
0.316	4
0.317	4
0.318	4
0.319	4
0.32	4
0.321	4
0.322	4
0.323	4
0.324	4
0.325	4
0.326	4
0.327	4
0.328	4
0.329	4
0.33	4
0.331	4
0.332	4
0.333	4
0.334	4
0.335	4
0.336	4
0.337	3
0.338	3
0.339	3
0.34	4
0.341	3
0.342	3
0.343	3
0.344	3
0.345	3
0.346	3
0.347	3
0.348	3
0.349	3
0.35	3
0.351	3
0.352	3
0.353	3
0.354	3
0.355	3
0.356	3
0.357	3
0.358	3
0.359	3
0.36	3
0.361	3
0.362	3
0.363	3
0.364	3
0.365	3
0.366	3
0.367	3
0.368	3
0.369	3
0.37	3
0.371	3
0.372	3
0.373	3
0.374	3
0.375	3
0.376	3
0.377	3
0.378	3
0.379	3
0.38	3
0.381	3
0.382	3
0.383	3
0.384	3
0.385	3
0.386	3
0.387	3
0.388	3
0.389	3
0.39	3
0.391	3
0.392	3
0.393	3
0.394	3
0.395	3
0.396	3
0.397	3
0.398	3
0.399	3
0.4	3
0.401	3
0.402	3
0.403	3
0.404	3
0.405	3
0.406	3
0.407	3
0.408	3
0.409	3
0.41	3
0.411	3
0.412	3
0.413	3
0.414	3
0.415	3
0.416	3
0.417	3
0.418	3
0.419	3
0.42	3
0.421	3
0.422	3
0.423	3
0.424	3
0.425	3
0.426	3
0.427	3
0.428	3
0.429	3
0.43	3
0.431	3
0.432	3
0.433	3
0.434	3
0.435	3
0.436	3
0.437	3
0.438	3
0.439	3
0.44	3
0.441	3
0.442	3
0.443	3
0.444	3
0.445	3
0.446	3
0.447	3
0.448	3
0.449	3
0.45	3
0.451	3
0.452	3
0.453	3
0.454	3
0.455	3
0.456	3
0.457	3
0.458	3
0.459	3
0.46	3
0.461	3
0.462	3
0.463	3
0.464	3
0.465	3
0.466	3
0.467	3
0.468	3
0.469	3
0.47	3
0.471	3
0.472	3
0.473	3
0.474	3
0.475	3
0.476	3
0.477	3
0.478	3
0.479	3
0.48	3
0.481	3
0.482	3
0.483	3
0.484	3
0.485	3
0.486	3
0.487	3
0.488	3
0.489	3
0.49	3
0.491	3
0.492	3
0.493	3
0.494	3
0.495	3
0.496	3
0.497	3
0.498	3
0.499	3
0.5	3
0.501	3
0.502	3
0.503	3
0.504	3
0.505	3
0.506	3
0.507	3
0.508	3
0.509	3
0.51	3
0.511	3
0.512	3
0.513	3
0.514	3
0.515	3
0.516	3
0.517	3
0.518	3
0.519	3
0.52	3
0.521	3
0.522	3
0.523	3
0.524	3
5.25E-01	3
0.526	3
0.527	3
0.528	3
0.529	3
0.53	3
0.531	3
0.532	3
0.533	3
0.534	3
0.535	3
0.536	3
0.537	3
0.538	3
0.539	3
0.54	3
0.541	3
0.542	3
0.543	3
0.544	3
0.545	3
0.546	3
0.547	3
0.548	3
0.549	3
0.55	3
0.551	3
0.552	3
0.553	3
0.554	3
0.555	3
0.556	3
0.557	3
0.558	3
0.559	3
0.56	3
0.561	3
0.562	3
0.563	3
0.564	3
0.565	3
0.566	3
0.567	3
0.568	3
0.569	3
0.57	3
0.571	3
0.572	3
0.573	3
0.574	3
0.575	3
0.576	3
0.577	3
0.578	3
0.579	3
0.58	3
0.581	3
0.582	3
0.583	3
0.584	3
0.585	3
0.586	3
0.587	3
0.588	3
0.589	3
0.59	3
0.591	3
0.592	3
0.593	3
0.594	3
0.595	3
0.596	3
0.597	3
0.598	3
0.599	3
0.6	3
0.601	7
0.602	3
0.603	3
0.604	3
0.605	4
0.606	4
0.607	3
0.608	4
0.609	4
0.61	3
0.611	4
0.612	4
0.613	4
0.614	4
0.615	5
0.616	4
0.617	4
0.618	4
0.619	4
0.62	4
0.621	4
0.622	4
0.623	5
0.624	4
0.625	4
0.626	5
0.627	4
0.628	4
0.629	5
0.63	4
0.631	4
0.632	4
0.633	5
0.634	4
0.635	4
0.636	5
0.637	5
0.638	5
0.639	5
0.64	5
0.641	5
0.642	5
0.643	5
0.644	7
0.645	7
0.646	7
0.647	5
0.648	5
0.649	5
0.65	5
0.651	5
0.652	5
0.653	5
0.654	5
0.655	5
0.656	5
0.657	5
0.658	5
0.659	5
0.66	5
0.661	5
0.662	5
0.663	5
0.664	5
0.665	5
0.666	5
0.667	5
0.668	5
0.669	5
0.67	4
0.671	5
0.672	5
0.673	5
0.674	5
0.675	5
0.676	5
0.677	5
0.678	5
0.679	5
0.68	5
0.681	5
0.682	5
0.683	5
0.684	5
0.685	5
0.686	5
0.687	5
0.688	5
0.689	5
0.69	5
0.691	5
0.692	4
0.693	5
0.694	4
0.695	4
0.696	5
0.697	5
0.698	5
0.699	4
0.7	5
0.701	4
0.702	4
0.703	5
0.704	5
0.705	5
0.706	5
0.707	5
0.708	4
0.709	4
0.71	4
0.711	4
0.712	5
0.713	5
0.714	5
0.715	5
0.716	5
0.717	4
0.718	5
0.719	5
0.72	4
0.721	5
0.722	4
0.723	5
0.724	4
0.725	4
0.726	5
0.727	4
0.728	5
0.729	5
0.73	4
0.731	4
0.732	5
0.733	5
0.734	4
0.735	4
0.736	5
0.737	4
0.738	4
0.739	5
0.74	4
0.741	4
0.742	5
0.743	5
0.744	4
0.745	5
0.746	5
0.747	5
0.748	5
0.749	4
0.75	5
0.751	5
0.752	4
0.753	4
0.754	4
0.755	5
0.756	5
0.757	4
0.758	5
0.759	5
0.76	4
0.761	5
0.762	5
0.763	4
0.764	5
0.765	4
0.766	5
0.767	4
0.768	5
0.769	5
0.77	5
0.771	4
0.772	5
0.773	5
0.774	4
0.775	4
0.776	5
0.777	5
0.778	4
0.779	5
0.78	4
0.781	5
0.782	5
0.783	4
0.784	4
0.785	4
0.786	5
0.787	5
0.788	4
0.789	4
0.79	4
0.791	5
0.792	5
0.793	5
0.794	4
0.795	5
0.796	4
0.797	4
0.798	4
0.799	5
0.8	5
0.801	3
0.802	3
0.803	3
0.804	3
0.805	3
0.806	3
0.807	3
0.808	3
0.809	3
0.81	3
0.811	3
0.812	3
0.813	3
0.814	3
0.815	3
0.816	3
0.817	3
0.818	3
0.819	3
0.82	3
0.821	3
0.822	3
0.823	3
0.824	3
0.825	3
0.826	3
0.827	3
0.828	3
0.829	3
0.83	3
0.831	3
0.832	3
0.833	3
0.834	3
0.835	3
0.836	3
0.837	3
0.838	3
0.839	3
0.84	3
0.841	3
0.842	3
0.843	3
0.844	3
0.845	3
0.846	3
0.847	3
0.848	3
0.849	3
0.85	3
0.851	3
0.852	3
0.853	3
0.854	3
0.855	3
0.856	3
0.857	3
0.858	3
0.859	3
0.86	3
0.861	3
0.862	3
0.863	3
0.864	3
0.865	3
0.866	3
0.867	3
0.868	3
0.869	3
0.87	3
0.871	3
0.872	3
0.873	3
0.874	3
0.875	3
0.876	3
0.877	3
0.878	3
0.879	3
0.88	3
0.881	3
0.882	3
0.883	3
0.884	3
0.885	3
0.886	3
0.887	3
0.888	3
0.889	3
0.89	3
0.891	3
0.892	3
0.893	3
0.894	3
0.895	3
0.896	3
0.897	3
0.898	3
0.899	3
0.9	3
0.901	3
0.902	3
0.903	3
0.904	3
0.905	3
0.906	3
0.907	3
0.908	3
0.909	3
0.91	3
0.911	3
0.912	3
0.913	3
0.914	3
0.915	3
0.916	3
0.917	3
0.918	3
0.919	3
0.92	3
0.921	3
0.922	3
0.923	3
0.924	3
9.25E-01	3
0.926	3
0.927	3
0.928	3
0.929	3
0.93	3
0.931	3
0.932	3
0.933	3
0.934	3
0.935	3
0.936	3
0.937	3
0.938	3
0.939	3
0.94	3
0.941	3
0.942	3
0.943	3
0.944	3
0.945	3
0.946	3
0.947	3
0.948	3
0.949	3
0.95	3
0.951	3
0.952	3
0.953	3
0.954	3
0.955	3
0.956	3
0.957	3
0.958	3
0.959	3
0.96	3
0.961	3
0.962	3
0.963	3
0.964	3
0.965	3
0.966	3
0.967	3
0.968	3
0.969	3
0.97	3
0.971	3
0.972	3
0.973	3
0.974	3
0.975	3
0.976	3
0.977	3
0.978	3
0.979	3
0.98	3
0.981	3
0.982	3
0.983	3
0.984	3
0.985	3
0.986	3
0.987	3
0.988	3
0.989	3
0.99	3
0.991	3
0.992	3
0.993	3
0.994	3
0.995	3
0.996	3
0.997	3
0.998	3
0.999	3
1	3
1.001	11
1.002	3
1.003	3
1.004	3
1.005	3
1.006	3
1.007	3
1.008	3
1.009	3
1.01	3
1.011	3
1.012	3
1.013	3
1.014	3
1.015	3
1.016	3
1.017	3
1.018	3
1.019	3
1.02	3
1.021	3
1.022	3
1.023	3
1.024	3
1.025	3
1.026	3
1.027	3
1.028	3
1.029	3
1.03	3
1.031	3
1.032	3
1.033	3
1.034	3
1.035	3
1.036	3
1.037	3
1.038	3
1.039	3
1.04	3
1.041	3
1.042	3
1.043	3
1.044	3
1.045	3
1.046	3
1.047	3
1.048	3
1.049	3
1.05	3
1.051	3
1.052	3
1.053	3
1.054	3
1.055	3
1.056	3
1.057	3
1.058	3
1.059	3
1.06	3
1.061	3
1.062	3
1.063	3
1.064	3
1.065	3
1.066	3
1.067	3
1.068	3
1.069	3
1.07	3
1.071	3
1.072	4
1.073	4
1.074	4
1.075	4
1.076	4
1.077	4
1.078	3
1.079	4
1.08	4
1.081	4
1.082	4
1.083	3
1.084	4
1.085	4
1.086	3
1.087	4
1.088	4
1.089	4
1.09	4
1.091	4
1.092	4
1.093	4
1.094	4
1.095	4
1.096	4
1.097	3
1.098	4
1.099	3
1.1	4
1.101	3
1.102	3
1.103	3
1.104	4
1.105	4
1.106	4
1.107	4
1.108	3
1.109	4
1.11	4
1.111	4
1.112	4
1.113	4
1.114	3
1.115	3
1.116	3
1.117	4
1.118	4
1.119	4
1.12	4
1.121	3
1.122	3
1.123	4
1.124	4
1.125	4
1.126	4
1.127	3
1.128	4
1.129	4
1.13	4
1.131	4
1.132	4
1.133	4
1.134	3
1.135	4
1.136	4
1.137	4
1.138	4
1.139	4
1.14	4
1.141	4
1.142	4
1.143	4
1.144	4
1.145	4
1.146	4
1.147	4
1.148	4
1.149	4
1.15	3
1.151	4
1.152	4
1.153	3
1.154	3
1.155	3
1.156	4
1.157	4
1.158	4
1.159	3
1.16	4
1.161	4
1.162	3
1.163	3
1.164	3
1.165	4
1.166	4
1.167	4
1.168	4
1.169	3
1.17	3
1.171	4
1.172	4
1.173	4
1.174	4
1.175	4
1.176	4
1.177	4
1.178	4
1.179	4
1.18	4
1.181	3
1.182	3
1.183	4
1.184	4
1.185	4
1.186	4
1.187	4
1.188	4
1.189	4
1.19	4
1.191	4
1.192	4
1.193	3
1.194	4
1.195	4
1.196	4
1.197	4
1.198	4
1.199	4
1.2	4
1.201	4
1.202	4
1.203	4
1.204	4
1.205	4
1.206	4
1.207	4
1.208	4
1.209	4
1.21	4
1.211	4
1.212	4
1.213	4
1.214	3
1.215	4
1.216	4
1.217	4
1.218	4
1.219	4
1.22	4
1.221	4
1.222	4
1.223	5
1.224	4
1.225	5
1.226	4
1.227	4
1.228	4
1.229	4
1.23	4
1.231	4
1.232	4
1.233	4
1.234	4
1.235	4
1.236	4
1.237	4
1.238	4
1.239	4
1.24	4
1.241	4
1.242	4
1.243	4
1.244	4
1.245	4
1.246	4
1.247	4
1.248	4
1.249	4
1.25	4
1.251	4
1.252	4
1.253	4
1.254	4
1.255	4
1.256	4
1.257	4
1.258	4
1.259	4
1.26	4
1.261	4
1.262	4
1.263	4
1.264	4
1.265	5
1.266	5
1.267	5
1.268	5
1.269	5
1.27	5
1.271	5
1.272	5
1.273	5
1.274	5
1.275	5
1.276	5
1.277	5
1.278	5
1.279	5
1.28	5
1.281	5
1.282	5
1.283	5
1.284	5
1.285	5
1.286	5
1.287	5
1.288	5
1.289	5
1.29	5
1.291	5
1.292	5
1.293	5
1.294	5
1.295	5
1.296	5
1.297	4
1.298	5
1.299	5
1.3	7
1.301	5
1.302	4
1.303	5
1.304	5
1.305	4
1.306	4
1.307	5
1.308	4
1.309	4
1.31	4
1.311	4
1.312	4
1.313	4
1.314	4
1.315	4
1.316	4
1.317	4
1.318	4
1.319	5
1.32	4
1.321	4
1.322	4
1.323	4
1.324	4
1.325	4
1.326	4
1.327	4
1.328	5
1.329	4
1.33	5
1.331	4
1.332	4
1.333	4
1.334	4
1.335	4
1.336	4
1.337	4
1.338	5
1.339	5
1.34	4
1.341	5
1.342	5
1.343	5
1.344	5
1.345	5
1.346	5
1.347	4
1.348	4
1.349	4
1.35	4
1.351	4
1.352	4
1.353	4
1.354	6
1.355	5
1.356	7
1.357	6
1.358	8
1.359	8
1.36	9
1.361	8
1.362	7
1.363	14
1.364	56
1.365	44
1.366	34
1.367	24
1.368	21
1.369	13
1.37	6
1.371	5
1.372	6
1.373	6
1.374	5
1.375	5
1.376	5
1.377	5
1.378	5
1.379	4
1.38	4
1.381	5
1.382	5
1.383	4
1.384	4
1.385	4
1.386	4
1.387	5
1.388	5
1.389	4
1.39	4
1.391	5
1.392	4
1.393	4
1.394	5
1.395	5
1.396	5
1.397	6
1.398	5
1.399	5
1.4	5
1.401	5
1.402	4
1.403	4
1.404	4
1.405	4
1.406	4
1.407	5
1.408	4
1.409	5
1.41	5
1.411	5
1.412	5
1.413	5
1.414	5
1.415	5
1.416	5
1.417	5
1.418	5
1.419	5
1.42	5
1.421	5
1.422	5
1.423	5
1.424	5
1.425	5
1.426	5
1.427	4
1.428	4
1.429	4
1.43	4
1.431	4
1.432	4
1.433	4
1.434	4
1.435	4
1.436	4
1.437	4
1.438	4
1.439	4
1.44	5
1.441	4
1.442	4
1.443	4
1.444	4
1.445	4
1.446	5
1.447	4
1.448	4
1.449	4
1.45	4
1.451	5
1.452	4
1.453	4
1.454	4
1.455	4
1.456	4
1.457	4
1.458	4
1.459	4
1.46	4
1.461	4
1.462	4
1.463	4
1.464	5
1.465	4
1.466	4
1.467	5
1.468	6
1.469	8
1.47	7
1.471	8
1.472	7
1.473	7
1.474	7
1.475	8
1.476	7
1.477	15
1.478	22
1.479	35
1.48	28
1.481	22
1.482	20
1.483	14
1.484	6
1.485	11
1.486	5
1.487	5
1.488	5
1.489	5
1.49	5
1.491	5
1.492	6
1.493	6
1.494	6
1.495	6
1.496	5
1.497	5
1.498	5
1.499	5
1.5	5
1.501	5
1.502	4
1.503	4
1.504	4
1.505	4
1.506	4
1.507	4
1.508	4
1.509	4
1.51	4
1.511	4
1.512	4
1.513	4
1.514	4
1.515	4
1.516	5
1.517	5
1.518	5
1.519	5
1.52	5
1.521	6
1.522	4
1.523	4
1.524	4
1.525	5
1.526	5
1.527	5
1.528	6
1.529	5
1.53	5
1.531	6
1.532	4
1.533	4
1.534	4
1.535	4
1.536	4
1.537	4
1.538	4
1.539	4
1.54	5
1.541	4
1.542	4
1.543	5
1.544	4
1.545	4
1.546	4
1.547	4
1.548	4
1.549	4
1.55	4
1.551	4
1.552	4
1.553	4
1.554	4
1.555	4
1.556	4
1.557	5
1.558	4
1.559	4
1.56	5
1.561	5
1.562	5
1.563	4
1.564	4
1.565	4
1.566	5
1.567	4
1.568	4
1.569	4
1.57	4
1.571	4
1.572	4
1.573	4
1.574	5
1.575	4
1.576	4
1.577	4
1.578	5
1.579	4
1.58	5
1.581	5
1.582	5
1.583	5
1.584	4
1.585	4
1.586	4
1.587	4
1.588	4
1.589	4
1.59	5
1.591	5
1.592	5
1.593	4
1.594	5
1.595	5
1.596	4
1.597	4
1.598	4
1.599	4
1.6	4
1.601	5
1.602	5
1.603	4
1.604	5
1.605	4
1.606	4
1.607	5
1.608	5
1.609	4
1.61	5
1.611	4
1.612	4
1.613	5
1.614	6
1.615	8
1.616	7
1.617	7
1.618	8
1.619	7
1.62	7
1.621	7
1.622	7
1.623	7
1.624	7
1.625	7
1.626	7
1.627	8
1.628	7
1.629	7
1.63	7
1.631	6
1.632	6
1.633	6
1.634	6
1.635	6
1.636	7
1.637	7
1.638	8
1.639	7
1.64	8
1.641	7
1.642	8
1.643	8
1.644	7
1.645	7
1.646	7
1.647	7
1.648	7
1.649	7
1.65	6
1.651	6
1.652	6
1.653	6
1.654	6
1.655	6
1.656	7
1.657	7
1.658	7
1.659	8
1.66	7
1.661	7
1.662	8
1.663	8
1.664	8
1.665	8
1.666	8
1.667	7
1.668	7
1.669	7
1.67	7
1.671	8
1.672	7
1.673	7
1.674	7
1.675	8
1.676	8
1.677	8
1.678	7
1.679	8
1.68	8
1.681	8
1.682	8
1.683	7
1.684	8
1.685	7
1.686	7
1.687	7
1.688	7
1.689	7
1.69	7
1.691	7
1.692	7
1.693	7
1.694	7
1.695	7
1.696	8
1.697	8
1.698	8
1.699	8
1.7	8
1.701	8
1.702	7
1.703	8
1.704	8
1.705	8
1.706	8
1.707	8
1.708	8
1.709	8
1.71	8
1.711	8
1.712	8
1.713	8
1.714	8
1.715	8
1.716	8
1.717	8
1.718	8
1.719	8
1.72	8
1.721	8
1.722	8
1.723	8
1.724	8
1.725	8
1.726	7
1.727	7
1.728	8
1.729	8
1.73	8
1.731	8
1.732	8
1.733	8
1.734	8
1.735	8
1.736	8
1.737	8
1.738	8
1.739	8
1.74	8
1.741	8
1.742	8
1.743	8
1.744	8
1.745	8
1.746	8
1.747	8
1.748	9
1.749	8
1.75	8
1.751	8
1.752	8
1.753	8
1.754	9
1.755	9
1.756	8
1.757	9
1.758	9
1.759	8
1.76	8
1.761	9
1.762	8
1.763	8
1.764	8
1.765	9
1.766	7
1.767	8
1.768	8
1.769	8
1.77	8
1.771	8
1.772	8
1.773	8
1.774	8
1.775	8
1.776	8
1.777	8
1.778	8
1.779	8
1.78	8
1.781	8
1.782	8
1.783	8
1.784	9
1.785	8
1.786	8
1.787	8
1.788	8
1.789	8
1.79	8
1.791	8
1.792	9
1.793	8
1.794	8
1.795	8
1.796	8
1.797	8
1.798	8
1.799	8
1.8	8
1.801	8
1.802	8
1.803	8
1.804	8
1.805	8
1.806	8
1.807	8
1.808	8
1.809	9
1.81	8
1.811	8
1.812	8
1.813	9
1.814	8
1.815	8
1.816	8
1.817	8
1.818	8
1.819	8
1.82	8
1.821	8
1.822	8
1.823	8
1.824	8
1.825	8
1.826	8
1.827	8
1.828	8
1.829	8
1.83	9
1.831	9
1.832	8
1.833	8
1.834	8
1.835	9
1.836	9
1.837	8
1.838	8
1.839	9
1.84	7
1.841	8
1.842	8
1.843	8
1.844	9
1.845	8
1.846	9
1.847	9
1.848	9
1.849	9
1.85	8
1.851	9
1.852	9
1.853	8
1.854	8
1.855	8
1.856	8
1.857	8
1.858	8
1.859	8
1.86	8
1.861	9
1.862	9
1.863	9
1.864	9
1.865	9
1.866	9
1.867	9
1.868	9
1.869	9
1.87	9
1.871	9
1.872	8
1.873	8
1.874	8
1.875	8
1.876	8
1.877	8
1.878	8
1.879	8
1.88	8
1.881	8
1.882	8
1.883	8
1.884	8
1.885	8
1.886	8
1.887	8
1.888	8
1.889	8
1.89	8
1.891	8
1.892	8
1.893	9
1.894	8
1.895	9
1.896	8
1.897	8
1.898	9
1.899	8
1.9	9
1.901	9
1.902	9
1.903	9
1.904	8
1.905	9
1.906	9
1.907	9
1.908	10
1.909	9
1.91	10
1.911	9
1.912	9
1.913	8
1.914	8
1.915	8
1.916	8
1.917	8
1.918	8
1.919	9
1.92	8
1.921	8
1.922	9
1.923	8
1.924	9
1.925	8
1.926	8
1.927	8
1.928	8
1.929	8
1.93	8
1.931	9
1.932	8
1.933	8
1.934	9
1.935	9
1.936	9
1.937	9
1.938	9
1.939	9
1.94	9
1.941	9
1.942	8
1.943	9
1.944	8
1.945	10
1.946	9
1.947	10
1.948	9
1.949	9
1.95	10
1.951	10
1.952	11
1.953	10
1.954	10
1.955	10
1.956	10
1.957	9
1.958	8
1.959	9
1.96	9
1.961	9
1.962	9
1.963	9
1.964	9
1.965	9
1.966	9
1.967	9
1.968	9
1.969	9
1.97	9
1.971	9
1.972	9
1.973	9
1.974	9
1.975	9
1.976	9
1.977	8
1.978	9
1.979	9
1.98	9
1.981	9
1.982	9
1.983	9
1.984	9
1.985	9
1.986	9
1.987	9
1.988	9
1.989	9
1.99	9
1.991	9
1.992	9
1.993	9
1.994	9
1.995	9
1.996	9
1.997	9
1.998	9
1.999	9
2	9
2.001	9


==> as_iter_ItE_5_0.txt <==
0.001	17
0.002	16
0.003	14
0.004	13
0.005	16
0.006	16
0.007	12
0.008	15
0.009	13
0.01	15
0.011	15
0.012	22
0.013	12
0.014	13
0.015	12
0.016	14
0.017	13
0.018	15
0.019	12
0.02	13
0.021	11
0.022	11
0.023	11
0.024	11
0.025	12
0.026	11
0.027	11
0.028	11
0.029	12
0.03	11
0.031	11
0.032	13
0.033	11
0.034	12
0.035	12
0.036	11
0.037	11
0.038	11
0.039	11
0.04	12
0.041	12
0.042	11
0.043	11
0.044	11
0.045	12
0.046	12
0.047	11
0.048	12
0.049	11
0.05	12
0.051	12
0.052	11
0.053	12
0.054	12
0.055	12
0.056	11
0.057	10
0.058	11
0.059	13
0.06	12
0.061	12
0.062	12
0.063	14
0.064	11
0.065	11
0.066	12
0.067	12
0.068	11
0.069	12
0.07	12
0.071	13
0.072	12
0.073	13
0.074	13
0.075	12
0.076	11
0.077	11
0.078	10
0.079	11
0.08	12
0.081	11
0.082	11
0.083	11
0.084	9
0.085	11
0.086	12
0.087	10
0.088	11
0.089	12
0.09	12
0.091	12
0.092	12
0.093	10
0.094	9
0.095	9
0.096	12
0.097	10
0.098	11
0.099	11
0.1	11
0.101	11
0.102	11
0.103	10
0.104	11
0.105	9
0.106	12
0.107	11
0.108	12
0.109	11
0.11	12
0.111	12
0.112	11
0.113	12
0.114	10
0.115	13
0.116	12
0.117	10
0.118	9
0.119	11
0.12	10
0.121	11
0.122	9
0.123	11
0.124	9
0.125	12
0.126	11
0.127	11
0.128	11
0.129	10
0.13	10
0.131	10
0.132	10
0.133	10
0.134	9
0.135	11
0.136	11
0.137	12
0.138	10
0.139	13
0.14	10
0.141	11
0.142	10
0.143	11
0.144	11
0.145	10
0.146	11
0.147	11
0.148	11
0.149	10
0.15	9
0.151	11
0.152	11
0.153	10
0.154	10
0.155	9
0.156	10
0.157	10
0.158	9
0.159	10
0.16	10
0.161	11
0.162	10
0.163	10
0.164	10
0.165	10
0.166	10
0.167	10
0.168	12
0.169	10
0.17	11
0.171	11
0.172	12
0.173	10
0.174	10
0.175	11
0.176	11
0.177	9
0.178	10
0.179	10
0.18	11
0.181	12
0.182	11
0.183	11
0.184	12
0.185	10
0.186	11
0.187	12
0.188	10
0.189	10
0.19	10
0.191	11
0.192	12
0.193	11
0.194	10
0.195	12
0.196	11
0.197	11
0.198	11
0.199	12
0.2	12
0.201	10
0.202	12
0.203	12
0.204	11
0.205	11
0.206	11
0.207	11
0.208	12
0.209	13
0.21	13
0.211	14
0.212	13
0.213	15
0.214	16
0.215	16
0.216	15
0.217	14
0.218	14
0.219	15
0.22	15
0.221	14
0.222	15
0.223	15
0.224	16
0.225	152
0.226	72
0.227	58
0.228	37
0.229	30
0.23	29
0.231	28
0.232	23
0.233	20
0.234	15
0.235	13
0.236	14
0.237	14
0.238	13
0.239	13
0.24	13
0.241	12
0.242	12
0.243	12
0.244	12
0.245	13
0.246	12
0.247	12
0.248	12
0.249	12
0.25	12
0.251	12
0.252	13
0.253	13
0.254	12
0.255	14
0.256	13
0.257	13
0.258	13
0.259	13
0.26	13
0.261	13
0.262	13
0.263	14
0.264	14
0.265	15
0.266	14
0.267	14
0.268	15
0.269	15
0.27	14
0.271	15
0.272	13
0.273	13
0.274	14
0.275	14
0.276	14
0.277	17
0.278	15
0.279	77
0.28	66
0.281	58
0.282	57
0.283	52
0.284	45
0.285	35
0.286	36
0.287	30
0.288	20
0.289	20
0.29	15
0.291	14
0.292	13
0.293	13
0.294	15
0.295	15
0.296	16
0.297	15
0.298	14
0.299	16
0.3	15
0.301	10
0.302	9
0.303	9
0.304	9
0.305	9
0.306	8
0.307	8
0.308	8
0.309	8
0.31	8
0.311	8
0.312	8
0.313	8
0.314	8
0.315	8
0.316	8
0.317	8
0.318	8
0.319	7
0.32	8
0.321	7
0.322	7
0.323	7
0.324	7
0.325	7
0.326	7
0.327	7
0.328	6
0.329	6
0.33	6
0.331	6
0.332	6
0.333	6
0.334	7
0.335	7
0.336	7
0.337	7
0.338	7
0.339	6
0.34	6
0.341	6
0.342	6
0.343	6
0.344	6
0.345	7
0.346	7
0.347	6
0.348	6
0.349	6
0.35	7
0.351	6
0.352	6
0.353	6
0.354	6
0.355	6
0.356	6
0.357	6
0.358	6
0.359	6
0.36	7
0.361	7
0.362	7
0.363	7
0.364	7
0.365	7
0.366	6
0.367	6
0.368	6
0.369	6
0.37	6
0.371	6
0.372	6
0.373	6
0.374	6
0.375	6
0.376	6
0.377	6
0.378	6
0.379	6
0.38	6
0.381	6
0.382	6
0.383	6
0.384	6
0.385	6
0.386	6
0.387	7
0.388	7
0.389	6
0.39	6
0.391	6
0.392	6
0.393	6
0.394	6
0.395	5
0.396	6
0.397	6
0.398	6
0.399	6
0.4	5
0.401	5
0.402	5
0.403	5
0.404	5
0.405	5
0.406	6
0.407	6
0.408	6
0.409	6
0.41	5
0.411	5
0.412	5
0.413	5
0.414	5
0.415	5
0.416	5
0.417	5
0.418	5
0.419	5
0.42	5
0.421	5
0.422	5
0.423	5
0.424	5
0.425	5
0.426	5
0.427	5
0.428	5
0.429	5
0.43	5
0.431	5
0.432	5
0.433	5
0.434	5
0.435	5
0.436	5
0.437	5
0.438	5
0.439	5
0.44	5
0.441	5
0.442	5
0.443	5
0.444	5
0.445	5
0.446	5
0.447	5
0.448	5
0.449	5
0.45	5
0.451	5
0.452	5
0.453	5
0.454	5
0.455	5
0.456	5
4.57E-01	5
0.458	5
0.459	5
0.46	5
0.461	5
0.462	5
0.463	5
0.464	5
0.465	5
0.466	5
0.467	5
0.468	5
0.469	5
0.47	5
0.471	5
0.472	5
0.473	5
0.474	5
0.475	5
0.476	5
0.477	5
0.478	5
0.479	5
0.48	5
0.481	5
0.482	5
0.483	5
0.484	5
0.485	5
0.486	5
0.487	5
0.488	5
0.489	5
0.49	5
0.491	5
0.492	5
0.493	5
0.494	5
0.495	5
0.496	5
0.497	5
0.498	5
0.499	5
0.5	5
0.501	5
0.502	5
0.503	5
0.504	5
0.505	5
0.506	5
0.507	5
0.508	5
0.509	5
0.51	5
0.511	5
0.512	5
0.513	5
0.514	5
0.515	5
0.516	5
0.517	5
0.518	5
0.519	5
0.52	5
0.521	5
0.522	5
0.523	5
0.524	5
0.525	5
0.526	5
0.527	5
0.528	5
0.529	5
0.53	5
0.531	5
0.532	5
0.533	5
0.534	5
0.535	5
0.536	5
0.537	5
0.538	5
0.539	5
0.54	5
0.541	5
0.542	5
0.543	5
0.544	5
0.545	5
0.546	5
0.547	5
0.548	5
0.549	5
0.55	5
0.551	5
0.552	5
0.553	5
0.554	5
0.555	5
0.556	5
0.557	5
0.558	5
0.559	5
0.56	5
0.561	5
0.562	5
0.563	5
0.564	5
0.565	5
0.566	5
0.567	5
0.568	5
0.569	5
0.57	5
0.571	5
0.572	5
0.573	5
0.574	5
0.575	5
0.576	5
0.577	5
0.578	5
0.579	5
0.58	5
0.581	5
0.582	5
0.583	5
0.584	5
0.585	5
0.586	5
0.587	5
0.588	5
0.589	5
0.59	5
0.591	5
0.592	5
0.593	5
0.594	5
0.595	5
0.596	5
0.597	7
0.598	7
0.599	7
0.6	7
0.601	5
0.602	5
0.603	10
0.604	7
0.605	7
0.606	7
0.607	10
0.608	8
0.609	8
0.61	11
0.611	8
0.612	8
0.613	7
0.614	13
0.615	8
0.616	12
0.617	9
0.618	7
0.619	7
0.62	12
0.621	12
0.622	12
0.623	7
0.624	11
0.625	13
0.626	11
0.627	11
0.628	8
0.629	12
0.63	12
0.631	10
0.632	12
0.633	13
0.634	11
0.635	7
0.636	11
0.637	8
0.638	8
0.639	12
0.64	13
0.641	8
0.642	9
0.643	10
0.644	10
0.645	13
0.646	12
0.647	12
0.648	11
0.649	11
0.65	12
0.651	12
0.652	13
0.653	12
0.654	12
0.655	12
0.656	12
0.657	12
0.658	12
0.659	11
0.66	12
0.661	12
0.662	12
0.663	11
0.664	13
0.665	12
0.666	11
0.667	11
0.668	13
0.669	12
0.67	13
0.671	11
0.672	11
0.673	11
0.674	12
0.675	13
0.676	12
0.677	11
0.678	12
0.679	12
0.68	10
0.681	11
0.682	11
0.683	11
0.684	12
0.685	12
0.686	11
0.687	11
0.688	11
0.689	11
0.69	11
0.691	11
0.692	11
0.693	9
0.694	11
0.695	12
0.696	12
0.697	14
0.698	12
0.699	12
0.7	11
0.701	12
0.702	12
0.703	12
0.704	11
0.705	11
0.706	11
0.707	11
0.708	11
0.709	11
0.71	11
0.711	11
0.712	11
0.713	12
0.714	11
0.715	11
0.716	11
0.717	11
0.718	12
0.719	12
0.72	11
0.721	11
0.722	12
0.723	11
0.724	12
0.725	12
0.726	11
0.727	12
0.728	11
0.729	11
0.73	11
0.731	11
0.732	11
0.733	12
0.734	12
0.735	13
0.736	12
0.737	12
0.738	12
0.739	12
0.74	11
0.741	12
0.742	12
0.743	12
0.744	12
0.745	12
0.746	11
0.747	12
0.748	12
0.749	12
0.75	12
0.751	12
0.752	12
0.753	12
0.754	11
0.755	11
0.756	11
0.757	11
0.758	11
0.759	12
0.76	12
0.761	11
0.762	11
0.763	12
0.764	13
0.765	11
0.766	12
0.767	11
0.768	11
0.769	12
0.77	12
0.771	11
0.772	11
0.773	11
0.774	11
0.775	11
0.776	11
0.777	11
0.778	11
0.779	11
0.78	11
0.781	11
0.782	12
0.783	12
0.784	11
0.785	11
0.786	10
0.787	11
0.788	11
0.789	11
0.79	12
0.791	12
0.792	12
0.793	11
0.794	11
0.795	11
0.796	11
0.797	12
0.798	11
0.799	12
0.8	11
0.801	5
0.802	5
0.803	5
0.804	5
0.805	5
0.806	5
0.807	5
0.808	5
0.809	5
0.81	5
0.811	5
0.812	5
0.813	5
0.814	5
0.815	5
0.816	5
0.817	5
0.818	5
0.819	5
0.82	5
0.821	5
0.822	5
0.823	5
0.824	5
0.825	5
0.826	5
0.827	5
0.828	5
0.829	5
0.83	5
0.831	5
0.832	5
0.833	5
0.834	5
0.835	5
0.836	5
0.837	5
0.838	5
0.839	5
0.84	5
0.841	5
0.842	5
0.843	5
0.844	5
0.845	5
0.846	5
0.847	5
0.848	5
0.849	5
0.85	5
0.851	5
0.852	5
0.853	5
0.854	5
0.855	5
0.856	5
0.857	5
0.858	5
0.859	5
0.86	5
0.861	5
0.862	5
0.863	5
0.864	5
0.865	5
0.866	5
0.867	5
0.868	5
0.869	5
0.87	5
0.871	5
0.872	5
0.873	5
0.874	5
0.875	5
0.876	5
0.877	5
0.878	5
0.879	5
0.88	5
0.881	5
0.882	5
0.883	5
0.884	5
0.885	5
0.886	5
0.887	5
0.888	5
0.889	5
0.89	5
0.891	5
0.892	5
0.893	5
0.894	5
0.895	5
0.896	5
0.897	5
0.898	5
0.899	5
0.9	5
0.901	5
0.902	5
0.903	5
0.904	5
0.905	5
0.906	5
0.907	5
0.908	5
0.909	5
0.91	5
0.911	5
0.912	5
0.913	5
0.914	5
0.915	5
0.916	5
0.917	5
0.918	5
0.919	5
0.92	5
0.921	5
0.922	5
0.923	5
0.924	5
0.925	5
0.926	5
0.927	5
0.928	5
0.929	5
0.93	5
0.931	5
0.932	5
0.933	5
0.934	5
0.935	5
0.936	5
0.937	5
0.938	5
0.939	5
0.94	5
0.941	5
0.942	5
0.943	5
0.944	5
0.945	5
0.946	5
0.947	5
0.948	5
0.949	5
0.95	5
0.951	5
0.952	5
0.953	5
0.954	5
0.955	5
0.956	5
0.957	5
0.958	5
0.959	5
0.96	5
0.961	5
0.962	5
0.963	5
0.964	5
0.965	5
0.966	5
0.967	5
0.968	5
0.969	5
0.97	5
0.971	5
0.972	5
0.973	5
0.974	5
0.975	5
0.976	5
0.977	5
0.978	5
0.979	5
0.98	5
0.981	5
0.982	5
0.983	5
0.984	5
0.985	5
0.986	5
0.987	5
0.988	5
0.989	5
0.99	5
0.991	5
0.992	5
0.993	5
0.994	5
0.995	5
0.996	5
0.997	5
0.998	5
0.999	5
1	5
1.001	13
1.002	6
1.003	6
1.004	5
1.005	5
1.006	5
1.007	5
1.008	5
1.009	5
1.01	5
1.011	5
1.012	5
1.013	5
1.014	5
1.015	5
1.016	5
1.017	5
1.018	5
1.019	5
1.02	5
1.021	5
1.022	5
1.023	5
1.024	5
1.025	5
1.026	5
1.027	5
1.028	5
1.029	5
1.03	5
1.031	5
1.032	5
1.033	5
1.034	5
1.035	5
1.036	5
1.037	5
1.038	5
1.039	5
1.04	5
1.041	5
1.042	5
1.043	5
1.044	5
1.045	5
1.046	5
1.047	5
1.048	5
1.049	5
1.05	5
1.051	5
1.052	5
1.053	5
1.054	5
1.055	5
1.056	5
1.057	5
1.058	5
1.059	5
1.06	5
1.061	5
1.062	5
1.063	5
1.064	5
1.065	5
1.066	5
1.067	5
1.068	5
1.069	5
1.07	5
1.071	5
1.072	5
1.073	5
1.074	5
1.075	5
1.076	5
1.077	5
1.078	5
1.079	5
1.08	5
1.081	5
1.082	5
1.083	5
1.084	5
1.085	5
1.086	5
1.087	5
1.088	6
1.089	6
1.09	5
1.091	5
1.092	6
1.093	6
1.094	6
1.095	6
1.096	6
1.097	6
1.098	6
1.099	6
1.1	6
1.101	6
1.102	6
1.103	6
1.104	6
1.105	6
1.106	6
1.107	7
1.108	6
1.109	7
1.11	7
1.111	6
1.112	9
1.113	7
1.114	7
1.115	6
1.116	7
1.117	6
1.118	6
1.119	6
1.12	7
1.121	10
1.122	6
1.123	6
1.124	12
1.125	7
1.126	6
1.127	8
1.128	7
1.129	9
1.13	7
1.131	8
1.132	8
1.133	7
1.134	8
1.135	7
1.136	8
1.137	9
1.138	7
1.139	8
1.14	8
1.141	7
1.142	7
1.143	8
1.144	8
1.145	8
1.146	9
1.147	9
1.148	8
1.149	8
1.15	9
1.151	8
1.152	11
1.153	8
1.154	9
1.155	9
1.156	7
1.157	9
1.158	8
1.159	7
1.16	8
1.161	8
1.162	10
1.163	8
1.164	10
1.165	6
1.166	8
1.167	10
1.168	8
1.169	7
1.17	9
1.171	7
1.172	9
1.173	7
1.174	9
1.175	8
1.176	10
1.177	9
1.178	8
1.179	8
1.18	9
1.181	8
1.182	8
1.183	10
1.184	12
1.185	9
1.186	12
1.187	11
1.188	8
1.189	9
1.19	11
1.191	9
1.192	9
1.193	9
1.194	9
1.195	9
1.196	9
1.197	9
1.198	9
1.199	10
1.2	9
1.201	9
1.202	9
1.203	9
1.204	9
1.205	9
1.206	9
1.207	9
1.208	9
1.209	9
1.21	9
1.211	9
1.212	9
1.213	9
1.214	9
1.215	9
1.216	9
1.217	9
1.218	9
1.219	9
1.22	9
1.221	9
1.222	8
1.223	9
1.224	9
1.225	9
1.226	9
1.227	9
1.228	9
1.229	9
1.23	8
1.231	8
1.232	9
1.233	8
1.234	9
1.235	8
1.236	8
1.237	9
1.238	8
1.239	9
1.24	9
1.241	9
1.242	8
1.243	8
1.244	8
1.245	8
1.246	9
1.247	9
1.248	8
1.249	9
1.25	9
1.251	9
1.252	8
1.253	9
1.254	8
1.255	8
1.256	8
1.257	8
1.258	9
1.259	9
1.26	9
1.261	9
1.262	8
1.263	8
1.264	8
1.265	9
1.266	8
1.267	9
1.268	9
1.269	8
1.27	9
1.271	9
1.272	9
1.273	9
1.274	9
1.275	9
1.276	9
1.277	9
1.278	9
1.279	9
1.28	9
1.281	9
1.282	9
1.283	9
1.284	9
1.285	9
1.286	9
1.287	9
1.288	9
1.289	8
1.29	9
1.291	8
1.292	9
1.293	10
1.294	9
1.295	10
1.296	10
1.297	10
1.298	10
1.299	10
1.3	15
1.301	14
1.302	12
1.303	12
1.304	13
1.305	11
1.306	12
1.307	11
1.308	12
1.309	12
1.31	12
1.311	11
1.312	12
1.313	12
1.314	11
1.315	13
1.316	11
1.317	12
1.318	13
1.319	12
1.32	13
1.321	13
1.322	11
1.323	12
1.324	12
1.325	11
1.326	12
1.327	11
1.328	11
1.329	11
1.33	11
1.331	12
1.332	12
1.333	12
1.334	12
1.335	12
1.336	13
1.337	14
1.338	13
1.339	13
1.34	13
1.341	13
1.342	17
1.343	14
1.344	15
1.345	93
1.346	61
1.347	66
1.348	55
1.349	32
1.35	31
1.351	23
1.352	22
1.353	13
1.354	12
1.355	13
1.356	13
1.357	12
1.358	13
1.359	12
1.36	13
1.361	13
1.362	12
1.363	12
1.364	13
1.365	11
1.366	12
1.367	11
1.368	11
1.369	11
1.37	11
1.371	13
1.372	12
1.373	14
1.374	11
1.375	12
1.376	13
1.377	12
1.378	13
1.379	13
1.38	13
1.381	13
1.382	12
1.383	12
1.384	12
1.385	12
1.386	11
1.387	13
1.388	12
1.389	12
1.39	11
1.391	10
1.392	10
1.393	10
1.394	11
1.395	11
1.396	11
1.397	10
1.398	11
1.399	11
1.4	12
1.401	11
1.402	11
1.403	12
1.404	11
1.405	11
1.406	11
1.407	12
1.408	10
1.409	13
1.41	12
1.411	12
1.412	12
1.413	12
1.414	13
1.415	13
1.416	12
1.417	13
1.418	12
1.419	12
1.42	11
1.421	13
1.422	15
1.423	14
1.424	13
1.425	12
1.426	13
1.427	14
1.428	14
1.429	41
1.43	49
1.431	43
1.432	35
1.433	32
1.434	22
1.435	22
1.436	15
1.437	14
1.438	12
1.439	10
1.44	12
1.441	11
1.442	11
1.443	11
1.444	11
1.445	11
1.446	11
1.447	12
1.448	11
1.449	12
1.45	10
1.451	12
1.452	11
1.453	12
1.454	11
1.455	10
1.456	11
1.457	11
1.458	11
1.459	12
1.46	10
1.461	12
1.462	11
1.463	11
1.464	10
1.465	12
1.466	12
1.467	11
1.468	11
1.469	12
1.47	12
1.471	12
1.472	13
1.473	13
1.474	14
1.475	11
1.476	11
1.477	13
1.478	13
1.479	12
1.48	12
1.481	13
1.482	12
1.483	13
1.484	14
1.485	11
1.486	13
1.487	13
1.488	14
1.489	13
1.49	11
1.491	12
1.492	13
1.493	12
1.494	11
1.495	12
1.496	14
1.497	12
1.498	14
1.499	11
1.5	12
1.501	14
1.502	14
1.503	13
1.504	12
1.505	12
1.506	12
1.507	13
1.508	13
1.509	13
1.51	13
1.511	13
1.512	12
1.513	12
1.514	12
1.515	13
1.516	13
1.517	13
1.518	12
1.519	12
1.52	13
1.521	13
1.522	13
1.523	13
1.524	13
1.525	13
1.526	11
1.527	12
1.528	13
1.529	13
1.53	12
1.531	12
1.532	14
1.533	13
1.534	11
1.535	13
1.536	14
1.537	14
1.538	13
1.539	14
1.54	36
1.541	41
1.542	33
1.543	34
1.544	23
1.545	15
1.546	15
1.547	13
1.548	12
1.549	11
1.55	11
1.551	13
1.552	12
1.553	11
1.554	12
1.555	12
1.556	11
1.557	11
1.558	11
1.559	12
1.56	12
1.561	12
1.562	12
1.563	13
1.564	12
1.565	13
1.566	12
1.567	12
1.568	12
1.569	12
1.57	12
1.571	11
1.572	12
1.573	13
1.574	12
1.575	13
1.576	13
1.577	12
1.578	12
1.579	13
1.58	14
1.581	12
1.582	12
1.583	13
1.584	11
1.585	12
1.586	13
1.587	12
1.588	12
1.589	13
1.59	13
1.591	13
1.592	13
1.593	12
1.594	12
1.595	13
1.596	12
1.597	13
1.598	12
1.599	13
1.6	14
1.601	15
1.602	14
1.603	12
1.604	12
1.605	11
1.606	11
1.607	12
1.608	11
1.609	10
1.61	12
1.611	11
1.612	13
1.613	12
1.614	12
1.615	12
1.616	14
1.617	13
1.618	15
1.619	15
1.62	13
1.621	11
1.622	12
1.623	11
1.624	12
1.625	12
1.626	11
1.627	11
1.628	12
1.629	13
1.63	12
1.631	11
1.632	13
1.633	12
1.634	13
1.635	16
1.636	16
1.637	16
1.638	13
1.639	12
1.64	13
1.641	13
1.642	11
1.643	13
1.644	12
1.645	10
1.646	12
1.647	12
1.648	13
1.649	12
1.65	12
1.651	11
1.652	13
1.653	13
1.654	13
1.655	13
1.656	13
1.657	13
1.658	13
1.659	14
1.66	13
1.661	15
1.662	15
1.663	12
1.664	13
1.665	15
1.666	12
1.667	14
1.668	14
1.669	15
1.67	13
1.671	15
1.672	14
1.673	15
1.674	15
1.675	14
1.676	21
1.677	39
1.678	31
1.679	33
1.68	38
1.681	38
1.682	35
1.683	36
1.684	31
1.685	23
1.686	13
1.687	11
1.688	11
1.689	10
1.69	12
1.691	10
1.692	11
1.693	12
1.694	12
1.695	10
1.696	11
1.697	12
1.698	11
1.699	11
1.7	12
1.701	11
1.702	12
1.703	11
1.704	10
1.705	11
1.706	13
1.707	13
1.708	12
1.709	12
1.71	12
1.711	11
1.712	10
1.713	12
1.714	12
1.715	11
1.716	11
1.717	10
1.718	12
1.719	12
1.72	12
1.721	11
1.722	14
1.723	13
1.724	11
1.725	11
1.726	11
1.727	10
1.728	10
1.729	11
1.73	14
1.731	14
1.732	12
1.733	12
1.734	13
1.735	11
1.736	11
1.737	11
1.738	12
1.739	15
1.74	12
1.741	11
1.742	13
1.743	12
1.744	12
1.745	11
1.746	12
1.747	12
1.748	11
1.749	12
1.75	12
1.751	13
1.752	13
1.753	13
1.754	11
1.755	12
1.756	13
1.757	13
1.758	12
1.759	13
1.76	10
1.761	12
1.762	11
1.763	11
1.764	11
1.765	13
1.766	13
1.767	13
1.768	12
1.769	12
1.77	12
1.771	11
1.772	12
1.773	11
1.774	12
1.775	14
1.776	12
1.777	12
1.778	12
1.779	12
1.78	13
1.781	11
1.782	12
1.783	12
1.784	12
1.785	13
1.786	13
1.787	13
1.788	12
1.789	14
1.79	12
1.791	12
1.792	11
1.793	13
1.794	11
1.795	15
1.796	12
1.797	13
1.798	12
1.799	15
1.8	13
1.801	12
1.802	11
1.803	12
1.804	12
1.805	13
1.806	14
1.807	13
1.808	12
1.809	13
1.81	13
1.811	12
1.812	12
1.813	11
1.814	11
1.815	14
1.816	15
1.817	14
1.818	14
1.819	13
1.82	13
1.821	15
1.822	14
1.823	15
1.824	14
1.825	15
1.826	15
1.827	15
1.828	23
1.829	23
1.83	22
1.831	23
1.832	18
1.833	14
1.834	14
1.835	13
1.836	14
1.837	14
1.838	12
1.839	13
1.84	12
1.841	13
1.842	14
1.843	13
1.844	13
1.845	12
1.846	12
1.847	13
1.848	12
1.849	14
1.85	12
1.851	12
1.852	12
1.853	13
1.854	13
1.855	12
1.856	15
1.857	14
1.858	13
1.859	12
1.86	14
1.861	13
1.862	13
1.863	12
1.864	13
1.865	13
1.866	12
1.867	12
1.868	13
1.869	13
1.87	14
1.871	12
1.872	13
1.873	12
1.874	12
1.875	12
1.876	14
1.877	12
1.878	12
1.879	13
1.88	12
1.881	12
1.882	12
1.883	12
1.884	12
1.885	13
1.886	12
1.887	13
1.888	12
1.889	11
1.89	12
1.891	12
1.892	13
1.893	12
1.894	13
1.895	13
1.896	13
1.897	13
1.898	14
1.899	13
1.9	13
1.901	14
1.902	12
1.903	13
1.904	16
1.905	14
1.906	13
1.907	13
1.908	13
1.909	13
1.91	13
1.911	13
1.912	12
1.913	13
1.914	15
1.915	12
1.916	13
1.917	14
1.918	13
1.919	14
1.92	14
1.921	12
1.922	14
1.923	14
1.924	14
1.925	13
1.926	13
1.927	13
1.928	13
1.929	12
1.93	11
1.931	14
1.932	14
1.933	13
1.934	12
1.935	14
1.936	13
1.937	14
1.938	14
1.939	13
1.94	12
1.941	12
1.942	13
1.943	13
1.944	14
1.945	15
1.946	13
1.947	14
1.948	13
1.949	12
1.95	15
1.951	14
1.952	14
1.953	15
1.954	15
1.955	14
1.956	13
1.957	13
1.958	13
1.959	13
1.96	13
1.961	12
1.962	14
1.963	14
1.964	13
1.965	13
1.966	13
1.967	15
1.968	16
1.969	15
1.97	15
1.971	16
1.972	15
1.973	17
1.974	17
1.975	16
1.976	15
1.977	15
1.978	21
1.979	22
1.98	29
1.981	33
1.982	24
1.983	23
1.984	25
1.985	18
1.986	25
1.987	16
1.988	17
1.989	17
1.99	16
1.991	12
1.992	11
1.993	11
1.994	10
1.995	11
1.996	11
1.997	11
1.998	12
1.999	11
2	9
2.001	11


==> as_iter_no_ItL_2_0.txt <==
0.001	6
0.002	6
0.003	7
0.004	5
0.005	5
0.006	4
0.007	3
0.008	3
0.009	3
0.01	3
0.011	3
0.012	3
0.013	3
0.014	3
0.015	3
0.016	3
0.017	3
0.018	3
0.019	3
0.02	3
0.021	3
0.022	3
0.023	3
0.024	3
0.025	3
0.026	3
0.027	3
0.028	3
0.029	3
0.03	3
0.031	3
0.032	3
0.033	3
0.034	3
0.035	3
0.036	3
0.037	3
0.038	3
0.039	4
0.04	3
0.041	3
0.042	3
0.043	3
0.044	3
0.045	3
0.046	3
0.047	3
0.048	3
0.049	3
0.05	3
0.051	3
0.052	3
0.053	3
0.054	3
0.055	3
0.056	3
0.057	3
0.058	3
0.059	3
0.06	3
0.061	3
0.062	3
0.063	3
0.064	3
0.065	3
0.066	3
0.067	3
0.068	3
0.069	4
0.07	3
0.071	3
0.072	3
0.073	3
0.074	3
0.075	3
0.076	3
0.077	3
0.078	3
0.079	3
0.08	3
0.081	3
0.082	3
0.083	3
0.084	3
0.085	3
0.086	3
0.087	3
0.088	3
0.089	3
0.09	3
0.091	3
0.092	3
0.093	3
0.094	3
0.095	3
0.096	3
0.097	3
0.098	3
0.099	3
0.1	3
0.101	3
0.102	3
0.103	3
0.104	3
0.105	3
0.106	3
0.107	3
0.108	3
0.109	3
0.11	3
0.111	3
0.112	3
0.113	3
0.114	3
0.115	3
0.116	3
0.117	3
0.118	3
0.119	3
0.12	3
0.121	3
0.122	3
0.123	3
0.124	3
0.125	3
0.126	3
0.127	3
0.128	3
0.129	3
0.13	3
0.131	3
0.132	3
0.133	3
0.134	3
0.135	3
0.136	3
0.137	3
0.138	3
0.139	3
0.14	3
0.141	3
0.142	3
0.143	3
0.144	3
0.145	3
0.146	3
0.147	3
0.148	3
0.149	3
0.15	3
0.151	3
0.152	3
0.153	3
0.154	3
0.155	3
0.156	3
0.157	3
0.158	3
0.159	3
0.16	3
0.161	3
0.162	3
0.163	3
0.164	3
0.165	3
0.166	3
0.167	3
0.168	3
0.169	4
0.17	3
0.171	3
0.172	3
0.173	3
0.174	3
0.175	3
0.176	3
0.177	3
0.178	3
0.179	3
0.18	3
0.181	3
0.182	3
0.183	3
0.184	3
0.185	3
0.186	3
0.187	3
0.188	3
0.189	3
0.19	4
0.191	3
0.192	3
0.193	3
0.194	3
0.195	3
0.196	3
0.197	3
0.198	3
0.199	3
0.2	3
0.201	3
0.202	3
0.203	3
0.204	4
0.205	4
0.206	5
0.207	6
0.208	7
0.209	8
0.21	9
0.211	8
0.212	9
0.213	9
0.214	9
0.215	8
0.216	9
0.217	8
0.218	8
0.219	9
0.22	9
0.221	8
0.222	8
0.223	9
0.224	9
0.225	8
0.226	8
0.227	8
0.228	9
0.229	8
0.23	9
0.231	10
0.232	10
0.233	10
0.234	9
0.235	9
0.236	9
0.237	9
0.238	8
0.239	8
0.24	8
0.241	10
0.242	12
0.243	12
0.244	10
0.245	6
0.246	7
0.247	6
0.248	6
0.249	4
0.25	4
0.251	4
0.252	4
0.253	4
0.254	5
0.255	5
0.256	6
0.257	6
0.258	8
0.259	8
0.26	8
0.261	12
0.262	14
0.263	12
0.264	11
0.265	11
0.266	11
0.267	10
0.268	10
0.269	10
0.27	10
0.271	10
0.272	8
0.273	6
0.274	6
0.275	5
0.276	6
0.277	5
0.278	6
0.279	6
0.28	12
0.281	13
0.282	12
0.283	11
0.284	11
0.285	11
0.286	10
0.287	11
0.288	11
0.289	11
0.29	10
0.291	10
0.292	8
0.293	6
0.294	5
0.295	6
0.296	5
0.297	5
0.298	9
0.299	11
0.3	13
0.301	9
0.302	10
0.303	7
0.304	4
0.305	4
0.306	3
0.307	3
0.308	3
0.309	3
0.31	3
0.311	3
0.312	3
0.313	3
0.314	3
0.315	3
0.316	3
0.317	3
0.318	3
0.319	3
0.32	3
0.321	3
0.322	3
0.323	3
0.324	3
0.325	3
0.326	3
0.327	3
0.328	3
0.329	3
0.33	3
0.331	3
0.332	3
0.333	3
0.334	3
0.335	3
0.336	3
0.337	3
0.338	3
0.339	3
0.34	3
0.341	3
0.342	3
0.343	3
0.344	3
0.345	3
0.346	3
0.347	3
0.348	3
0.349	3
0.35	3
0.351	3
0.352	3
0.353	3
0.354	3
0.355	3
0.356	3
0.357	3
0.358	3
0.359	3
0.36	3
0.361	3
0.362	3
0.363	3
0.364	3
0.365	3
0.366	3
0.367	3
0.368	3
0.369	3
0.37	3
0.371	3
0.372	3
0.373	3
0.374	3
0.375	3
0.376	3
0.377	3
0.378	3
0.379	3
0.38	3
0.381	3
0.382	3
0.383	3
0.384	3
0.385	3
0.386	3
0.387	3
0.388	3
0.389	3
0.39	3
0.391	3
0.392	3
0.393	3
0.394	3
0.395	3
0.396	3
0.397	3
0.398	3
0.399	3
0.4	3
0.401	3
0.402	3
0.403	3
0.404	3
0.405	3
0.406	3
0.407	3
0.408	3
0.409	3
0.41	3
0.411	3
0.412	3
0.413	3
0.414	3
0.415	3
0.416	3
0.417	3
0.418	3
0.419	3
0.42	3
0.421	3
0.422	3
0.423	3
0.424	3
0.425	3
0.426	3
0.427	3
0.428	3
0.429	3
0.43	3
0.431	3
0.432	3
0.433	3
0.434	3
0.435	3
0.436	3
0.437	3
0.438	3
0.439	3
0.44	3
0.441	3
0.442	3
0.443	3
0.444	3
0.445	3
0.446	3
0.447	3
0.448	3
0.449	3
0.45	3
0.451	3
0.452	3
0.453	3
0.454	3
0.455	3
0.456	3
0.457	3
0.458	3
0.459	3
0.46	3
0.461	3
0.462	3
0.463	3
0.464	3
0.465	3
0.466	3
0.467	3
0.468	3
0.469	3
0.47	3
0.471	3
0.472	3
0.473	3
0.474	3
0.475	3
0.476	3
0.477	3
0.478	3
0.479	3
0.48	3
0.481	3
0.482	3
0.483	3
0.484	3
0.485	3
0.486	3
0.487	3
0.488	3
0.489	3
0.49	3
0.491	3
0.492	3
0.493	3
0.494	3
0.495	3
0.496	3
0.497	3
0.498	3
0.499	3
0.5	3
0.501	3
0.502	3
0.503	3
0.504	3
0.505	3
0.506	3
0.507	3
0.508	3
0.509	3
0.51	3
0.511	3
0.512	3
0.513	3
0.514	3
0.515	3
0.516	3
0.517	3
0.518	3
0.519	3
0.52	3
0.521	3
0.522	3
0.523	3
0.524	3
0.525	3
0.526	3
0.527	3
0.528	3
0.529	3
0.53	3
0.531	3
0.532	3
0.533	3
0.534	3
0.535	3
0.536	3
0.537	3
0.538	3
0.539	3
0.54	3
0.541	3
0.542	3
0.543	3
0.544	3
0.545	3
0.546	3
0.547	3
0.548	3
0.549	3
0.55	3
0.551	3
0.552	3
0.553	3
0.554	3
0.555	3
0.556	3
0.557	3
0.558	3
0.559	3
0.56	3
0.561	3
0.562	3
0.563	3
0.564	3
0.565	3
0.566	3
0.567	3
0.568	3
0.569	3
0.57	3
0.571	3
0.572	3
0.573	3
0.574	3
0.575	3
0.576	3
0.577	3
0.578	3
0.579	3
0.58	3
0.581	3
0.582	3
0.583	3
0.584	3
0.585	3
0.586	3
0.587	3
0.588	3
0.589	3
0.59	3
0.591	3
0.592	3
0.593	3
0.594	3
0.595	3
0.596	3
0.597	3
0.598	3
0.599	3
0.6	3
0.601	6
0.602	3
0.603	3
0.604	3
0.605	3
0.606	3
0.607	3
0.608	3
0.609	3
0.61	3
0.611	3
0.612	3
0.613	3
0.614	3
0.615	3
0.616	3
0.617	3
0.618	4
0.619	3
0.62	3
0.621	3
0.622	3
0.623	4
0.624	4
0.625	4
0.626	4
0.627	4
0.628	4
0.629	4
0.63	5
0.631	4
0.632	5
0.633	4
0.634	4
0.635	4
0.636	5
0.637	4
0.638	4
0.639	4
0.64	4
0.641	4
0.642	4
0.643	4
0.644	4
0.645	4
0.646	4
0.647	4
0.648	4
0.649	4
0.65	4
0.651	4
0.652	4
0.653	4
0.654	4
0.655	4
0.656	4
0.657	4
0.658	4
0.659	4
0.66	3
0.661	4
0.662	4
0.663	5
0.664	4
0.665	4
0.666	4
0.667	4
0.668	4
0.669	4
0.67	4
0.671	4
0.672	4
0.673	4
0.674	5
0.675	5
0.676	4
0.677	4
0.678	4
0.679	4
0.68	4
0.681	4
0.682	4
0.683	4
0.684	4
0.685	3
0.686	4
0.687	4
0.688	4
0.689	4
0.69	4
0.691	4
0.692	4
0.693	5
0.694	4
0.695	4
0.696	4
0.697	4
0.698	4
0.699	4
0.7	4
0.701	4
0.702	4
0.703	3
0.704	4
0.705	4
0.706	4
0.707	4
0.708	4
0.709	4
0.71	4
0.711	4
0.712	4
0.713	4
0.714	3
0.715	3
0.716	4
0.717	4
0.718	4
0.719	4
0.72	4
0.721	4
0.722	4
0.723	4
0.724	4
0.725	4
0.726	4
0.727	4
0.728	4
0.729	4
0.73	4
0.731	3
0.732	3
0.733	4
0.734	4
0.735	4
0.736	4
0.737	3
0.738	4
0.739	3
0.74	3
0.741	4
0.742	3
0.743	4
0.744	4
0.745	4
0.746	3
0.747	4
0.748	4
0.749	4
0.75	4
0.751	4
0.752	4
0.753	4
0.754	4
0.755	4
0.756	4
0.757	4
0.758	4
0.759	4
0.76	4
0.761	4
0.762	4
0.763	3
0.764	3
0.765	4
0.766	4
0.767	4
0.768	3
0.769	4
0.77	3
0.771	4
0.772	3
0.773	4
0.774	3
0.775	3
0.776	4
0.777	4
0.778	4
0.779	3
0.78	3
0.781	4
0.782	3
0.783	4
0.784	4
0.785	4
0.786	3
0.787	3
0.788	4
0.789	4
0.79	4
0.791	3
0.792	4
0.793	4
0.794	3
0.795	4
0.796	4
0.797	4
0.798	4
0.799	4
0.8	3
0.801	3
0.802	3
0.803	3
0.804	3
0.805	3
0.806	3
0.807	3
0.808	3
0.809	3
0.81	3
0.811	3
0.812	3
0.813	3
0.814	3
0.815	3
0.816	3
0.817	3
0.818	3
0.819	3
0.82	3
0.821	3
0.822	3
0.823	3
0.824	3
0.825	3
0.826	3
0.827	3
0.828	3
0.829	3
0.83	3
0.831	3
0.832	3
0.833	3
0.834	3
0.835	3
0.836	3
0.837	3
0.838	3
0.839	3
0.84	3
0.841	3
0.842	3
0.843	3
0.844	3
0.845	3
0.846	3
0.847	3
0.848	3
0.849	3
0.85	3
0.851	3
0.852	3
0.853	3
0.854	3
0.855	3
0.856	3
0.857	3
0.858	3
0.859	3
0.86	3
0.861	3
0.862	3
0.863	3
0.864	3
0.865	3
0.866	3
0.867	3
0.868	3
0.869	3
0.87	3
0.871	3
0.872	3
0.873	3
0.874	3
0.875	3
0.876	3
0.877	3
0.878	3
0.879	3
0.88	3
0.881	3
0.882	3
0.883	3
0.884	3
0.885	3
0.886	3
0.887	3
0.888	3
0.889	3
0.89	3
0.891	3
0.892	3
0.893	3
0.894	3
0.895	3
0.896	3
0.897	3
0.898	3
0.899	3
0.9	3
0.901	3
0.902	3
0.903	3
0.904	3
0.905	3
0.906	3
0.907	3
0.908	3
0.909	3
0.91	3
0.911	3
0.912	3
0.913	3
0.914	3
0.915	3
0.916	3
0.917	3
0.918	3
0.919	3
0.92	3
0.921	3
0.922	3
0.923	3
0.924	3
0.925	3
0.926	3
0.927	3
0.928	3
0.929	3
0.93	3
0.931	3
0.932	3
0.933	3
0.934	3
0.935	3
0.936	3
0.937	3
0.938	3
0.939	3
0.94	3
0.941	3
0.942	3
0.943	3
0.944	3
0.945	3
0.946	3
0.947	3
0.948	3
0.949	3
0.95	3
0.951	3
0.952	3
0.953	3
0.954	3
0.955	3
0.956	3
0.957	3
0.958	3
0.959	3
0.96	3
0.961	3
0.962	3
0.963	3
0.964	3
0.965	3
0.966	3
0.967	3
0.968	3
0.969	3
0.97	3
0.971	3
0.972	3
0.973	3
0.974	3
0.975	3
0.976	3
0.977	3
0.978	3
0.979	3
0.98	3
0.981	3
0.982	3
0.983	3
0.984	3
0.985	3
0.986	3
0.987	3
0.988	3
0.989	3
0.99	3
0.991	3
0.992	3
0.993	3
0.994	3
0.995	3
0.996	3
0.997	3
0.998	3
0.999	3
1	3
1.001	12
1.002	3
1.003	3
1.004	3
1.005	3
1.006	3
1.007	3
1.008	3
1.009	3
1.01	3
1.011	3
1.012	3
1.013	3
1.014	3
1.015	3
1.016	3
1.017	3
1.018	3
1.019	3
1.02	3
1.021	3
1.022	3
1.023	3
1.024	3
1.025	3
1.026	3
1.027	3
1.028	3
1.029	3
1.03	3
1.031	3
1.032	3
1.033	3
1.034	3
1.035	3
1.036	3
1.037	3
1.038	3
1.039	3
1.04	3
1.041	3
1.042	3
1.043	3
1.044	3
1.045	3
1.046	3
1.047	3
1.048	3
1.049	3
1.05	3
1.051	3
1.052	3
1.053	3
1.054	3
1.055	3
1.056	3
1.057	3
1.058	3
1.059	3
1.06	3
1.061	3
1.062	3
1.063	3
1.064	3
1.065	3
1.066	3
1.067	3
1.068	3
1.069	3
1.07	3
1.071	3
1.072	3
1.073	3
1.074	3
1.075	3
1.076	3
1.077	3
1.078	3
1.079	3
1.08	3
1.081	3
1.082	3
1.083	3
1.084	3
1.085	3
1.086	3
1.087	3
1.088	3
1.089	3
1.09	4
1.091	3
1.092	3
1.093	3
1.094	3
1.095	3
1.096	3
1.097	3
1.098	3
1.099	3
1.1	3
1.101	3
1.102	3
1.103	3
1.104	3
1.105	3
1.106	3
1.107	3
1.108	3
1.109	3
1.11	3
1.111	3
1.112	3
1.113	3
1.114	3
1.115	3
1.116	3
1.117	3
1.118	3
1.119	3
1.12	3
1.121	3
1.122	3
1.123	3
1.124	3
1.125	3
1.126	3
1.127	3
1.128	3
1.129	3
1.13	3
1.131	3
1.132	3
1.133	3
1.134	3
1.135	3
1.136	3
1.137	3
1.138	3
1.139	3
1.14	3
1.141	3
1.142	3
1.143	4
1.144	3
1.145	3
1.146	4
1.147	3
1.148	3
1.149	3
1.15	3
1.151	3
1.152	3
1.153	3
1.154	3
1.155	3
1.156	3
1.157	3
1.158	3
1.159	4
1.16	3
1.161	3
1.162	3
1.163	3
1.164	3
1.165	3
1.166	3
1.167	3
1.168	3
1.169	4
1.17	3
1.171	3
1.172	3
1.173	3
1.174	3
1.175	3
1.176	3
1.177	3
1.178	3
1.179	3
1.18	3
1.181	3
1.182	3
1.183	3
1.184	3
1.185	4
1.186	3
1.187	3
1.188	3
1.189	3
1.19	3
1.191	3
1.192	3
1.193	3
1.194	3
1.195	3
1.196	3
1.197	3
1.198	3
1.199	4
1.2	3
1.201	3
1.202	3
1.203	3
1.204	3
1.205	3
1.206	3
1.207	3
1.208	4
1.209	3
1.21	3
1.211	3
1.212	3
1.213	4
1.214	3
1.215	3
1.216	3
1.217	3
1.218	3
1.219	4
1.22	3
1.221	3
1.222	3
1.223	3
1.224	3
1.225	3
1.226	3
1.227	3
1.228	3
1.229	3
1.23	3
1.231	4
1.232	3
1.233	3
1.234	3
1.235	3
1.236	3
1.237	3
1.238	3
1.239	3
1.24	3
1.241	3
1.242	3
1.243	4
1.244	3
1.245	3
1.246	4
1.247	4
1.248	3
1.249	3
1.25	3
1.251	4
1.252	3
1.253	3
1.254	3
1.255	3
1.256	3
1.257	3
1.258	3
1.259	3
1.26	4
1.261	3
1.262	3
1.263	3
1.264	4
1.265	3
1.266	3
1.267	4
1.268	3
1.269	3
1.27	3
1.271	3
1.272	4
1.273	3
1.274	4
1.275	4
1.276	3
1.277	4
1.278	4
1.279	4
1.28	4
1.281	4
1.282	3
1.283	4
1.284	3
1.285	4
1.286	3
1.287	4
1.288	4
1.289	4
1.29	4
1.291	4
1.292	4
1.293	4
1.294	4
1.295	4
1.296	4
1.297	4
1.298	4
1.299	5
1.3	5
1.301	4
1.302	7
1.303	7
1.304	7
1.305	7
1.306	8
1.307	7
1.308	7
1.309	8
1.31	8
1.311	7
1.312	7
1.313	6
1.314	6
1.315	6
1.316	6
1.317	6
1.318	5
1.319	6
1.32	6
1.321	7
1.322	7
1.323	8
1.324	7
1.325	8
1.326	7
1.327	7
1.328	7
1.329	7
1.33	7
1.331	7
1.332	7
1.333	7
1.334	7
1.335	7
1.336	7
1.337	7
1.338	7
1.339	7
1.34	8
1.341	8
1.342	8
1.343	7
1.344	7
1.345	7
1.346	7
1.347	7
1.348	7
1.349	7
1.35	7
1.351	7
1.352	7
1.353	7
1.354	7
1.355	7
1.356	7
1.357	7
1.358	7
1.359	7
1.36	7
1.361	7
1.362	7
1.363	7
1.364	8
1.365	7
1.366	7
1.367	7
1.368	7
1.369	7
1.37	8
1.371	7
1.372	8
1.373	8
1.374	7
1.375	7
1.376	8
1.377	8
1.378	8
1.379	7
1.38	7
1.381	7
1.382	7
1.383	8
1.384	8
1.385	7
1.386	8
1.387	8
1.388	7
1.389	8
1.39	8
1.391	7
1.392	7
1.393	7
1.394	7
1.395	7
1.396	7
1.397	8
1.398	7
1.399	7
1.4	7
1.401	8
1.402	7
1.403	7
1.404	8
1.405	7
1.406	7
1.407	8
1.408	8
1.409	7
1.41	7
1.411	7
1.412	8
1.413	8
1.414	8
1.415	8
1.416	8
1.417	8
1.418	8
1.419	8
1.42	8
1.421	7
1.422	7
1.423	7
1.424	8
1.425	8
1.426	7
1.427	8
1.428	8
1.429	9
1.43	7
1.431	8
1.432	8
1.433	8
1.434	8
1.435	8
1.436	8
1.437	8
1.438	8
1.439	8
1.44	8
1.441	8
1.442	8
1.443	8
1.444	8
1.445	8
1.446	8
1.447	9
1.448	9
1.449	8
1.45	8
1.451	8
1.452	8
1.453	8
1.454	8
1.455	8
1.456	8
1.457	8
1.458	8
1.459	8
1.46	8
1.461	9
1.462	8
1.463	7
1.464	8
1.465	8
1.466	8
1.467	8
1.468	8
1.469	8
1.47	8
1.471	8
1.472	8
1.473	8
1.474	8
1.475	9
1.476	8
1.477	8
1.478	8
1.479	9
1.48	9
1.481	8
1.482	8
1.483	8
1.484	8
1.485	8
1.486	8
1.487	8
1.488	8
1.489	8
1.49	8
1.491	8
1.492	8
1.493	8
1.494	8
1.495	8
1.496	8
1.497	8
1.498	8
1.499	8
1.5	6
1.501	7
1.502	8
1.503	8
1.504	8
1.505	8
1.506	8
1.507	8
1.508	8
1.509	8
1.51	8
1.511	8
1.512	8
1.513	8
1.514	8
1.515	8
1.516	8
1.517	9
1.518	8
1.519	8
1.52	9
1.521	9
1.522	8
1.523	8
1.524	9
1.525	8
1.526	9
1.527	8
1.528	8
1.529	8
1.53	9
1.531	8
1.532	9
1.533	9
1.534	8
1.535	8
1.536	8
1.537	8
1.538	9
1.539	9
1.54	8
1.541	8
1.542	9
1.543	8
1.544	8
1.545	8
1.546	8
1.547	8
1.548	9
1.549	8
1.55	8
1.551	8
1.552	9
1.553	8
1.554	9
1.555	9
1.556	9
1.557	8
1.558	8
1.559	9
1.56	8
1.561	8
1.562	9
1.563	8
1.564	8
1.565	9
1.566	9
1.567	9
1.568	8
1.569	9
1.57	7
1.571	8
1.572	9
1.573	8
1.574	9
1.575	9
1.576	9
1.577	8
1.578	8
1.579	9
1.58	9
1.581	8
1.582	8
1.583	8
1.584	10
1.585	9
1.586	9
1.587	9
1.588	9
1.589	9
1.59	9
1.591	9
1.592	9
1.593	9
1.594	9
1.595	9
1.596	9
1.597	9
1.598	9
1.599	10
1.6	9
1.601	9
1.602	9
1.603	9
1.604	9
1.605	9
1.606	10
1.607	9
1.608	9
1.609	10
1.61	10
1.611	9
1.612	9
1.613	9
1.614	9
1.615	9
1.616	10
1.617	10
1.618	9
1.619	9
1.62	9
1.621	10
1.622	9
1.623	9
1.624	9
1.625	9
1.626	9
1.627	9
1.628	9
1.629	9
1.63	10
1.631	9
1.632	9
1.633	9
1.634	9
1.635	9
1.636	9
1.637	9
1.638	10
1.639	10
1.64	10
1.641	10
1.642	9
1.643	9
1.644	10
1.645	9
1.646	9
1.647	10
1.648	10
1.649	9
1.65	10
1.651	9
1.652	9
1.653	9
1.654	9
1.655	9
1.656	9
1.657	10
1.658	10
1.659	9
1.66	9
1.661	9
1.662	9
1.663	9
1.664	9
1.665	9
1.666	9
1.667	9
1.668	9
1.669	9
1.67	9
1.671	9
1.672	9
1.673	9
1.674	10
1.675	10
1.676	9
1.677	10
1.678	8
1.679	10
1.68	7
1.681	7
1.682	9
1.683	9
1.684	9
1.685	10
1.686	9
1.687	9
1.688	10
1.689	10
1.69	8
1.691	9
1.692	10
1.693	9
1.694	9
1.695	10
1.696	9
1.697	9
1.698	10
1.699	9
1.7	9
1.701	10
1.702	9
1.703	9
1.704	7
1.705	9
1.706	10
1.707	9
1.708	9
1.709	8
1.71	9
1.711	10
1.712	9
1.713	9
1.714	9
1.715	10
1.716	9
1.717	9
1.718	9
1.719	10
1.72	10
1.721	10
1.722	11
1.723	9
1.724	11
1.725	11
1.726	10
1.727	10
1.728	9
1.729	10
1.73	10
1.731	10
1.732	10
1.733	10
1.734	9
1.735	9
1.736	9
1.737	9
1.738	9
1.739	9
1.74	10
1.741	9
1.742	9
1.743	10
1.744	9
1.745	10
1.746	9
1.747	8
1.748	9
1.749	9
1.75	10
1.751	9
1.752	9
1.753	8
1.754	9
1.755	8
1.756	9
1.757	8
1.758	8
1.759	9
1.76	8
1.761	8
1.762	8
1.763	8
1.764	9
1.765	9
1.766	8
1.767	8
1.768	10
1.769	9
1.77	8
1.771	9
1.772	9
1.773	9
1.774	8
1.775	9
1.776	8
1.777	9
1.778	9
1.779	9
1.78	9
1.781	10
1.782	9
1.783	8
1.784	9
1.785	9
1.786	8
1.787	9
1.788	9
1.789	9
1.79	8
1.791	8
1.792	9
1.793	9
1.794	9
1.795	10
1.796	9
1.797	8
1.798	9
1.799	9
1.8	8
1.801	9
1.802	9
1.803	8
1.804	10
1.805	8
1.806	10
1.807	8
1.808	9
1.809	8
1.81	10
1.811	9
1.812	8
1.813	9
1.814	8
1.815	9
1.816	9
1.817	9
1.818	9
1.819	8
1.82	9
1.821	9
1.822	9
1.823	10
1.824	10
1.825	9
1.826	8
1.827	9
1.828	9
1.829	9
1.83	8
1.831	9
1.832	8
1.833	9
1.834	9
1.835	8
1.836	10
1.837	8
1.838	9
1.839	10
1.84	9
1.841	9
1.842	9
1.843	9
1.844	9
1.845	9
1.846	8
1.847	10
1.848	9
1.849	10
1.85	8
1.851	9
1.852	9
1.853	10
1.854	10
1.855	9
1.856	10
1.857	9
1.858	9
1.859	9
1.86	8
1.861	11
1.862	9
1.863	9
1.864	10
1.865	10
1.866	9
1.867	8
1.868	9
1.869	9
1.87	10
1.871	7
1.872	9
1.873	9
1.874	10
1.875	9
1.876	10
1.877	9
1.878	8
1.879	8
1.88	8
1.881	9
1.882	9
1.883	9
1.884	10
1.885	10
1.886	10
1.887	9
1.888	10
1.889	8
1.89	10
1.891	10
1.892	9
1.893	9
1.894	9
1.895	10
1.896	9
1.897	10
1.898	8
1.899	8
1.9	9
1.901	9
1.902	10
1.903	10
1.904	9
1.905	9
1.906	10
1.907	9
1.908	10
1.909	10
1.91	8
1.911	9
1.912	9
1.913	9
1.914	9
1.915	9
1.916	9
1.917	9
1.918	9
1.919	9
1.92	8
1.921	10
1.922	10
1.923	9
1.924	8
1.925	9
1.926	8
1.927	7
1.928	10
1.929	8
1.93	8
1.931	10
1.932	10
1.933	6
1.934	8
1.935	9
1.936	9
1.937	8
1.938	10
1.939	7
1.94	9
1.941	7
1.942	9
1.943	8
1.944	7
1.945	7
1.946	8
1.947	9
1.948	10
1.949	9
1.95	8
1.951	9
1.952	10
1.953	8
1.954	10
1.955	10
1.956	8
1.957	8
1.958	8
1.959	8
1.96	8
1.961	7
1.962	7
1.963	8
1.964	8
1.965	8
1.966	8
1.967	9
1.968	8
1.969	8
1.97	7
1.971	8
1.972	9
1.973	8
1.974	7
1.975	8
1.976	9
1.977	9
1.978	8
1.979	9
1.98	9
1.981	9
1.982	9
1.983	8
1.984	9
1.985	9
1.986	9
1.987	8
1.988	8
1.989	8
1.99	10
1.991	9
1.992	8
1.993	9
1.994	7
1.995	9
1.996	10
1.997	8
1.998	9
1.999	9
2	10
2.001	9


==> as_iter_no_ItL_3_0.txt <==
0.001	7
0.002	6
0.003	8
0.004	7
0.005	6
0.006	5
0.007	6
0.008	4
0.009	3
0.01	3
0.011	3
0.012	3
0.013	3
0.014	3
0.015	3
0.016	3
0.017	3
0.018	3
0.019	3
0.02	3
0.021	3
0.022	3
0.023	3
0.024	3
0.025	3
0.026	3
0.027	3
0.028	3
0.029	3
0.03	3
0.031	3
0.032	3
0.033	3
0.034	3
0.035	3
0.036	3
0.037	3
0.038	3
0.039	3
0.04	3
0.041	3
0.042	3
0.043	3
0.044	3
0.045	3
0.046	3
0.047	3
0.048	3
0.049	3
0.05	3
0.051	3
0.052	3
0.053	3
0.054	3
0.055	3
0.056	3
0.057	3
0.058	3
0.059	3
0.06	3
0.061	3
0.062	3
0.063	3
0.064	3
0.065	3
0.066	3
0.067	3
0.068	3
0.069	3
0.07	3
0.071	3
0.072	3
0.073	3
0.074	3
0.075	3
0.076	3
0.077	3
0.078	3
0.079	3
0.08	3
0.081	3
0.082	3
0.083	3
0.084	3
0.085	3
0.086	3
0.087	3
0.088	3
0.089	3
0.09	3
0.091	3
0.092	3
0.093	3
0.094	3
0.095	3
0.096	3
0.097	3
0.098	3
0.099	3
0.1	3
0.101	3
0.102	3
0.103	3
0.104	3
0.105	3
0.106	3
0.107	3
0.108	3
0.109	3
0.11	3
0.111	3
0.112	3
0.113	3
0.114	3
0.115	3
0.116	3
0.117	3
0.118	3
0.119	3
0.12	3
0.121	3
0.122	3
0.123	3
0.124	3
0.125	3
0.126	3
0.127	3
0.128	3
0.129	3
0.13	3
0.131	3
0.132	3
0.133	3
0.134	3
0.135	3
0.136	3
0.137	3
0.138	3
0.139	3
0.14	3
0.141	3
0.142	3
0.143	3
0.144	3
0.145	3
0.146	3
0.147	3
0.148	3
0.149	3
0.15	3
0.151	3
0.152	3
0.153	3
0.154	3
0.155	3
0.156	3
0.157	3
0.158	3
0.159	3
0.16	3
0.161	3
0.162	3
0.163	3
0.164	3
0.165	3
0.166	3
0.167	3
0.168	3
0.169	3
0.17	3
0.171	3
0.172	3
0.173	3
0.174	3
0.175	3
0.176	3
0.177	3
0.178	3
0.179	3
0.18	3
0.181	3
0.182	3
0.183	3
0.184	3
0.185	3
0.186	3
0.187	3
0.188	3
0.189	3
0.19	3
0.191	3
0.192	3
0.193	3
0.194	3
0.195	3
0.196	3
0.197	3
0.198	3
0.199	3
0.2	3
0.201	3
0.202	4
0.203	4
0.204	4
0.205	5
0.206	5
0.207	5
0.208	6
0.209	6
0.21	7
0.211	7
0.212	10
0.213	8
0.214	8
0.215	8
0.216	9
0.217	7
0.218	9
0.219	9
0.22	9
0.221	8
0.222	8
0.223	8
0.224	9
0.225	8
0.226	9
0.227	9
0.228	9
0.229	9
0.23	9
0.231	8
0.232	8
0.233	8
0.234	8
0.235	7
0.236	7
0.237	7
0.238	7
0.239	7
0.24	7
0.241	7
0.242	7
0.243	6
0.244	5
0.245	5
0.246	5
0.247	4
0.248	5
0.249	4
0.25	5
0.251	4
0.252	4
0.253	5
0.254	6
0.255	8
0.256	8
0.257	8
0.258	8
0.259	7
0.26	7
0.261	7
0.262	7
0.263	7
0.264	7
0.265	7
0.266	8
0.267	7
0.268	7
0.269	7
0.27	7
0.271	7
0.272	8
0.273	8
0.274	7
0.275	7
0.276	7
0.277	7
0.278	7
0.279	7
0.28	7
0.281	7
0.282	7
0.283	7
0.284	7
0.285	8
0.286	7
0.287	7
0.288	7
0.289	7
0.29	8
0.291	7
0.292	7
0.293	8
0.294	7
0.295	7
0.296	7
0.297	7
0.298	7
0.299	7
0.3	7
0.301	8
0.302	5
0.303	5
0.304	4
0.305	4
0.306	3
0.307	3
0.308	3
0.309	3
0.31	3
0.311	3
0.312	3
0.313	3
0.314	3
0.315	3
0.316	3
0.317	3
0.318	3
0.319	3
0.32	3
0.321	3
0.322	3
0.323	3
0.324	3
0.325	3
0.326	3
0.327	3
0.328	3
0.329	3
0.33	3
0.331	3
0.332	3
0.333	3
0.334	3
0.335	3
0.336	3
0.337	3
0.338	3
0.339	3
0.34	3
0.341	3
0.342	3
0.343	4
0.344	4
0.345	4
0.346	4
0.347	3
0.348	3
0.349	3
0.35	3
0.351	3
0.352	3
0.353	3
0.354	3
0.355	3
0.356	3
0.357	3
0.358	3
0.359	3
0.36	3
0.361	3
0.362	3
0.363	3
0.364	3
0.365	3
0.366	3
0.367	3
0.368	3
0.369	3
0.37	3
0.371	3
0.372	3
0.373	3
0.374	3
0.375	3
0.376	3
0.377	3
0.378	3
0.379	3
0.38	3
0.381	3
0.382	3
0.383	3
0.384	3
0.385	3
0.386	3
0.387	3
0.388	3
0.389	3
0.39	3
0.391	3
0.392	3
0.393	3
0.394	3
0.395	3
0.396	3
0.397	3
0.398	3
0.399	3
0.4	3
0.401	3
0.402	3
0.403	3
0.404	3
0.405	3
0.406	3
0.407	3
0.408	3
0.409	3
0.41	3
0.411	3
0.412	3
0.413	3
0.414	3
0.415	3
0.416	3
0.417	3
0.418	3
0.419	3
0.42	3
0.421	3
0.422	3
0.423	3
0.424	3
0.425	3
0.426	3
0.427	3
0.428	3
0.429	3
0.43	3
0.431	3
0.432	3
0.433	3
0.434	3
0.435	3
0.436	3
0.437	3
0.438	3
0.439	3
0.44	3
0.441	3
0.442	3
0.443	3
0.444	3
0.445	3
0.446	3
0.447	3
0.448	3
0.449	3
0.45	3
0.451	3
0.452	3
0.453	3
0.454	3
0.455	3
0.456	3
0.457	3
0.458	3
0.459	3
0.46	3
0.461	3
0.462	3
0.463	3
0.464	3
0.465	3
0.466	3
0.467	3
0.468	3
0.469	3
0.47	3
0.471	3
0.472	3
0.473	3
0.474	3
0.475	3
0.476	3
0.477	3
0.478	3
0.479	3
0.48	3
0.481	3
0.482	3
0.483	3
0.484	3
0.485	3
0.486	3
0.487	3
0.488	3
0.489	3
0.49	3
0.491	3
0.492	3
0.493	3
0.494	3
0.495	3
0.496	3
0.497	3
0.498	3
0.499	3
0.5	3
0.501	3
0.502	3
0.503	3
0.504	3
0.505	3
0.506	3
0.507	3
0.508	3
0.509	3
0.51	3
0.511	3
0.512	3
0.513	3
0.514	3
0.515	3
0.516	3
0.517	3
0.518	3
0.519	3
0.52	3
0.521	3
0.522	3
0.523	3
0.524	3
0.525	3
0.526	3
0.527	3
0.528	3
0.529	3
0.53	3
0.531	3
0.532	3
0.533	3
0.534	3
0.535	3
0.536	3
0.537	3
0.538	3
0.539	3
0.54	3
0.541	3
0.542	3
0.543	3
0.544	3
0.545	3
0.546	3
0.547	3
0.548	3
0.549	3
0.55	3
0.551	3
0.552	3
0.553	3
0.554	3
0.555	3
0.556	3
0.557	3
0.558	3
0.559	3
0.56	3
0.561	3
0.562	3
0.563	3
0.564	3
0.565	3
0.566	3
0.567	3
0.568	3
0.569	3
0.57	3
0.571	3
0.572	3
0.573	3
0.574	3
0.575	3
0.576	3
0.577	3
0.578	3
0.579	3
0.58	3
0.581	3
0.582	3
0.583	3
0.584	3
0.585	3
0.586	3
0.587	3
0.588	3
0.589	3
0.59	3
0.591	3
5.92E-01	3
0.593	3
0.594	3
0.595	3
0.596	3
0.597	4
0.598	4
0.599	4
0.6	3
0.601	6
0.602	3
0.603	3
0.604	3
0.605	3
0.606	3
0.607	3
0.608	3
0.609	3
0.61	3
0.611	3
0.612	4
0.613	3
0.614	3
0.615	3
0.616	3
0.617	3
0.618	4
0.619	4
0.62	4
0.621	3
0.622	3
0.623	4
0.624	4
0.625	4
0.626	4
0.627	4
0.628	4
0.629	5
0.63	4
0.631	4
0.632	4
0.633	4
0.634	4
0.635	4
0.636	4
0.637	4
0.638	4
0.639	4
0.64	4
0.641	5
0.642	6
0.643	5
0.644	7
0.645	5
0.646	5
0.647	5
0.648	5
0.649	5
0.65	5
0.651	5
0.652	5
0.653	5
0.654	4
0.655	5
0.656	5
0.657	4
0.658	4
0.659	4
0.66	5
0.661	4
0.662	5
0.663	4
0.664	4
0.665	5
0.666	5
0.667	5
0.668	4
0.669	4
0.67	5
0.671	5
0.672	4
0.673	4
0.674	5
0.675	5
0.676	5
0.677	5
0.678	4
0.679	4
0.68	4
0.681	4
0.682	4
0.683	5
0.684	5
0.685	4
0.686	4
0.687	4
0.688	4
0.689	4
0.69	4
0.691	4
0.692	4
0.693	4
0.694	4
0.695	4
0.696	5
0.697	4
0.698	5
0.699	4
0.7	4
0.701	4
0.702	4
0.703	4
0.704	4
0.705	4
0.706	4
0.707	4
0.708	4
0.709	4
0.71	4
0.711	4
0.712	4
0.713	4
0.714	4
0.715	4
0.716	4
0.717	4
0.718	4
0.719	4
0.72	4
0.721	4
0.722	5
0.723	4
0.724	4
0.725	4
0.726	4
0.727	4
0.728	4
0.729	4
0.73	4
0.731	4
0.732	5
0.733	4
0.734	4
0.735	4
0.736	4
0.737	4
0.738	4
0.739	4
0.74	4
0.741	4
0.742	4
0.743	4
0.744	4
0.745	5
0.746	4
0.747	5
0.748	4
0.749	4
0.75	4
0.751	4
0.752	5
0.753	4
0.754	4
0.755	4
0.756	4
0.757	4
0.758	4
0.759	4
0.76	4
0.761	4
0.762	4
0.763	4
0.764	4
0.765	4
0.766	4
0.767	4
0.768	5
0.769	4
0.77	4
0.771	4
0.772	4
0.773	4
0.774	4
0.775	4
0.776	4
0.777	4
0.778	4
0.779	3
0.78	4
0.781	4
0.782	3
0.783	4
0.784	4
0.785	5
0.786	4
0.787	4
0.788	4
0.789	4
0.79	4
0.791	3
0.792	4
0.793	4
0.794	4
0.795	4
0.796	4
0.797	4
0.798	4
0.799	3
0.8	4
0.801	3
0.802	3
0.803	3
0.804	3
0.805	3
0.806	3
0.807	3
0.808	3
0.809	3
0.81	3
0.811	3
0.812	3
0.813	3
0.814	3
0.815	3
0.816	3
0.817	3
0.818	3
0.819	3
0.82	3
0.821	3
0.822	3
0.823	3
0.824	3
0.825	3
0.826	3
0.827	3
0.828	3
0.829	3
0.83	3
0.831	3
0.832	3
0.833	3
0.834	3
0.835	3
0.836	3
0.837	3
0.838	3
0.839	3
0.84	3
0.841	3
0.842	3
0.843	3
0.844	3
0.845	3
0.846	3
0.847	3
0.848	3
0.849	3
0.85	3
0.851	3
0.852	3
0.853	3
0.854	3
0.855	3
0.856	3
0.857	3
0.858	3
0.859	3
0.86	3
0.861	3
0.862	3
0.863	3
0.864	3
0.865	3
0.866	3
0.867	3
0.868	3
0.869	3
0.87	3
0.871	3
0.872	3
0.873	3
0.874	3
0.875	3
0.876	3
0.877	3
0.878	3
0.879	3
0.88	3
0.881	3
0.882	3
0.883	3
0.884	3
0.885	3
0.886	3
0.887	3
0.888	3
0.889	3
0.89	3
0.891	3
0.892	3
0.893	3
0.894	3
0.895	3
0.896	3
0.897	3
0.898	3
0.899	3
0.9	3
0.901	3
0.902	3
0.903	3
0.904	3
0.905	3
0.906	3
0.907	3
0.908	3
0.909	3
0.91	3
0.911	3
0.912	3
0.913	3
0.914	3
0.915	3
0.916	3
0.917	3
0.918	3
0.919	3
0.92	3
0.921	3
0.922	3
0.923	3
0.924	3
0.925	3
0.926	3
0.927	3
0.928	3
0.929	3
0.93	3
0.931	3
0.932	3
0.933	3
0.934	3
0.935	3
0.936	3
0.937	3
0.938	3
0.939	3
0.94	3
0.941	3
0.942	3
0.943	3
0.944	3
0.945	3
0.946	3
0.947	3
0.948	3
0.949	3
0.95	3
0.951	3
0.952	3
0.953	3
0.954	3
0.955	3
0.956	3
0.957	3
0.958	3
0.959	3
0.96	3
0.961	3
0.962	3
0.963	3
0.964	3
0.965	3
0.966	3
0.967	3
0.968	3
0.969	3
0.97	3
0.971	3
0.972	3
0.973	3
0.974	3
0.975	3
0.976	3
0.977	3
0.978	3
0.979	3
0.98	3
0.981	3
0.982	3
0.983	3
0.984	3
0.985	3
0.986	3
0.987	3
0.988	3
0.989	3
0.99	3
0.991	3
9.92E-01	3
0.993	3
0.994	3
0.995	3
0.996	3
0.997	3
0.998	3
0.999	3
1	3
1.001	13
1.002	3
1.003	3
1.004	3
1.005	3
1.006	3
1.007	3
1.008	3
1.009	3
1.01	3
1.011	3
1.012	3
1.013	3
1.014	3
1.015	3
1.016	3
1.017	3
1.018	3
1.019	3
1.02	3
1.021	3
1.022	3
1.023	3
1.024	3
1.025	3
1.026	3
1.027	3
1.028	3
1.029	3
1.03	3
1.031	3
1.032	3
1.033	3
1.034	3
1.035	3
1.036	3
1.037	3
1.038	3
1.039	3
1.04	3
1.041	3
1.042	3
1.043	3
1.044	3
1.045	3
1.046	3
1.047	3
1.048	3
1.049	3
1.05	3
1.051	3
1.052	3
1.053	3
1.054	3
1.055	3
1.056	3
1.057	3
1.058	3
1.059	3
1.06	3
1.061	3
1.062	3
1.063	3
1.064	3
1.065	3
1.066	3
1.067	3
1.068	3
1.069	3
1.07	3
1.071	3
1.072	3
1.073	3
1.074	3
1.075	3
1.076	3
1.077	3
1.078	3
1.079	3
1.08	3
1.081	3
1.082	3
1.083	3
1.084	3
1.085	3
1.086	3
1.087	3
1.088	3
1.089	3
1.09	3
1.091	3
1.092	3
1.093	3
1.094	3
1.095	4
1.096	3
1.097	3
1.098	3
1.099	3
1.1	3
1.101	4
1.102	3
1.103	3
1.104	3
1.105	3
1.106	3
1.107	3
1.108	3
1.109	4
1.11	3
1.111	4
1.112	4
1.113	4
1.114	3
1.115	3
1.116	3
1.117	4
1.118	3
1.119	3
1.12	3
1.121	4
1.122	3
1.123	3
1.124	3
1.125	3
1.126	4
1.127	3
1.128	3
1.129	3
1.13	4
1.131	4
1.132	4
1.133	4
1.134	3
1.135	4
1.136	4
1.137	4
1.138	4
1.139	4
1.14	4
1.141	4
1.142	4
1.143	4
1.144	3
1.145	4
1.146	3
1.147	4
1.148	4
1.149	4
1.15	3
1.151	3
1.152	4
1.153	4
1.154	3
1.155	3
1.156	3
1.157	4
1.158	3
1.159	4
1.16	3
1.161	4
1.162	4
1.163	4
1.164	4
1.165	3
1.166	3
1.167	3
1.168	4
1.169	4
1.17	3
1.171	4
1.172	4
1.173	3
1.174	4
1.175	4
1.176	3
1.177	3
1.178	3
1.179	4
1.18	4
1.181	3
1.182	4
1.183	4
1.184	4
1.185	3
1.186	3
1.187	4
1.188	3
1.189	4
1.19	4
1.191	4
1.192	4
1.193	4
1.194	4
1.195	4
1.196	3
1.197	3
1.198	3
1.199	4
1.2	3
1.201	3
1.202	3
1.203	4
1.204	3
1.205	3
1.206	4
1.207	4
1.208	4
1.209	4
1.21	4
1.211	4
1.212	4
1.213	4
1.214	4
1.215	3
1.216	4
1.217	3
1.218	4
1.219	3
1.22	4
1.221	3
1.222	3
1.223	4
1.224	4
1.225	3
1.226	3
1.227	4
1.228	3
1.229	3
1.23	4
1.231	3
1.232	4
1.233	4
1.234	4
1.235	4
1.236	3
1.237	4
1.238	4
1.239	4
1.24	4
1.241	3
1.242	3
1.243	3
1.244	3
1.245	3
1.246	4
1.247	4
1.248	4
1.249	4
1.25	3
1.251	3
1.252	4
1.253	4
1.254	4
1.255	4
1.256	4
1.257	4
1.258	4
1.259	4
1.26	4
1.261	4
1.262	4
1.263	4
1.264	4
1.265	4
1.266	4
1.267	4
1.268	4
1.269	4
1.27	4
1.271	4
1.272	4
1.273	4
1.274	4
1.275	4
1.276	4
1.277	4
1.278	4
1.279	4
1.28	4
1.281	4
1.282	4
1.283	4
1.284	4
1.285	4
1.286	4
1.287	4
1.288	5
1.289	4
1.29	4
1.291	4
1.292	5
1.293	4
1.294	4
1.295	4
1.296	4
1.297	5
1.298	5
1.299	4
1.3	6
1.301	5
1.302	5
1.303	4
1.304	4
1.305	5
1.306	6
1.307	8
1.308	7
1.309	8
1.31	7
1.311	7
1.312	7
1.313	7
1.314	7
1.315	7
1.316	7
1.317	7
1.318	8
1.319	7
1.32	7
1.321	7
1.322	6
1.323	5
1.324	4
1.325	4
1.326	4
1.327	4
1.328	4
1.329	5
1.33	6
1.331	7
1.332	7
1.333	7
1.334	7
1.335	8
1.336	7
1.337	8
1.338	7
1.339	7
1.34	7
1.341	7
1.342	7
1.343	7
1.344	6
1.345	6
1.346	6
1.347	4
1.348	3
1.349	4
1.35	6
1.351	6
1.352	7
1.353	7
1.354	7
1.355	7
1.356	7
1.357	8
1.358	7
1.359	7
1.36	7
1.361	7
1.362	7
1.363	7
1.364	7
1.365	7
1.366	6
1.367	6
1.368	5
1.369	5
1.37	6
1.371	6
1.372	6
1.373	7
1.374	7
1.375	7
1.376	8
1.377	7
1.378	7
1.379	8
1.38	8
1.381	8
1.382	7
1.383	7
1.384	6
1.385	6
1.386	6
1.387	6
1.388	6
1.389	6
1.39	6
1.391	7
1.392	7
1.393	7
1.394	7
1.395	7
1.396	7
1.397	7
1.398	7
1.399	7
1.4	7
1.401	7
1.402	7
1.403	6
1.404	6
1.405	7
1.406	7
1.407	7
1.408	7
1.409	7
1.41	7
1.411	7
1.412	7
1.413	7
1.414	7
1.415	7
1.416	7
1.417	7
1.418	7
1.419	7
1.42	7
1.421	7
1.422	7
1.423	7
1.424	8
1.425	7
1.426	8
1.427	7
1.428	7
1.429	8
1.43	7
1.431	7
1.432	7
1.433	7
1.434	7
1.435	7
1.436	7
1.437	7
1.438	7
1.439	6
1.44	7
1.441	7
1.442	7
1.443	7
1.444	7
1.445	8
1.446	7
1.447	7
1.448	7
1.449	7
1.45	7
1.451	7
1.452	7
1.453	7
1.454	7
1.455	7
1.456	7
1.457	7
1.458	7
1.459	7
1.46	7
1.461	7
1.462	7
1.463	7
1.464	7
1.465	7
1.466	7
1.467	7
1.468	7
1.469	7
1.47	7
1.471	7
1.472	8
1.473	7
1.474	7
1.475	8
1.476	8
1.477	8
1.478	8
1.479	8
1.48	7
1.481	7
1.482	7
1.483	7
1.484	7
1.485	7
1.486	7
1.487	7
1.488	7
1.489	7
1.49	7
1.491	7
1.492	7
1.493	7
1.494	7
1.495	7
1.496	8
1.497	7
1.498	8
1.499	8
1.5	8
1.501	8
1.502	8
1.503	8
1.504	8
1.505	8
1.506	8
1.507	7
1.508	7
1.509	7
1.51	7
1.511	8
1.512	8
1.513	8
1.514	8
1.515	8
1.516	8
1.517	8
1.518	8
1.519	8
1.52	8
1.521	8
1.522	8
1.523	8
1.524	8
1.525	8
1.526	8
1.527	8
1.528	8
1.529	7
1.53	8
1.531	8
1.532	7
1.533	7
1.534	8
1.535	8
1.536	8
1.537	8
1.538	8
1.539	8
1.54	8
1.541	8
1.542	8
1.543	8
1.544	7
1.545	8
1.546	8
1.547	8
1.548	8
1.549	8
1.55	8
1.551	8
1.552	8
1.553	8
1.554	8
1.555	8
1.556	8
1.557	8
1.558	8
1.559	8
1.56	7
1.561	8
1.562	8
1.563	8
1.564	8
1.565	8
1.566	8
1.567	8
1.568	8
1.569	8
1.57	8
1.571	8
1.572	8
1.573	8
1.574	8
1.575	8
1.576	8
1.577	8
1.578	8
1.579	8
1.58	8
1.581	8
1.582	7
1.583	9
1.584	8
1.585	8
1.586	8
1.587	8
1.588	8
1.589	8
1.59	8
1.591	8
1.592	8
1.593	8
1.594	8
1.595	8
1.596	8
1.597	8
1.598	8
1.599	8
1.6	8
1.601	8
1.602	8
1.603	8
1.604	8
1.605	7
1.606	7
1.607	7
1.608	8
1.609	8
1.61	8
1.611	8
1.612	8
1.613	8
1.614	8
1.615	8
1.616	8
1.617	8
1.618	8
1.619	8
1.62	9
1.621	8
1.622	8
1.623	8
1.624	8
1.625	8
1.626	8
1.627	8
1.628	9
1.629	9
1.63	8
1.631	8
1.632	8
1.633	8
1.634	8
1.635	8
1.636	8
1.637	8
1.638	8
1.639	9
1.64	9
1.641	9
1.642	8
1.643	8
1.644	8
1.645	8
1.646	8
1.647	8
1.648	8
1.649	8
1.65	8
1.651	8
1.652	8
1.653	8
1.654	8
1.655	8
1.656	8
1.657	8
1.658	8
1.659	8
1.66	8
1.661	8
1.662	8
1.663	8
1.664	8
1.665	9
1.666	9
1.667	8
1.668	8
1.669	8
1.67	8
1.671	8
1.672	8
1.673	8
1.674	8
1.675	8
1.676	8
1.677	8
1.678	8
1.679	9
1.68	8
1.681	9
1.682	9
1.683	8
1.684	8
1.685	8
1.686	8
1.687	8
1.688	8
1.689	8
1.69	8
1.691	8
1.692	8
1.693	8
1.694	8
1.695	9
1.696	9
1.697	9
1.698	10
1.699	8
1.7	8
1.701	9
1.702	8
1.703	8
1.704	9
1.705	8
1.706	9
1.707	8
1.708	9
1.709	8
1.71	9
1.711	9
1.712	9
1.713	9
1.714	8
1.715	9
1.716	8
1.717	8
1.718	8
1.719	8
1.72	9
1.721	8
1.722	9
1.723	8
1.724	8
1.725	9
1.726	9
1.727	8
1.728	8
1.729	8
1.73	8
1.731	8
1.732	8
1.733	9
1.734	8
1.735	9
1.736	9
1.737	9
1.738	9
1.739	9
1.74	9
1.741	9
1.742	8
1.743	9
1.744	9
1.745	9
1.746	9
1.747	9
1.748	10
1.749	9
1.75	9
1.751	9
1.752	8
1.753	8
1.754	8
1.755	9
1.756	9
1.757	8
1.758	9
1.759	9
1.76	10
1.761	9
1.762	9
1.763	10
1.764	9
1.765	10
1.766	10
1.767	10
1.768	9
1.769	9
1.77	9
1.771	9
1.772	10
1.773	10
1.774	10
1.775	10
1.776	9
1.777	9
1.778	9
1.779	10
1.78	9
1.781	10
1.782	9
1.783	9
1.784	10
1.785	10
1.786	9
1.787	10
1.788	10
1.789	10
1.79	10
1.791	10
1.792	9
1.793	10
1.794	10
1.795	9
1.796	10
1.797	9
1.798	9
1.799	10
1.8	9
1.801	10
1.802	9
1.803	10
1.804	9
1.805	9
1.806	9
1.807	9
1.808	9
1.809	9
1.81	9
1.811	8
1.812	9
1.813	9
1.814	9
1.815	9
1.816	9
1.817	9
1.818	9
1.819	9
1.82	9
1.821	8
1.822	9
1.823	9
1.824	9
1.825	9
1.826	8
1.827	9
1.828	9
1.829	9
1.83	9
1.831	9
1.832	9
1.833	9
1.834	9
1.835	9
1.836	9
1.837	9
1.838	9
1.839	10
1.84	9
1.841	10
1.842	9
1.843	9
1.844	11
1.845	10
1.846	10
1.847	9
1.848	10
1.849	10
1.85	10
1.851	10
1.852	10
1.853	10
1.854	10
1.855	10
1.856	11
1.857	10
1.858	10
1.859	9
1.86	10
1.861	10
1.862	10
1.863	10
1.864	9
1.865	10
1.866	10
1.867	10
1.868	10
1.869	10
1.87	10
1.871	11
1.872	10
1.873	10
1.874	10
1.875	10
1.876	10
1.877	10
1.878	10
1.879	10
1.88	10
1.881	10
1.882	10
1.883	10
1.884	10
1.885	10
1.886	10
1.887	10
1.888	10
1.889	10
1.89	10
1.891	10
1.892	10
1.893	10
1.894	10
1.895	11
1.896	11
1.897	11
1.898	10
1.899	10
1.9	10
1.901	10
1.902	10
1.903	10
1.904	10
1.905	11
1.906	10
1.907	10
1.908	10
1.909	10
1.91	10
1.911	10
1.912	10
1.913	10
1.914	10
1.915	10
1.916	10
1.917	10
1.918	10
1.919	9
1.92	10
1.921	10
1.922	9
1.923	9
1.924	10
1.925	9
1.926	10
1.927	10
1.928	10
1.929	9
1.93	9
1.931	9
1.932	9
1.933	9
1.934	10
1.935	9
1.936	9
1.937	9
1.938	10
1.939	10
1.94	9
1.941	9
1.942	10
1.943	9
1.944	10
1.945	10
1.946	10
1.947	10
1.948	10
1.949	9
1.95	9
1.951	9
1.952	9
1.953	10
1.954	9
1.955	9
1.956	10
1.957	9
1.958	9
1.959	9
1.96	9
1.961	10
1.962	9
1.963	10
1.964	10
1.965	9
1.966	9
1.967	9
1.968	10
1.969	9
1.97	9
1.971	9
1.972	9
1.973	10
1.974	9
1.975	10
1.976	9
1.977	9
1.978	9
1.979	9
1.98	9
1.981	10
1.982	9
1.983	10
1.984	10
1.985	9
1.986	10
1.987	10
1.988	10
1.989	9
1.99	10
1.991	9
1.992	10
1.993	9
1.994	10
1.995	10
1.996	10
1.997	10
1.998	10
1.999	10
2	10
2.001	10


==> as_iter_no_ItL_4_0.txt <==
0.001	7
0.002	6
0.003	8
0.004	7
0.005	6
0.006	7
0.007	6
0.008	5
0.009	5
0.01	5
0.011	6
0.012	3
0.013	3
0.014	3
0.015	3
0.016	3
0.017	3
0.018	3
0.019	3
0.02	3
0.021	3
0.022	3
0.023	3
0.024	3
0.025	3
0.026	3
0.027	3
0.028	3
0.029	3
0.03	3
0.031	3
0.032	3
0.033	3
0.034	3
0.035	3
0.036	3
0.037	3
0.038	3
0.039	3
0.04	3
0.041	3
0.042	3
0.043	3
0.044	3
0.045	3
0.046	3
0.047	3
0.048	3
0.049	3
0.05	3
0.051	3
0.052	3
0.053	3
0.054	3
0.055	3
0.056	3
0.057	3
0.058	3
0.059	3
0.06	3
0.061	3
0.062	3
0.063	3
0.064	3
0.065	3
0.066	3
0.067	3
0.068	3
0.069	3
0.07	3
0.071	3
0.072	3
0.073	3
0.074	3
0.075	3
0.076	3
0.077	3
0.078	3
0.079	3
0.08	3
0.081	3
0.082	3
0.083	3
0.084	3
0.085	3
0.086	3
0.087	3
0.088	3
0.089	3
0.09	3
0.091	3
0.092	3
0.093	3
0.094	3
0.095	3
0.096	3
0.097	3
0.098	3
0.099	3
0.1	3
0.101	3
0.102	3
0.103	3
0.104	3
0.105	3
0.106	3
0.107	3
0.108	3
0.109	3
0.11	3
0.111	3
0.112	3
0.113	3
0.114	3
0.115	3
0.116	3
0.117	3
0.118	3
0.119	3
0.12	3
0.121	3
0.122	3
0.123	3
0.124	3
0.125	3
0.126	3
0.127	3
0.128	3
0.129	3
0.13	3
0.131	3
0.132	3
0.133	3
0.134	3
0.135	3
0.136	3
0.137	3
0.138	3
0.139	3
0.14	3
0.141	3
0.142	3
0.143	3
0.144	3
0.145	3
0.146	3
0.147	3
0.148	3
0.149	3
0.15	3
0.151	3
0.152	3
0.153	3
0.154	3
0.155	3
0.156	3
0.157	3
0.158	3
0.159	3
0.16	3
0.161	3
0.162	3
0.163	3
0.164	3
0.165	3
0.166	3
0.167	3
0.168	3
0.169	3
0.17	3
0.171	3
0.172	3
0.173	3
0.174	3
0.175	3
0.176	3
0.177	3
0.178	3
0.179	3
0.18	3
0.181	3
0.182	3
0.183	3
0.184	3
0.185	3
0.186	3
0.187	3
0.188	3
0.189	3
0.19	3
0.191	3
0.192	3
0.193	3
0.194	3
0.195	3
0.196	3
0.197	3
0.198	3
0.199	3
0.2	3
0.201	4
0.202	4
0.203	4
0.204	4
0.205	4
0.206	5
0.207	5
0.208	6
0.209	6
0.21	6
0.211	7
0.212	7
0.213	9
0.214	9
0.215	9
0.216	8
0.217	9
0.218	8
0.219	8
0.22	9
0.221	9
0.222	8
0.223	8
0.224	9
0.225	8
0.226	8
0.227	8
0.228	8
0.229	7
0.23	8
0.231	8
0.232	8
0.233	8
0.234	7
0.235	7
0.236	7
0.237	8
0.238	7
0.239	7
0.24	7
0.241	7
0.242	7
0.243	7
0.244	7
0.245	7
0.246	6
0.247	6
0.248	6
0.249	5
0.25	5
0.251	5
0.252	6
0.253	5
0.254	5
0.255	5
0.256	5
0.257	7
0.258	7
0.259	7
0.26	7
0.261	7
0.262	7
0.263	7
0.264	7
0.265	7
0.266	7
0.267	7
0.268	7
0.269	7
0.27	7
0.271	7
0.272	7
0.273	7
0.274	7
0.275	7
0.276	7
0.277	7
0.278	7
0.279	7
0.28	7
0.281	7
0.282	7
0.283	6
0.284	7
0.285	6
0.286	7
0.287	6
0.288	7
0.289	8
0.29	7
0.291	7
0.292	7
0.293	8
0.294	7
0.295	7
0.296	7
0.297	7
0.298	7
0.299	7
0.3	7
0.301	7
0.302	7
0.303	7
0.304	7
0.305	7
0.306	7
0.307	8
0.308	7
0.309	5
0.31	5
0.311	4
0.312	4
0.313	4
0.314	4
0.315	4
0.316	4
0.317	4
0.318	4
0.319	4
0.32	4
0.321	4
0.322	4
0.323	4
0.324	4
0.325	4
0.326	4
0.327	4
0.328	4
0.329	4
0.33	4
0.331	4
0.332	4
0.333	4
0.334	4
0.335	4
0.336	4
0.337	4
0.338	4
0.339	4
0.34	4
0.341	4
0.342	3
0.343	3
0.344	3
0.345	3
0.346	3
0.347	3
0.348	3
0.349	3
0.35	3
0.351	3
0.352	3
0.353	3
0.354	3
0.355	3
0.356	3
0.357	3
0.358	3
0.359	3
0.36	3
0.361	3
0.362	3
0.363	3
0.364	3
0.365	3
0.366	3
0.367	3
0.368	3
0.369	3
0.37	3
0.371	3
0.372	3
0.373	3
0.374	3
0.375	3
0.376	3
0.377	3
0.378	3
0.379	3
0.38	3
0.381	3
0.382	3
0.383	3
0.384	3
0.385	3
0.386	3
0.387	3
0.388	3
0.389	3
0.39	3
0.391	3
0.392	3
0.393	3
0.394	3
0.395	3
0.396	3
0.397	3
0.398	3
0.399	3
0.4	3
0.401	3
0.402	3
0.403	3
0.404	3
0.405	3
0.406	3
0.407	3
0.408	3
0.409	3
0.41	3
0.411	3
0.412	3
0.413	3
0.414	3
0.415	3
0.416	3
0.417	3
0.418	3
0.419	3
0.42	3
0.421	3
0.422	3
0.423	3
0.424	3
0.425	3
0.426	3
0.427	3
0.428	3
0.429	3
0.43	3
0.431	3
0.432	3
0.433	3
0.434	3
0.435	3
0.436	3
0.437	3
0.438	3
0.439	3
0.44	3
0.441	3
0.442	3
0.443	3
0.444	3
0.445	3
0.446	3
0.447	3
0.448	3
0.449	3
0.45	3
0.451	3
0.452	3
0.453	3
0.454	3
0.455	3
0.456	3
0.457	3
0.458	3
0.459	3
0.46	3
0.461	3
0.462	3
0.463	3
0.464	3
0.465	3
0.466	3
0.467	3
0.468	3
0.469	3
0.47	3
0.471	3
0.472	3
0.473	3
0.474	3
0.475	3
0.476	3
0.477	3
0.478	3
0.479	3
0.48	3
0.481	3
0.482	3
0.483	3
0.484	3
0.485	3
0.486	3
0.487	3
0.488	3
0.489	3
0.49	3
0.491	3
0.492	3
0.493	3
0.494	3
0.495	3
0.496	3
0.497	3
0.498	3
0.499	3
0.5	3
0.501	3
0.502	3
0.503	3
0.504	3
0.505	3
0.506	3
0.507	3
0.508	3
0.509	3
0.51	3
0.511	3
0.512	3
0.513	3
0.514	3
0.515	3
0.516	3
0.517	3
0.518	3
0.519	3
0.52	3
0.521	3
0.522	3
0.523	3
0.524	3
0.525	3
0.526	3
0.527	3
0.528	3
0.529	3
0.53	3
0.531	3
0.532	3
0.533	3
0.534	3
0.535	3
0.536	3
0.537	3
0.538	3
0.539	3
0.54	3
0.541	3
0.542	3
0.543	3
0.544	3
0.545	3
0.546	3
0.547	3
0.548	3
0.549	3
0.55	3
0.551	3
0.552	3
0.553	3
0.554	3
0.555	3
0.556	3
0.557	3
0.558	3
0.559	3
0.56	3
0.561	3
0.562	3
0.563	3
0.564	3
0.565	3
0.566	3
0.567	3
0.568	3
0.569	3
0.57	3
0.571	3
0.572	3
0.573	3
0.574	3
0.575	3
0.576	3
0.577	3
0.578	3
0.579	3
0.58	3
0.581	3
0.582	3
0.583	3
0.584	3
0.585	3
0.586	3
0.587	3
0.588	3
0.589	3
0.59	3
0.591	3
5.92E-01	4
0.593	4
0.594	4
0.595	4
0.596	4
0.597	3
0.598	3
0.599	3
0.6	3
0.601	6
0.602	3
0.603	3
0.604	3
0.605	3
0.606	4
0.607	4
0.608	4
0.609	3
0.61	3
0.611	4
0.612	4
0.613	4
0.614	4
0.615	5
0.616	4
0.617	4
0.618	4
0.619	4
0.62	4
0.621	4
0.622	4
0.623	5
0.624	4
0.625	4
0.626	4
0.627	4
0.628	4
0.629	4
0.63	4
0.631	4
0.632	5
0.633	5
0.634	4
0.635	5
0.636	4
0.637	5
0.638	5
0.639	4
0.64	5
0.641	5
0.642	5
0.643	6
0.644	6
0.645	6
0.646	7
0.647	6
0.648	5
0.649	5
0.65	5
0.651	5
0.652	5
0.653	6
0.654	5
0.655	5
0.656	5
0.657	5
0.658	5
0.659	5
0.66	5
0.661	5
0.662	5
0.663	5
0.664	5
0.665	5
0.666	5
0.667	5
0.668	5
0.669	5
0.67	5
0.671	5
0.672	5
0.673	5
0.674	5
0.675	6
0.676	5
0.677	5
0.678	5
0.679	5
0.68	5
0.681	5
0.682	5
0.683	5
0.684	4
0.685	5
0.686	5
0.687	5
0.688	4
0.689	4
0.69	4
0.691	5
0.692	5
0.693	5
0.694	5
0.695	4
0.696	5
0.697	5
0.698	5
0.699	5
0.7	5
0.701	5
0.702	5
0.703	5
0.704	4
0.705	4
0.706	4
0.707	5
0.708	5
0.709	4
0.71	4
0.711	4
0.712	5
0.713	4
0.714	4
0.715	5
0.716	5
0.717	5
0.718	4
0.719	4
0.72	5
0.721	5
0.722	5
0.723	4
0.724	5
0.725	5
0.726	5
0.727	4
0.728	4
0.729	5
0.73	5
0.731	5
0.732	4
0.733	5
0.734	5
0.735	4
0.736	4
0.737	5
0.738	5
0.739	4
0.74	5
0.741	5
0.742	4
0.743	5
0.744	5
0.745	4
0.746	5
0.747	4
0.748	5
0.749	4
0.75	5
0.751	4
0.752	5
0.753	5
0.754	4
0.755	5
0.756	4
0.757	4
0.758	4
0.759	4
0.76	5
0.761	5
0.762	4
0.763	4
0.764	5
0.765	5
0.766	5
0.767	5
0.768	4
0.769	4
0.77	4
0.771	5
0.772	4
0.773	4
0.774	4
0.775	5
0.776	4
0.777	4
0.778	5
0.779	5
0.78	5
0.781	4
0.782	5
0.783	4
0.784	5
0.785	5
0.786	4
0.787	5
0.788	5
0.789	5
0.79	4
0.791	4
0.792	5
0.793	5
0.794	5
0.795	4
0.796	4
0.797	4
0.798	4
0.799	5
0.8	4
0.801	3
0.802	4
0.803	3
0.804	3
0.805	3
0.806	3
0.807	3
0.808	3
0.809	3
0.81	3
0.811	3
0.812	3
0.813	3
0.814	3
0.815	3
0.816	3
0.817	3
0.818	3
0.819	3
0.82	3
0.821	3
0.822	3
0.823	3
0.824	3
0.825	3
0.826	3
0.827	3
0.828	3
0.829	3
0.83	3
0.831	3
0.832	3
0.833	3
0.834	3
0.835	3
0.836	3
0.837	3
0.838	3
0.839	3
0.84	3
0.841	3
0.842	3
0.843	3
0.844	3
0.845	3
0.846	3
0.847	3
0.848	3
0.849	3
0.85	3
0.851	3
0.852	3
0.853	3
0.854	3
0.855	3
0.856	3
0.857	3
0.858	3
0.859	3
0.86	3
0.861	3
0.862	3
0.863	3
0.864	3
0.865	3
0.866	3
0.867	3
0.868	3
0.869	3
0.87	3
0.871	3
0.872	3
0.873	3
0.874	3
0.875	3
0.876	3
0.877	3
0.878	3
0.879	3
0.88	3
0.881	3
0.882	3
0.883	3
0.884	3
0.885	3
0.886	3
0.887	3
0.888	3
0.889	3
0.89	3
0.891	3
0.892	3
0.893	3
0.894	3
0.895	3
0.896	3
0.897	3
0.898	3
0.899	3
0.9	3
0.901	3
0.902	3
0.903	3
0.904	3
0.905	3
0.906	3
0.907	3
0.908	3
0.909	3
0.91	3
0.911	3
0.912	3
0.913	3
0.914	3
0.915	3
0.916	3
0.917	3
0.918	3
0.919	3
0.92	3
0.921	3
0.922	3
0.923	3
0.924	3
0.925	3
0.926	3
0.927	3
0.928	3
0.929	3
0.93	3
0.931	3
0.932	3
0.933	3
0.934	3
0.935	3
0.936	3
0.937	3
0.938	3
0.939	3
0.94	3
0.941	3
0.942	3
0.943	3
0.944	3
0.945	3
0.946	3
0.947	3
0.948	3
0.949	3
0.95	3
0.951	3
0.952	3
0.953	3
0.954	3
0.955	3
0.956	3
0.957	3
0.958	3
0.959	3
0.96	3
0.961	3
0.962	3
0.963	3
0.964	3
0.965	3
0.966	3
0.967	3
0.968	3
0.969	3
0.97	3
0.971	3
0.972	3
0.973	3
0.974	3
0.975	3
0.976	3
0.977	3
0.978	3
0.979	3
0.98	3
0.981	3
0.982	3
0.983	3
0.984	3
0.985	3
0.986	3
0.987	3
0.988	3
0.989	3
0.99	3
0.991	3
9.92E-01	3
0.993	3
0.994	3
0.995	3
0.996	3
0.997	3
0.998	3
0.999	3
1	3
1.001	11
1.002	3
1.003	3
1.004	3
1.005	3
1.006	3
1.007	3
1.008	3
1.009	3
1.01	3
1.011	3
1.012	3
1.013	3
1.014	3
1.015	3
1.016	3
1.017	3
1.018	3
1.019	3
1.02	3
1.021	3
1.022	3
1.023	3
1.024	3
1.025	3
1.026	3
1.027	3
1.028	3
1.029	3
1.03	3
1.031	3
1.032	3
1.033	3
1.034	3
1.035	3
1.036	3
1.037	3
1.038	3
1.039	3
1.04	3
1.041	3
1.042	3
1.043	3
1.044	3
1.045	3
1.046	3
1.047	3
1.048	3
1.049	3
1.05	3
1.051	3
1.052	3
1.053	4
1.054	3
1.055	3
1.056	3
1.057	4
1.058	4
1.059	3
1.06	3
1.061	3
1.062	3
1.063	4
1.064	3
1.065	3
1.066	3
1.067	3
1.068	3
1.069	3
1.07	3
1.071	3
1.072	4
1.073	4
1.074	4
1.075	4
1.076	3
1.077	4
1.078	3
1.079	3
1.08	4
1.081	3
1.082	3
1.083	3
1.084	4
1.085	3
1.086	4
1.087	4
1.088	3
1.089	4
1.09	4
1.091	4
1.092	3
1.093	3
1.094	4
1.095	4
1.096	4
1.097	4
1.098	4
1.099	4
1.1	4
1.101	4
1.102	4
1.103	4
1.104	4
1.105	4
1.106	4
1.107	4
1.108	4
1.109	4
1.11	4
1.111	4
1.112	4
1.113	4
1.114	4
1.115	4
1.116	3
1.117	4
1.118	4
1.119	4
1.12	4
1.121	4
1.122	4
1.123	4
1.124	4
1.125	4
1.126	4
1.127	4
1.128	4
1.129	4
1.13	4
1.131	4
1.132	4
1.133	4
1.134	4
1.135	4
1.136	4
1.137	4
1.138	4
1.139	4
1.14	4
1.141	3
1.142	4
1.143	4
1.144	4
1.145	4
1.146	4
1.147	4
1.148	4
1.149	4
1.15	4
1.151	3
1.152	4
1.153	4
1.154	4
1.155	4
1.156	4
1.157	4
1.158	4
1.159	4
1.16	4
1.161	5
1.162	5
1.163	4
1.164	4
1.165	4
1.166	4
1.167	4
1.168	4
1.169	4
1.17	4
1.171	4
1.172	4
1.173	4
1.174	4
1.175	4
1.176	4
1.177	4
1.178	4
1.179	4
1.18	4
1.181	4
1.182	4
1.183	4
1.184	4
1.185	4
1.186	4
1.187	4
1.188	4
1.189	4
1.19	4
1.191	4
1.192	4
1.193	4
1.194	4
1.195	4
1.196	4
1.197	4
1.198	4
1.199	4
1.2	4
1.201	4
1.202	4
1.203	4
1.204	4
1.205	4
1.206	5
1.207	4
1.208	4
1.209	4
1.21	5
1.211	4
1.212	4
1.213	4
1.214	4
1.215	4
1.216	4
1.217	4
1.218	4
1.219	4
1.22	4
1.221	4
1.222	4
1.223	4
1.224	4
1.225	4
1.226	4
1.227	4
1.228	4
1.229	4
1.23	4
1.231	4
1.232	4
1.233	4
1.234	4
1.235	4
1.236	4
1.237	4
1.238	4
1.239	4
1.24	4
1.241	4
1.242	4
1.243	4
1.244	4
1.245	4
1.246	4
1.247	4
1.248	4
1.249	4
1.25	4
1.251	4
1.252	4
1.253	4
1.254	4
1.255	4
1.256	4
1.257	4
1.258	4
1.259	4
1.26	6
1.261	5
1.262	5
1.263	5
1.264	5
1.265	5
1.266	5
1.267	5
1.268	5
1.269	5
1.27	5
1.271	5
1.272	5
1.273	5
1.274	5
1.275	5
1.276	5
1.277	5
1.278	5
1.279	5
1.28	5
1.281	5
1.282	5
1.283	5
1.284	5
1.285	5
1.286	5
1.287	5
1.288	5
1.289	4
1.29	4
1.291	4
1.292	5
1.293	5
1.294	6
1.295	7
1.296	5
1.297	5
1.298	6
1.299	5
1.3	5
1.301	5
1.302	5
1.303	5
1.304	5
1.305	4
1.306	4
1.307	5
1.308	4
1.309	5
1.31	5
1.311	6
1.312	7
1.313	7
1.314	7
1.315	7
1.316	7
1.317	6
1.318	7
1.319	7
1.32	7
1.321	7
1.322	7
1.323	7
1.324	7
1.325	7
1.326	7
1.327	7
1.328	7
1.329	7
1.33	7
1.331	7
1.332	7
1.333	7
1.334	7
1.335	4
1.336	6
1.337	6
1.338	5
1.339	5
1.34	4
1.341	5
1.342	5
1.343	4
1.344	4
1.345	4
1.346	4
1.347	5
1.348	5
1.349	7
1.35	7
1.351	7
1.352	7
1.353	7
1.354	7
1.355	7
1.356	7
1.357	6
1.358	7
1.359	7
1.36	7
1.361	7
1.362	7
1.363	8
1.364	7
1.365	7
1.366	7
1.367	7
1.368	6
1.369	4
1.37	5
1.371	5
1.372	5
1.373	4
1.374	5
1.375	4
1.376	5
1.377	4
1.378	6
1.379	6
1.38	7
1.381	7
1.382	7
1.383	7
1.384	7
1.385	7
1.386	7
1.387	7
1.388	7
1.389	7
1.39	7
1.391	7
1.392	7
1.393	8
1.394	7
1.395	7
1.396	6
1.397	5
1.398	4
1.399	5
1.4	5
1.401	4
1.402	4
1.403	4
1.404	5
1.405	6
1.406	7
1.407	7
1.408	7
1.409	7
1.41	7
1.411	7
1.412	7
1.413	7
1.414	7
1.415	7
1.416	7
1.417	7
1.418	7
1.419	7
1.42	7
1.421	6
1.422	6
1.423	5
1.424	4
1.425	4
1.426	4
1.427	5
1.428	4
1.429	4
1.43	5
1.431	6
1.432	7
1.433	7
1.434	7
1.435	7
1.436	7
1.437	7
1.438	7
1.439	7
1.44	7
1.441	7
1.442	7
1.443	7
1.444	7
1.445	7
1.446	6
1.447	5
1.448	5
1.449	5
1.45	4
1.451	4
1.452	4
1.453	5
1.454	6
1.455	8
1.456	7
1.457	7
1.458	7
1.459	7
1.46	7
1.461	7
1.462	7
1.463	7
1.464	7
1.465	7
1.466	7
1.467	7
1.468	7
1.469	6
1.47	6
1.471	5
1.472	5
1.473	5
1.474	5
1.475	5
1.476	5
1.477	6
1.478	7
1.479	7
1.48	8
1.481	7
1.482	8
1.483	8
1.484	7
1.485	7
1.486	7
1.487	7
1.488	7
1.489	7
1.49	7
1.491	7
1.492	6
1.493	6
1.494	6
1.495	5
1.496	5
1.497	6
1.498	7
1.499	6
1.5	7
1.501	7
1.502	7
1.503	8
1.504	7
1.505	8
1.506	7
1.507	7
1.508	8
1.509	7
1.51	7
1.511	7
1.512	7
1.513	7
1.514	7
1.515	6
1.516	6
1.517	6
1.518	6
1.519	6
1.52	6
1.521	7
1.522	7
1.523	8
1.524	7
1.525	7
1.526	8
1.527	8
1.528	7
1.529	7
1.53	7
1.531	7
1.532	7
1.533	7
1.534	7
1.535	7
1.536	6
1.537	6
1.538	6
1.539	6
1.54	6
1.541	7
1.542	7
1.543	7
1.544	7
1.545	8
1.546	7
1.547	8
1.548	7
1.549	7
1.55	7
1.551	7
1.552	7
1.553	8
1.554	7
1.555	7
1.556	7
1.557	7
1.558	6
1.559	7
1.56	6
1.561	6
1.562	7
1.563	8
1.564	8
1.565	7
1.566	7
1.567	7
1.568	7
1.569	7
1.57	7
1.571	8
1.572	7
1.573	7
1.574	7
1.575	7
1.576	7
1.577	7
1.578	6
1.579	6
1.58	7
1.581	7
1.582	7
1.583	7
1.584	7
1.585	7
1.586	7
1.587	8
1.588	8
1.589	7
1.59	7
1.591	7
1.592	7
1.593	7
1.594	7
1.595	7
1.596	6
1.597	6
1.598	6
1.599	6
1.6	7
1.601	7
1.602	8
1.603	7
1.604	7
1.605	7
1.606	7
1.607	7
1.608	7
1.609	8
1.61	7
1.611	7
1.612	7
1.613	7
1.614	7
1.615	7
1.616	7
1.617	7
1.618	7
1.619	6
1.62	6
1.621	7
1.622	7
1.623	7
1.624	7
1.625	7
1.626	7
1.627	8
1.628	7
1.629	7
1.63	7
1.631	7
1.632	7
1.633	7
1.634	7
1.635	7
1.636	7
1.637	7
1.638	7
1.639	7
1.64	7
1.641	7
1.642	7
1.643	8
1.644	8
1.645	7
1.646	8
1.647	7
1.648	7
1.649	8
1.65	8
1.651	8
1.652	8
1.653	7
1.654	7
1.655	8
1.656	8
1.657	8
1.658	7
1.659	7
1.66	7
1.661	7
1.662	7
1.663	8
1.664	8
1.665	7
1.666	7
1.667	7
1.668	7
1.669	7
1.67	7
1.671	7
1.672	7
1.673	7
1.674	7
1.675	8
1.676	7
1.677	7
1.678	7
1.679	7
1.68	8
1.681	8
1.682	8
1.683	8
1.684	7
1.685	8
1.686	8
1.687	7
1.688	8
1.689	8
1.69	8
1.691	7
1.692	7
1.693	8
1.694	7
1.695	7
1.696	7
1.697	7
1.698	7
1.699	7
1.7	7
1.701	7
1.702	7
1.703	7
1.704	8
1.705	8
1.706	7
1.707	7
1.708	7
1.709	7
1.71	7
1.711	7
1.712	8
1.713	8
1.714	8
1.715	7
1.716	7
1.717	7
1.718	8
1.719	7
1.72	8
1.721	8
1.722	8
1.723	8
1.724	8
1.725	8
1.726	8
1.727	7
1.728	7
1.729	8
1.73	8
1.731	8
1.732	8
1.733	8
1.734	7
1.735	8
1.736	8
1.737	8
1.738	8
1.739	8
1.74	8
1.741	8
1.742	8
1.743	8
1.744	8
1.745	8
1.746	8
1.747	8
1.748	8
1.749	7
1.75	8
1.751	8
1.752	8
1.753	8
1.754	8
1.755	8
1.756	8
1.757	8
1.758	8
1.759	8
1.76	8
1.761	8
1.762	9
1.763	8
1.764	8
1.765	8
1.766	8
1.767	8
1.768	8
1.769	8
1.77	8
1.771	9
1.772	8
1.773	8
1.774	8
1.775	8
1.776	8
1.777	8
1.778	8
1.779	8
1.78	8
1.781	8
1.782	8
1.783	8
1.784	8
1.785	8
1.786	8
1.787	8
1.788	8
1.789	8
1.79	8
1.791	8
1.792	8
1.793	8
1.794	8
1.795	8
1.796	8
1.797	8
1.798	8
1.799	8
1.8	8
1.801	8
1.802	8
1.803	8
1.804	9
1.805	8
1.806	8
1.807	8
1.808	8
1.809	8
1.81	8
1.811	8
1.812	8
1.813	8
1.814	8
1.815	8
1.816	8
1.817	8
1.818	8
1.819	8
1.82	8
1.821	8
1.822	8
1.823	8
1.824	8
1.825	8
1.826	8
1.827	9
1.828	9
1.829	8
1.83	8
1.831	8
1.832	8
1.833	7
1.834	8
1.835	8
1.836	8
1.837	7
1.838	7
1.839	7
1.84	7
1.841	8
1.842	8
1.843	7
1.844	8
1.845	8
1.846	8
1.847	8
1.848	8
1.849	8
1.85	8
1.851	8
1.852	8
1.853	8
1.854	8
1.855	8
1.856	8
1.857	8
1.858	8
1.859	8
1.86	8
1.861	8
1.862	8
1.863	8
1.864	9
1.865	9
1.866	9
1.867	9
1.868	9
1.869	9
1.87	8
1.871	9
1.872	9
1.873	9
1.874	9
1.875	9
1.876	9
1.877	9
1.878	9
1.879	8
1.88	8
1.881	8
1.882	9
1.883	8
1.884	8
1.885	8
1.886	8
1.887	8
1.888	8
1.889	8
1.89	8
1.891	8
1.892	8
1.893	8
1.894	8
1.895	8
1.896	8
1.897	8
1.898	8
1.899	8
1.9	8
1.901	8
1.902	8
1.903	8
1.904	8
1.905	8
1.906	8
1.907	8
1.908	8
1.909	8
1.91	8
1.911	8
1.912	8
1.913	8
1.914	8
1.915	9
1.916	8
1.917	8
1.918	9
1.919	9
1.92	10
1.921	9
1.922	8
1.923	9
1.924	8
1.925	8
1.926	8
1.927	8
1.928	8
1.929	9
1.93	8
1.931	9
1.932	9
1.933	8
1.934	8
1.935	8
1.936	8
1.937	9
1.938	8
1.939	9
1.94	8
1.941	9
1.942	8
1.943	9
1.944	9
1.945	9
1.946	10
1.947	10
1.948	10
1.949	9
1.95	9
1.951	10
1.952	10
1.953	10
1.954	10
1.955	9
1.956	10
1.957	10
1.958	9
1.959	9
1.96	9
1.961	9
1.962	9
1.963	8
1.964	9
1.965	9
1.966	9
1.967	9
1.968	9
1.969	9
1.97	9
1.971	9
1.972	9
1.973	9
1.974	9
1.975	9
1.976	9
1.977	9
1.978	9
1.979	9
1.98	9
1.981	10
1.982	9
1.983	8
1.984	10
1.985	10
1.986	9
1.987	10
1.988	9
1.989	10
1.99	9
1.991	9
1.992	9
1.993	9
1.994	9
1.995	9
1.996	9
1.997	9
1.998	9
1.999	9
2	9
2.001	9


==> as_iter_no_ItL_5_0.txt <==
0.001	7
0.002	6
0.003	7
0.004	9
0.005	7
0.006	6
0.007	6
0.008	6
0.009	6
0.01	5
0.011	5
0.012	5
0.013	4
0.014	6
0.015	5
0.016	5
0.017	5
0.018	5
0.019	4
0.02	4
0.021	4
0.022	3
0.023	4
0.024	4
0.025	4
0.026	4
0.027	3
0.028	4
0.029	4
0.03	4
0.031	4
0.032	4
0.033	4
0.034	4
0.035	4
0.036	4
0.037	4
0.038	4
0.039	4
0.04	4
0.041	4
0.042	4
0.043	4
0.044	4
0.045	4
0.046	4
0.047	4
0.048	4
0.049	4
0.05	4
0.051	4
0.052	3
0.053	4
0.054	4
0.055	4
0.056	4
0.057	4
0.058	4
0.059	4
0.06	4
0.061	4
0.062	4
0.063	4
0.064	4
0.065	4
0.066	4
0.067	4
0.068	4
0.069	4
0.07	4
0.071	4
0.072	4
0.073	4
0.074	4
0.075	4
0.076	4
0.077	3
0.078	4
0.079	4
0.08	4
0.081	4
0.082	3
0.083	3
0.084	4
0.085	4
0.086	4
0.087	3
0.088	4
0.089	4
0.09	4
0.091	3
0.092	4
0.093	4
0.094	3
0.095	4
0.096	4
0.097	4
0.098	4
0.099	4
0.1	4
0.101	3
0.102	4
0.103	3
0.104	4
0.105	4
0.106	4
0.107	4
0.108	4
0.109	4
0.11	4
0.111	4
0.112	4
0.113	4
0.114	4
0.115	4
0.116	3
0.117	4
0.118	4
0.119	3
0.12	4
0.121	3
0.122	4
0.123	4
0.124	3
0.125	4
0.126	3
0.127	4
0.128	4
0.129	3
0.13	4
0.131	4
0.132	4
0.133	4
0.134	3
0.135	4
0.136	4
0.137	3
0.138	4
0.139	3
0.14	3
0.141	3
0.142	3
0.143	4
0.144	4
0.145	4
0.146	4
0.147	4
0.148	4
0.149	3
0.15	4
0.151	4
0.152	4
0.153	4
0.154	3
0.155	4
0.156	4
0.157	4
0.158	4
0.159	3
0.16	3
0.161	4
0.162	4
0.163	3
0.164	3
0.165	3
0.166	4
0.167	4
0.168	3
0.169	4
0.17	3
0.171	3
0.172	3
0.173	4
0.174	4
0.175	4
0.176	3
0.177	4
0.178	4
0.179	4
0.18	4
0.181	3
0.182	3
0.183	3
0.184	4
0.185	3
0.186	3
0.187	4
0.188	4
0.189	4
0.19	4
0.191	4
0.192	3
0.193	3
0.194	4
0.195	4
0.196	3
0.197	3
0.198	4
0.199	3
0.2	4
0.201	3
0.202	3
0.203	4
0.204	4
0.205	4
0.206	4
0.207	4
0.208	5
0.209	5
0.21	5
0.211	5
0.212	6
0.213	6
0.214	7
0.215	7
0.216	8
0.217	10
0.218	9
0.219	9
0.22	8
0.221	8
0.222	8
0.223	8
0.224	8
0.225	8
0.226	7
0.227	8
0.228	8
0.229	8
0.23	7
0.231	8
0.232	8
0.233	7
0.234	7
0.235	7
0.236	7
0.237	8
0.238	7
0.239	8
0.24	8
0.241	8
0.242	8
0.243	7
0.244	8
0.245	8
0.246	8
0.247	8
0.248	7
0.249	9
0.25	7
0.251	8
0.252	8
0.253	7
0.254	7
0.255	7
0.256	8
0.257	7
0.258	7
0.259	7
0.26	7
0.261	7
0.262	7
0.263	7
0.264	7
0.265	7
0.266	7
0.267	7
0.268	7
0.269	7
0.27	7
0.271	7
0.272	7
0.273	7
0.274	7
0.275	7
0.276	7
0.277	7
0.278	7
0.279	7
0.28	7
0.281	7
0.282	7
0.283	7
0.284	7
0.285	7
0.286	7
0.287	7
0.288	7
0.289	7
0.29	7
0.291	7
0.292	8
0.293	8
0.294	8
0.295	7
0.296	7
0.297	8
0.298	8
0.299	7
0.3	7
0.301	7
0.302	7
0.303	7
0.304	7
0.305	7
0.306	6
0.307	6
0.308	5
0.309	5
0.31	5
0.311	5
0.312	3
0.313	4
0.314	3
0.315	4
0.316	3
0.317	3
0.318	3
0.319	3
0.32	3
0.321	3
0.322	3
0.323	3
0.324	4
0.325	4
0.326	3
0.327	4
0.328	4
0.329	4
0.33	4
0.331	4
0.332	3
0.333	4
0.334	3
0.335	3
0.336	3
0.337	3
0.338	4
0.339	3
0.34	3
0.341	3
0.342	3
0.343	3
0.344	3
0.345	3
0.346	3
0.347	3
0.348	3
0.349	3
0.35	3
0.351	3
0.352	3
0.353	3
0.354	3
0.355	3
0.356	3
0.357	3
0.358	3
0.359	3
0.36	3
0.361	3
0.362	3
0.363	3
0.364	3
0.365	3
0.366	3
0.367	3
0.368	3
0.369	3
0.37	3
0.371	3
0.372	3
0.373	3
0.374	3
0.375	3
0.376	3
0.377	3
0.378	3
0.379	3
0.38	3
0.381	3
0.382	3
0.383	3
0.384	3
0.385	3
0.386	3
0.387	3
0.388	3
0.389	3
0.39	3
0.391	3
0.392	3
0.393	3
0.394	3
0.395	3
0.396	3
0.397	3
0.398	3
0.399	3
0.4	3
0.401	3
0.402	3
0.403	3
0.404	3
0.405	3
0.406	3
0.407	3
0.408	3
0.409	3
0.41	3
0.411	3
0.412	3
0.413	3
0.414	3
0.415	3
0.416	3
0.417	3
0.418	3
0.419	3
0.42	3
0.421	3
0.422	3
0.423	3
0.424	3
0.425	3
0.426	3
0.427	3
0.428	3
0.429	3
0.43	3
0.431	3
0.432	3
0.433	3
0.434	3
0.435	3
0.436	3
0.437	3
0.438	3
0.439	3
0.44	3
0.441	3
0.442	3
0.443	3
0.444	3
0.445	3
0.446	3
0.447	3
0.448	3
0.449	3
0.45	3
0.451	3
0.452	3
0.453	3
0.454	3
0.455	3
0.456	3
0.457	3
0.458	3
0.459	3
0.46	3
0.461	3
0.462	3
0.463	3
0.464	3
0.465	3
0.466	3
0.467	3
0.468	3
0.469	3
0.47	3
0.471	3
0.472	3
0.473	3
0.474	3
0.475	3
0.476	3
0.477	3
0.478	3
0.479	3
0.48	3
0.481	3
0.482	3
0.483	3
0.484	3
0.485	3
0.486	3
0.487	3
0.488	3
0.489	3
0.49	3
0.491	3
0.492	3
0.493	3
0.494	3
0.495	3
0.496	3
0.497	3
0.498	3
0.499	3
0.5	3
0.501	3
0.502	3
0.503	3
0.504	3
0.505	3
0.506	3
0.507	3
0.508	3
0.509	3
0.51	3
0.511	3
0.512	3
0.513	3
0.514	3
0.515	3
0.516	3
0.517	3
0.518	3
0.519	3
0.52	3
0.521	3
0.522	3
0.523	3
0.524	3
0.525	3
0.526	3
0.527	3
0.528	3
0.529	3
0.53	3
0.531	3
0.532	3
0.533	3
0.534	3
0.535	3
0.536	3
0.537	3
0.538	3
0.539	3
0.54	3
0.541	3
0.542	3
0.543	3
0.544	3
0.545	3
0.546	3
0.547	3
0.548	3
0.549	3
0.55	3
0.551	3
0.552	3
0.553	3
0.554	3
0.555	3
0.556	3
0.557	3
0.558	3
0.559	3
0.56	3
0.561	3
0.562	3
0.563	3
0.564	3
0.565	3
0.566	3
0.567	3
0.568	3
0.569	3
0.57	3
0.571	3
0.572	3
0.573	3
0.574	3
0.575	3
0.576	3
0.577	3
0.578	3
0.579	3
0.58	3
0.581	3
0.582	3
0.583	3
0.584	3
0.585	3
0.586	3
0.587	3
0.588	3
0.589	3
0.59	3
0.591	3
5.92E-01	3
0.593	3
0.594	3
0.595	3
0.596	3
0.597	3
0.598	5
0.599	5
0.6	5
0.601	4
0.602	3
0.603	3
0.604	5
0.605	4
0.606	4
0.607	4
0.608	4
0.609	4
0.61	4
0.611	5
0.612	5
0.613	4
0.614	5
0.615	4
0.616	4
0.617	5
0.618	4
0.619	5
0.62	4
0.621	4
0.622	5
0.623	5
0.624	4
0.625	5
0.626	4
0.627	5
0.628	4
0.629	5
0.63	5
0.631	5
0.632	4
0.633	4
0.634	5
0.635	5
0.636	5
0.637	5
0.638	4
0.639	5
0.64	5
0.641	5
0.642	5
0.643	5
0.644	5
0.645	6
0.646	7
0.647	7
0.648	6
0.649	6
0.65	6
0.651	6
0.652	6
0.653	6
0.654	6
0.655	6
0.656	6
0.657	6
0.658	6
0.659	5
0.66	6
0.661	6
0.662	6
0.663	5
0.664	6
0.665	5
0.666	6
0.667	5
0.668	6
0.669	6
0.67	6
0.671	5
0.672	5
0.673	5
0.674	7
0.675	6
0.676	6
0.677	6
0.678	6
0.679	5
0.68	6
0.681	6
0.682	5
0.683	5
0.684	5
0.685	6
0.686	5
0.687	5
0.688	5
0.689	5
0.69	5
0.691	5
0.692	5
0.693	5
0.694	5
0.695	5
0.696	5
0.697	5
0.698	5
0.699	5
0.7	5
0.701	5
0.702	5
0.703	5
0.704	5
0.705	5
0.706	5
0.707	5
0.708	5
0.709	5
0.71	5
0.711	5
0.712	5
0.713	5
0.714	5
0.715	5
0.716	5
0.717	5
0.718	5
0.719	5
0.72	5
0.721	5
0.722	5
0.723	5
0.724	5
0.725	5
0.726	5
0.727	5
0.728	5
0.729	5
0.73	5
0.731	5
0.732	5
0.733	5
0.734	5
0.735	5
0.736	5
0.737	5
0.738	5
0.739	5
0.74	5
0.741	5
0.742	5
0.743	5
0.744	5
0.745	5
0.746	5
0.747	5
0.748	5
0.749	5
0.75	5
0.751	5
0.752	5
0.753	6
0.754	5
0.755	5
0.756	5
0.757	5
0.758	5
0.759	5
0.76	5
0.761	5
0.762	5
0.763	5
0.764	5
0.765	5
0.766	5
0.767	5
0.768	5
0.769	5
0.77	5
0.771	5
0.772	5
0.773	5
0.774	5
0.775	5
0.776	5
0.777	5
0.778	5
0.779	5
0.78	5
0.781	5
0.782	5
0.783	5
0.784	5
0.785	5
0.786	5
0.787	5
0.788	5
0.789	5
0.79	5
0.791	5
0.792	5
0.793	5
0.794	5
0.795	5
0.796	5
0.797	5
0.798	4
0.799	5
0.8	5
0.801	3
0.802	3
0.803	3
0.804	3
0.805	3
0.806	3
0.807	3
0.808	3
0.809	3
0.81	3
0.811	3
0.812	3
0.813	3
0.814	3
0.815	3
0.816	3
0.817	3
0.818	3
0.819	3
0.82	3
0.821	3
0.822	3
0.823	3
0.824	3
0.825	3
0.826	3
0.827	3
0.828	3
0.829	3
0.83	3
0.831	3
0.832	3
0.833	3
0.834	3
0.835	3
0.836	3
0.837	3
0.838	3
0.839	3
0.84	3
0.841	3
0.842	3
0.843	3
0.844	3
0.845	3
0.846	3
0.847	3
0.848	3
0.849	3
0.85	3
0.851	3
0.852	3
0.853	3
0.854	3
0.855	3
0.856	3
0.857	3
0.858	3
0.859	3
0.86	3
0.861	3
0.862	3
0.863	3
0.864	3
0.865	3
0.866	3
0.867	3
0.868	3
0.869	3
0.87	3
0.871	3
0.872	3
0.873	3
0.874	3
0.875	3
0.876	3
0.877	3
0.878	3
0.879	3
0.88	3
0.881	3
0.882	3
0.883	3
0.884	3
0.885	3
0.886	3
0.887	3
0.888	3
0.889	3
0.89	3
0.891	3
0.892	3
0.893	3
0.894	3
0.895	3
0.896	3
0.897	3
0.898	3
0.899	3
0.9	3
0.901	3
0.902	3
0.903	3
0.904	3
0.905	3
0.906	3
0.907	3
0.908	3
0.909	3
0.91	3
0.911	3
0.912	3
0.913	3
0.914	3
0.915	3
0.916	3
0.917	3
0.918	3
0.919	3
0.92	3
0.921	3
0.922	3
0.923	3
0.924	3
0.925	3
0.926	3
0.927	3
0.928	3
0.929	3
0.93	3
0.931	3
0.932	3
0.933	3
0.934	3
0.935	3
0.936	3
0.937	3
0.938	3
0.939	3
0.94	3
0.941	3
0.942	3
0.943	3
0.944	3
0.945	3
0.946	3
0.947	3
0.948	3
0.949	3
0.95	3
0.951	3
0.952	3
0.953	3
0.954	3
0.955	3
0.956	3
0.957	3
0.958	3
0.959	3
0.96	3
0.961	3
0.962	3
0.963	3
0.964	3
0.965	3
0.966	3
0.967	3
0.968	3
0.969	3
0.97	3
0.971	3
0.972	3
0.973	3
0.974	3
0.975	3
0.976	3
0.977	3
0.978	3
0.979	3
0.98	3
0.981	3
0.982	3
0.983	3
0.984	3
0.985	3
0.986	3
0.987	3
0.988	3
0.989	3
0.99	3
0.991	3
9.92E-01	3
0.993	3
0.994	3
0.995	3
0.996	3
0.997	3
0.998	3
0.999	3
1	3
1.001	12
1.002	3
1.003	3
1.004	3
1.005	3
1.006	3
1.007	3
1.008	3
1.009	3
1.01	3
1.011	3
1.012	3
1.013	3
1.014	3
1.015	3
1.016	3
1.017	3
1.018	3
1.019	3
1.02	3
1.021	3
1.022	3
1.023	3
1.024	3
1.025	3
1.026	3
1.027	3
1.028	3
1.029	3
1.03	3
1.031	3
1.032	3
1.033	3
1.034	3
1.035	3
1.036	3
1.037	3
1.038	3
1.039	3
1.04	3
1.041	3
1.042	3
1.043	3
1.044	3
1.045	3
1.046	3
1.047	3
1.048	3
1.049	3
1.05	3
1.051	3
1.052	3
1.053	3
1.054	3
1.055	3
1.056	3
1.057	3
1.058	3
1.059	3
1.06	3
1.061	3
1.062	4
1.063	3
1.064	3
1.065	3
1.066	3
1.067	3
1.068	3
1.069	4
1.07	3
1.071	3
1.072	4
1.073	3
1.074	3
1.075	3
1.076	3
1.077	3
1.078	3
1.079	3
1.08	3
1.081	3
1.082	3
1.083	3
1.084	3
1.085	3
1.086	3
1.087	3
1.088	3
1.089	3
1.09	3
1.091	4
1.092	3
1.093	4
1.094	4
1.095	3
1.096	4
1.097	4
1.098	4
1.099	4
1.1	3
1.101	4
1.102	4
1.103	4
1.104	3
1.105	4
1.106	4
1.107	4
1.108	5
1.109	5
1.11	4
1.111	4
1.112	4
1.113	4
1.114	4
1.115	4
1.116	3
1.117	4
1.118	4
1.119	4
1.12	4
1.121	4
1.122	4
1.123	5
1.124	4
1.125	4
1.126	4
1.127	4
1.128	4
1.129	3
1.13	4
1.131	3
1.132	4
1.133	3
1.134	4
1.135	4
1.136	3
1.137	3
1.138	4
1.139	3
1.14	3
1.141	4
1.142	4
1.143	4
1.144	4
1.145	4
1.146	4
1.147	3
1.148	4
1.149	4
1.15	4
1.151	4
1.152	4
1.153	3
1.154	4
1.155	4
1.156	4
1.157	4
1.158	3
1.159	4
1.16	4
1.161	3
1.162	4
1.163	3
1.164	3
1.165	3
1.166	4
1.167	4
1.168	4
1.169	3
1.17	4
1.171	4
1.172	3
1.173	4
1.174	4
1.175	4
1.176	4
1.177	4
1.178	3
1.179	4
1.18	4
1.181	4
1.182	3
1.183	4
1.184	3
1.185	4
1.186	4
1.187	4
1.188	5
1.189	4
1.19	4
1.191	4
1.192	4
1.193	4
1.194	3
1.195	4
1.196	4
1.197	4
1.198	4
1.199	4
1.2	4
1.201	4
1.202	4
1.203	4
1.204	4
1.205	4
1.206	4
1.207	4
1.208	4
1.209	4
1.21	3
1.211	4
1.212	4
1.213	4
1.214	4
1.215	4
1.216	4
1.217	4
1.218	4
1.219	4
1.22	4
1.221	4
1.222	3
1.223	4
1.224	4
1.225	4
1.226	4
1.227	4
1.228	4
1.229	4
1.23	3
1.231	4
1.232	4
1.233	4
1.234	4
1.235	4
1.236	4
1.237	4
1.238	5
1.239	4
1.24	4
1.241	4
1.242	4
1.243	4
1.244	4
1.245	4
1.246	4
1.247	4
1.248	4
1.249	4
1.25	4
1.251	4
1.252	4
1.253	4
1.254	4
1.255	4
1.256	4
1.257	4
1.258	4
1.259	3
1.26	4
1.261	4
1.262	4
1.263	4
1.264	4
1.265	4
1.266	4
1.267	4
1.268	4
1.269	4
1.27	4
1.271	4
1.272	4
1.273	4
1.274	4
1.275	5
1.276	5
1.277	4
1.278	4
1.279	4
1.28	4
1.281	4
1.282	4
1.283	4
1.284	4
1.285	4
1.286	4
1.287	4
1.288	4
1.289	4
1.29	4
1.291	5
1.292	5
1.293	5
1.294	5
1.295	7
1.296	6
1.297	7
1.298	6
1.299	7
1.3	6
1.301	6
1.302	6
1.303	7
1.304	6
1.305	6
1.306	7
1.307	6
1.308	5
1.309	5
1.31	6
1.311	6
1.312	7
1.313	7
1.314	7
1.315	7
1.316	7
1.317	7
1.318	7
1.319	7
1.32	7
1.321	7
1.322	7
1.323	7
1.324	7
1.325	7
1.326	7
1.327	7
1.328	7
1.329	7
1.33	8
1.331	7
1.332	7
1.333	7
1.334	7
1.335	7
1.336	7
1.337	7
1.338	8
1.339	7
1.34	7
1.341	7
1.342	7
1.343	7
1.344	7
1.345	8
1.346	7
1.347	7
1.348	7
1.349	7
1.35	7
1.351	7
1.352	7
1.353	7
1.354	7
1.355	7
1.356	7
1.357	7
1.358	7
1.359	7
1.36	7
1.361	6
1.362	6
1.363	6
1.364	6
1.365	5
1.366	5
1.367	5
1.368	5
1.369	5
1.37	5
1.371	6
1.372	7
1.373	7
1.374	8
1.375	7
1.376	7
1.377	7
1.378	7
1.379	7
1.38	7
1.381	7
1.382	7
1.383	7
1.384	7
1.385	7
1.386	7
1.387	7
1.388	7
1.389	7
1.39	7
1.391	7
1.392	7
1.393	7
1.394	7
1.395	7
1.396	7
1.397	7
1.398	6
1.399	5
1.4	6
1.401	6
1.402	5
1.403	5
1.404	4
1.405	5
1.406	5
1.407	4
1.408	4
1.409	5
1.41	6
1.411	6
1.412	7
1.413	7
1.414	7
1.415	7
1.416	7
1.417	7
1.418	7
1.419	7
1.42	7
1.421	7
1.422	7
1.423	7
1.424	7
1.425	7
1.426	7
1.427	7
1.428	7
1.429	7
1.43	7
1.431	7
1.432	7
1.433	7
1.434	7
1.435	7
1.436	6
1.437	5
1.438	6
1.439	6
1.44	5
1.441	5
1.442	5
1.443	5
1.444	5
1.445	6
1.446	6
1.447	6
1.448	5
1.449	6
1.45	6
1.451	7
1.452	7
1.453	7
1.454	7
1.455	7
1.456	7
1.457	7
1.458	7
1.459	7
1.46	7
1.461	7
1.462	7
1.463	6
1.464	7
1.465	7
1.466	7
1.467	6
1.468	7
1.469	7
1.47	7
1.471	7
1.472	6
1.473	6
1.474	4
1.475	6
1.476	6
1.477	5
1.478	5
1.479	5
1.48	4
1.481	4
1.482	5
1.483	4
1.484	5
1.485	6
1.486	7
1.487	7
1.488	7
1.489	7
1.49	7
1.491	7
1.492	7
1.493	7
1.494	7
1.495	7
1.496	7
1.497	7
1.498	7
1.499	7
1.5	7
1.501	7
1.502	7
1.503	7
1.504	7
1.505	7
1.506	6
1.507	5
1.508	5
1.509	5
1.51	5
1.511	5
1.512	5
1.513	4
1.514	5
1.515	5
1.516	6
1.517	6
1.518	7
1.519	7
1.52	7
1.521	7
1.522	7
1.523	7
1.524	7
1.525	7
1.526	7
1.527	7
1.528	7
1.529	7
1.53	7
1.531	7
1.532	7
1.533	7
1.534	7
1.535	6
1.536	6
1.537	6
1.538	5
1.539	5
1.54	5
1.541	6
1.542	6
1.543	6
1.544	6
1.545	6
1.546	7
1.547	7
1.548	7
1.549	7
1.55	7
1.551	8
1.552	7
1.553	7
1.554	7
1.555	7
1.556	7
1.557	7
1.558	7
1.559	7
1.56	7
1.561	7
1.562	7
1.563	6
1.564	6
1.565	5
1.566	6
1.567	5
1.568	5
1.569	5
1.57	5
1.571	5
1.572	5
1.573	6
1.574	6
1.575	7
1.576	7
1.577	7
1.578	7
1.579	7
1.58	7
1.581	8
1.582	7
1.583	7
1.584	7
1.585	7
1.586	7
1.587	7
1.588	7
1.589	7
1.59	7
1.591	6
1.592	6
1.593	5
1.594	5
1.595	4
1.596	4
1.597	4
1.598	4
1.599	5
1.6	6
1.601	6
1.602	7
1.603	7
1.604	7
1.605	7
1.606	8
1.607	7
1.608	7
1.609	7
1.61	7
1.611	7
1.612	7
1.613	7
1.614	7
1.615	7
1.616	6
1.617	6
1.618	6
1.619	6
1.62	5
1.621	4
1.622	5
1.623	5
1.624	5
1.625	6
1.626	7
1.627	7
1.628	7
1.629	7
1.63	7
1.631	7
1.632	7
1.633	7
1.634	7
1.635	7
1.636	7
1.637	7
1.638	7
1.639	8
1.64	7
1.641	7
1.642	6
1.643	6
1.644	6
1.645	6
1.646	6
1.647	6
1.648	5
1.649	6
1.65	6
1.651	7
1.652	7
1.653	7
1.654	7
1.655	7
1.656	7
1.657	7
1.658	7
1.659	7
1.66	7
1.661	8
1.662	7
1.663	7
1.664	7
1.665	7
1.666	7
1.667	7
1.668	7
1.669	6
1.67	6
1.671	7
1.672	6
1.673	6
1.674	6
1.675	7
1.676	7
1.677	7
1.678	7
1.679	7
1.68	7
1.681	7
1.682	7
1.683	7
1.684	7
1.685	7
1.686	7
1.687	7
1.688	7
1.689	7
1.69	7
1.691	6
1.692	6
1.693	6
1.694	6
1.695	7
1.696	6
1.697	7
1.698	7
1.699	7
1.7	7
1.701	7
1.702	7
1.703	7
1.704	7
1.705	7
1.706	7
1.707	7
1.708	7
1.709	7
1.71	7
1.711	7
1.712	7
1.713	7
1.714	7
1.715	7
1.716	7
1.717	7
1.718	7
1.719	7
1.72	7
1.721	7
1.722	7
1.723	7
1.724	7
1.725	7
1.726	8
1.727	7
1.728	7
1.729	8
1.73	7
1.731	7
1.732	7
1.733	8
1.734	7
1.735	7
1.736	7
1.737	8
1.738	7
1.739	7
1.74	7
1.741	7
1.742	7
1.743	7
1.744	7
1.745	7
1.746	7
1.747	7
1.748	7
1.749	7
1.75	7
1.751	7
1.752	7
1.753	7
1.754	7
1.755	7
1.756	9
1.757	8
1.758	7
1.759	7
1.76	7
1.761	7
1.762	7
1.763	7
1.764	6
1.765	7
1.766	6
1.767	7
1.768	7
1.769	7
1.77	7
1.771	7
1.772	7
1.773	7
1.774	7
1.775	8
1.776	7
1.777	8
1.778	7
1.779	7
1.78	7
1.781	7
1.782	7
1.783	6
1.784	6
1.785	6
1.786	6
1.787	7
1.788	7
1.789	8
1.79	7
1.791	7
1.792	8
1.793	7
1.794	7
1.795	8
1.796	8
1.797	7
1.798	7
1.799	7
1.8	7
1.801	7
1.802	7
1.803	7
1.804	7
1.805	7
1.806	7
1.807	7
1.808	7
1.809	7
1.81	8
1.811	7
1.812	7
1.813	8
1.814	7
1.815	7
1.816	8
1.817	8
1.818	7
1.819	8
1.82	7
1.821	7
1.822	8
1.823	7
1.824	7
1.825	7
1.826	7
1.827	7
1.828	7
1.829	7
1.83	7
1.831	7
1.832	7
1.833	7
1.834	7
1.835	7
1.836	8
1.837	7
1.838	8
1.839	7
1.84	8
1.841	7
1.842	8
1.843	8
1.844	7
1.845	7
1.846	7
1.847	7
1.848	7
1.849	7
1.85	7
1.851	7
1.852	7
1.853	7
1.854	7
1.855	7
1.856	7
1.857	7
1.858	7
1.859	7
1.86	7
1.861	7
1.862	7
1.863	7
1.864	8
1.865	7
1.866	8
1.867	7
1.868	7
1.869	7
1.87	8
1.871	8
1.872	7
1.873	8
1.874	8
1.875	7
1.876	7
1.877	7
1.878	6
1.879	6
1.88	7
1.881	6
1.882	6
1.883	6
1.884	6
1.885	6
1.886	7
1.887	7
1.888	8
1.889	7
1.89	7
1.891	8
1.892	8
1.893	7
1.894	7
1.895	7
1.896	7
1.897	7
1.898	8
1.899	7
1.9	7
1.901	7
1.902	7
1.903	7
1.904	7
1.905	7
1.906	7
1.907	7
1.908	7
1.909	7
1.91	7
1.911	8
1.912	7
1.913	8
1.914	7
1.915	7
1.916	8
1.917	7
1.918	7
1.919	7
1.92	7
1.921	7
1.922	7
1.923	7
1.924	7
1.925	7
1.926	8
1.927	8
1.928	7
1.929	8
1.93	7
1.931	8
1.932	7
1.933	7
1.934	7
1.935	7
1.936	7
1.937	7
1.938	7
1.939	7
1.94	6
1.941	7
1.942	7
1.943	6
1.944	6
1.945	7
1.946	7
1.947	7
1.948	7
1.949	8
1.95	8
1.951	8
1.952	8
1.953	7
1.954	8
1.955	7
1.956	7
1.957	7
1.958	8
1.959	7
1.96	8
1.961	7
1.962	7
1.963	7
1.964	7
1.965	7
1.966	7
1.967	8
1.968	8
1.969	8
1.97	8
1.971	7
1.972	8
1.973	8
1.974	8
1.975	7
1.976	7
1.977	7
1.978	6
1.979	7
1.98	6
1.981	7
1.982	7
1.983	7
1.984	8
1.985	8
1.986	8
1.987	8
1.988	8
1.989	8
1.99	8
1.991	8
1.992	7
1.993	8
1.994	8
1.995	7
1.996	8
1.997	8
1.998	7
1.999	7
2	7
2.001	7


==> astp_as_iter_case_2_0.019.txt <==
0.0001	11
0.0002	8
0.0003	8
0.0004	6
0.0005	7
0.0006	7
0.0007	7
0.0008	7
0.0009	6
0.001	6
0.0011	6
0.0012	5
0.0013	5
0.0014	6
0.0015	6
0.0016	5
0.0017	5
0.0018	6
0.0019	5
0.002	6
0.0021	6
0.0022	7
0.0023	6
0.0024	6
0.0025	6
0.0026	6
0.0027	6
0.0028	10
0.0029	5
0.003	6
0.0031	9
0.0032	7
0.0033	9
0.0034	6
0.0035	6
0.0036	5
0.0037	5
0.0038	6
0.0039	5
0.004	7
0.0041	5
0.0042	6
0.0043	6
0.0044	5
0.0045	6
0.0046	6
0.0047	5
0.0048	6
0.0049	6
0.005	6
0.0051	6
0.0052	5
0.0053	7
0.0054	5
0.0055	7
0.0056	6
0.0057	6
0.0058	5
0.0059	6
0.006	5
0.0061	5
0.0062	5
0.0063	5
0.0064	6
0.0065	5
0.0066	6
0.0067	5
0.0068	7
0.0069	5
0.007	5
0.0071	5
0.0072	6
0.0073	5
0.0074	5
0.0075	5
0.0076	6
0.0077	5
0.0078	7
0.0079	7
0.008	5
0.0081	5
0.0082	6
0.0083	5
0.0084	5
0.0085	5
0.0086	6
0.0087	5
0.0088	6
0.0089	5
0.009	6
0.0091	7
0.0092	6
0.0093	5
0.0094	5
0.0095	5
0.0096	5
0.0097	5
0.0098	6
0.0099	5
0.01	5
0.0101	5
0.0102	5
0.0103	5
0.0104	5
0.0105	7
0.0106	5
0.0107	5
0.0108	5
0.0109	5
0.011	6
0.0111	6
0.0112	5
0.0113	5
0.0114	6
0.0115	5
0.0116	6
0.0117	5
0.0118	5
0.0119	5
0.012	5
0.0121	5
0.0122	5
0.0123	6
0.0124	5
0.0125	6
0.0126	5
0.0127	5
0.0128	5
0.0129	5
0.013	5
0.0131	5
0.0132	5
0.0133	5
0.0134	5
0.0135	6
0.0136	6
0.0137	6
0.0138	8
0.0139	11
0.014	11
0.0141	13
0.0142	12
0.0143	12
0.0144	12
0.0145	21
0.0146	18
0.0147	19
0.0148	16
0.0149	10
0.015	10
0.0151	11
0.0152	11
0.0153	11
0.0154	10
0.0155	12
0.0156	12
0.0157	12
0.0158	11
0.0159	10
0.016	11
0.0161	11
0.0162	12
0.0163	12
0.0164	11
0.0165	10
0.0166	10
0.0167	10
0.0168	10
0.0169	9
0.017	11
0.0171	12
0.0172	13
0.0173	13
0.0174	12
0.0175	12
0.0176	13
0.0177	12
0.0178	19
0.0179	14
0.018	15
0.0181	31
0.0182	26
0.0183	17
0.0184	11
0.0185	13
0.0186	12
0.0187	16
0.0188	14
0.0189	11
0.019	13
0.0191	14
0.0192	12
0.0193	14
0.0194	12


==> astp_as_iter_case_2_0.019_extra.txt <==
0.0001	22
0.0002	22
0.0003	21
0.0004	15
0.0005	16
0.0006	15
0.0007	14
0.0008	17
0.0009	15
0.001	14
0.0011	22
0.0012	14
0.0013	20
0.0014	16
0.0015	18
0.0016	15
0.0017	20
0.0018	17
0.0019	23
0.002	22
0.0021	15
0.0022	16
0.0023	21
0.0024	15
0.0025	16
0.0026	18
0.0027	14
0.0028	14
0.0029	20
0.003	20
0.0031	15
0.0032	13
0.0033	18
0.0034	15
0.0035	13
0.0036	13
0.0037	15
0.0038	20
0.0039	18
0.004	16
0.0041	14
0.0042	16
0.0043	14
0.0044	19
0.0045	13
0.0046	14
0.0047	18
0.0048	16
0.0049	16
0.005	18
0.0051	18
0.0052	14
0.0053	18
0.0054	14
0.0055	14
0.0056	18
0.0057	14
0.0058	20
0.0059	20
0.006	14
0.0061	18
0.0062	14
0.0063	14
0.0064	20
0.0065	18
0.0066	18
0.0067	18
0.0068	18
0.0069	19
0.007	30
0.0071	25
0.0072	23
0.0073	26
0.0074	23
0.0075	23
0.0076	19
0.0077	27
0.0078	23
0.0079	27
0.008	28
0.0081	30
0.0082	29
0.0083	26
0.0084	27
0.0085	26
0.0086	27
0.0087	24
0.0088	22
0.0089	27
0.009	25
0.0091	23
0.0092	23
0.0093	25
0.0094	27
0.0095	24
0.0096	22
0.0097	27
0.0098	26
0.0099	23
0.01	26
0.0101	23
0.0102	21
0.0103	26
0.0104	27
0.0105	25
0.0106	27
0.0107	25
0.0108	24
0.0109	26
0.011	24
0.0111	24
0.0112	24
0.0113	26
0.0114	24
0.0115	25
0.0116	26
0.0117	25
0.0118	28
0.0119	23
0.012	25
0.0121	23
0.0122	25
0.0123	26
0.0124	24
0.0125	25
0.0126	23
0.0127	23
0.0128	27
0.0129	24
0.013	26
0.0131	20
0.0132	25
0.0133	28
0.0134	24
0.0135	25
0.0136	24
0.0137	28
0.0138	46
0.0139	55
0.014	66
0.0141	78
0.0142	795

==> astp_as_iter_case_2_0.039.txt <==
0.0001	8
0.0002	8
0.0003	8
0.0004	7
0.0005	7
0.0006	6
0.0007	7
0.0008	7
0.0009	6
0.001	7
0.0011	7
0.0012	7
0.0013	6
0.0014	7
0.0015	7
0.0016	6
0.0017	7
0.0018	7
0.0019	6
0.002	7
0.0021	7
0.0022	6
0.0023	6
0.0024	7
0.0025	7
0.0026	7
0.0027	6
0.0028	7
0.0029	6
0.003	6
0.0031	7
0.0032	7
0.0033	7
0.0034	7
0.0035	7
0.0036	7
0.0037	6
0.0038	6
0.0039	7
0.004	7
0.0041	7
0.0042	7
0.0043	6
0.0044	5
0.0045	7
0.0046	5
0.0047	6
0.0048	7
0.0049	6
0.005	6
0.0051	7
0.0052	6
0.0053	7
0.0054	7
0.0055	7
0.0056	6
0.0057	7
0.0058	7
0.0059	7
0.006	7
0.0061	7
0.0062	6
0.0063	6
0.0064	6
0.0065	5
0.0066	7
0.0067	7
0.0068	7
0.0069	6
0.007	7
0.0071	7
0.0072	6
0.0073	7
0.0074	6
0.0075	6
0.0076	6
0.0077	5
0.0078	7
0.0079	5
0.008	7
0.0081	6
0.0082	7
0.0083	6
0.0084	5
0.0085	6
0.0086	7
0.0087	5
0.0088	8
0.0089	6
0.009	8
0.0091	7
0.0092	7
0.0093	7
0.0094	6
0.0095	7
0.0096	7
0.0097	8
0.0098	7
0.0099	6
0.01	6
0.0101	8
0.0102	5
0.0103	7
0.0104	6
0.0105	7
0.0106	7
0.0107	4
0.0108	7
0.0109	7
0.011	7
0.0111	7
0.0112	8
0.0113	7
0.0114	5
0.0115	7
0.0116	5
0.0117	7
0.0118	7
0.0119	5
0.012	7
0.0121	7
0.0122	6
0.0123	7
0.0124	7
0.0125	6
0.0126	7
0.0127	6
0.0128	5
0.0129	7
0.013	7
0.0131	8
0.0132	6
0.0133	6
0.0134	10
0.0135	10
0.0136	11
0.0137	11
0.0138	11
0.0139	13
0.014	19
0.0141	17
0.0142	18
0.0143	12
0.0144	13
0.0145	11
0.0146	10
0.0147	11
0.0148	9
0.0149	9
0.015	11
0.0151	12
0.0152	13
0.0153	14
0.0154	14
0.0155	13
0.0156	12
0.0157	11
0.0158	11
0.0159	13
0.016	15
0.0161	16
0.0162	15
0.0163	14
0.0164	10
0.0165	9
0.0166	9
0.0167	9
0.0168	11
0.0169	10


==> astp_as_iter_case_2_0.039_extra.txt <==
0.0001	17
0.0002	20
0.0003	15
0.0004	15
0.0005	16
0.0006	17
0.0007	15
0.0008	14
0.0009	14
0.001	15
0.0011	20
0.0012	18
0.0013	18
0.0014	17
0.0015	14
0.0016	13
0.0017	17
0.0018	15
0.0019	17
0.002	13
0.0021	18
0.0022	18
0.0023	18
0.0024	13
0.0025	16
0.0026	17
0.0027	15
0.0028	12
0.0029	14
0.003	16
0.0031	17
0.0032	19
0.0033	16
0.0034	15
0.0035	17
0.0036	16
0.0037	16
0.0038	15
0.0039	17
0.004	18
0.0041	15
0.0042	15
0.0043	15
0.0044	15
0.0045	18
0.0046	15
0.0047	15
0.0048	15
0.0049	16
0.005	18
0.0051	17
0.0052	14
0.0053	16
0.0054	19
0.0055	18
0.0056	16
0.0057	18
0.0058	14
0.0059	13
0.006	15
0.0061	16
0.0062	15
0.0063	13
0.0064	12
0.0065	14
0.0066	19
0.0067	14
0.0068	21
0.0069	28
0.007	24
0.0071	23
0.0072	25
0.0073	26
0.0074	24
0.0075	20
0.0076	22
0.0077	33
0.0078	23
0.0079	26
0.008	29
0.0081	22
0.0082	22
0.0083	24
0.0084	23
0.0085	25
0.0086	27
0.0087	27
0.0088	25
0.0089	25
0.009	22
0.0091	24
0.0092	26
0.0093	22
0.0094	28
0.0095	25
0.0096	25
0.0097	27
0.0098	25
0.0099	25
0.01	26
0.0101	24
0.0102	23
0.0103	23
0.0104	23
0.0105	29
0.0106	22
0.0107	27
0.0108	22
0.0109	26
0.011	22
0.0111	24
0.0112	28
0.0113	26
0.0114	26
0.0115	26
0.0116	25
0.0117	26
0.0118	25
0.0119	27
0.012	24
0.0121	21
0.0122	26
0.0123	25
0.0124	31
0.0125	27
0.0126	29
0.0127	28
0.0128	25
0.0129	27
0.013	24
0.0131	22
0.0132	28
0.0133	50
0.0134	53
0.0135	76
0.0136	658


==> astp_as_iter_case_2_0.078.txt <==
0.0001	8
0.0002	8
0.0003	7
0.0004	8
0.0005	6
0.0006	7
0.0007	8
0.0008	8
0.0009	7
0.001	7
0.0011	6
0.0012	8
0.0013	7
0.0014	7
0.0015	7
0.0016	7
0.0017	7
0.0018	7
0.0019	7
0.002	7
0.0021	6
0.0022	8
0.0023	5
0.0024	7
0.0025	8
0.0026	7
0.0027	7
0.0028	8
0.0029	7
0.003	7
0.0031	7
0.0032	7
0.0033	8
0.0034	7
0.0035	7
0.0036	7
0.0037	7
0.0038	6
0.0039	6
0.004	7
0.0041	8
0.0042	8
0.0043	6
0.0044	7
0.0045	6
0.0046	8
0.0047	7
0.0048	7
0.0049	7
0.005	7
0.0051	7
0.0052	7
0.0053	7
0.0054	8
0.0055	7
0.0056	7
0.0057	6
0.0058	7
0.0059	7
0.006	5
0.0061	5
0.0062	6
0.0063	7
0.0064	7
0.0065	7
0.0066	8
0.0067	7
0.0068	7
0.0069	7
0.007	7
0.0071	6
0.0072	7
0.0073	8
0.0074	7
0.0075	6
0.0076	7
0.0077	6
0.0078	7
0.0079	5
0.008	7
0.0081	7
0.0082	7
0.0083	7
0.0084	7
0.0085	7
0.0086	7
0.0087	7
0.0088	4
0.0089	8
0.009	6
0.0091	6
0.0092	7
0.0093	7
0.0094	7
0.0095	7
0.0096	8
0.0097	7
0.0098	4
0.0099	6
0.01	7
0.0101	5
0.0102	6
0.0103	6
0.0104	7
0.0105	7
0.0106	6
0.0107	7
0.0108	5
0.0109	4
0.011	7
0.0111	7
0.0112	6
0.0113	6
0.0114	8
0.0115	7
0.0116	7
0.0117	7
0.0118	7
0.0119	5
0.012	7
0.0121	7
0.0122	5
0.0123	7
0.0124	5
0.0125	5
0.0126	7
0.0127	7
0.0128	6
0.0129	8
0.013	11
0.0131	12
0.0132	10
0.0133	12
0.0134	11
0.0135	18
0.0136	19
0.0137	9
0.0138	15
0.0139	12
0.014	9
0.0141	10
0.0142	9
0.0143	10
0.0144	10
0.0145	11
0.0146	11
0.0147	12
0.0148	9
0.0149	9
0.015	9
0.0151	11


==> astp_as_iter_case_2_0.078_extra.txt <==
0.0001	13
0.0002	17
0.0003	13
0.0004	17
0.0005	13
0.0006	15
0.0007	14
0.0008	15
0.0009	14
0.001	15
0.0011	14
0.0012	18
0.0013	16
0.0014	18
0.0015	13
0.0016	14
0.0017	14
0.0018	15
0.0019	12
0.002	14
0.0021	16
0.0022	14
0.0023	16
0.0024	14
0.0025	14
0.0026	16
0.0027	16
0.0028	17
0.0029	17
0.003	16
0.0031	17
0.0032	22
0.0033	19
0.0034	14
0.0035	15
0.0036	14
0.0037	16
0.0038	17
0.0039	16
0.004	17
0.0041	16
0.0042	13
0.0043	15
0.0044	18
0.0045	17
0.0046	15
0.0047	16
0.0048	17
0.0049	17
0.005	16
0.0051	16
0.0052	17
0.0053	15
0.0054	17
0.0055	15
0.0056	15
0.0057	17
0.0058	16
0.0059	16
0.006	16
0.0061	16
0.0062	18
0.0063	17
0.0064	18
0.0065	2.50E+01
0.0066	25
0.0067	24
0.0068	29
0.0069	24
0.007	23
0.0071	34
0.0072	22
0.0073	21
0.0074	23
0.0075	25
0.0076	27
0.0077	27
0.0078	25
0.0079	33
0.008	24
0.0081	28
0.0082	27
0.0083	25
0.0084	23
0.0085	27
0.0086	27
0.0087	31
0.0088	24
0.0089	23
0.009	29
0.0091	29
0.0092	24
0.0093	24
0.0094	26
0.0095	24
0.0096	26
0.0097	28
0.0098	27
0.0099	26
0.01	27
0.0101	27
0.0102	22
0.0103	30
0.0104	27
0.0105	24
0.0106	25
0.0107	27
0.0108	23
0.0109	30
0.011	26
0.0111	25
0.0112	24
0.0113	27
0.0114	25
0.0115	24
0.0116	24
0.0117	28
0.0118	24
0.0119	27
0.012	23
0.0121	24
0.0122	22
0.0123	25
0.0124	25
0.0125	25
0.0126	30
0.0127	49
0.0128	5.60E+01
0.0129	8.40E+01
0.013	393


==> astp_as_iter_case_2_0.156.txt <==
0.0001	9
0.0002	5
0.0003	6
0.0004	5
0.0005	4
0.0006	5
0.0007	6
0.0008	6
0.0009	6
0.001	5
0.0011	6
0.0012	5
0.0013	4
0.0014	4
0.0015	8
0.0016	4
0.0017	4
0.0018	5
0.0019	5
0.002	5
0.0021	5
0.0022	5
0.0023	6
0.0024	4
0.0025	6
0.0026	5
0.0027	4
0.0028	5
0.0029	5
0.003	6
0.0031	4
0.0032	6
0.0033	5
0.0034	5
0.0035	5
0.0036	5
0.0037	4
0.0038	5
0.0039	5
0.004	4
0.0041	6
0.0042	5
0.0043	5
0.0044	5
0.0045	5
0.0046	5
0.0047	5
0.0048	5
0.0049	6
0.005	4
0.0051	6
0.0052	4
0.0053	6
0.0054	5
0.0055	5
0.0056	6
0.0057	5
0.0058	5
0.0059	5
0.006	5
0.0061	4
0.0062	5
0.0063	5
0.0064	4
0.0065	5
0.0066	5
0.0067	6
0.0068	6
0.0069	5
0.007	6
0.0071	6
0.0072	6
0.0073	5
0.0074	6
0.0075	4
0.0076	4
0.0077	4
0.0078	5
0.0079	5
0.008	6
0.0081	4
0.0082	5
0.0083	4
0.0084	5
0.0085	5
0.0086	6
0.0087	5
0.0088	4
0.0089	4
0.009	5
0.0091	4
0.0092	5
0.0093	4
0.0094	5
0.0095	5
0.0096	5
0.0097	4
0.0098	6
0.0099	4
0.01	4
0.0101	5
0.0102	4
0.0103	4
0.0104	6
0.0105	6
0.0106	6
0.0107	6
0.0108	6
0.0109	6
0.011	4
0.0111	6
0.0112	4
0.0113	5
0.0114	4
0.0115	4
0.0116	6
0.0117	5
0.0118	6
0.0119	7
0.012	7
0.0121	6
0.0122	5
0.0123	6
0.0124	6
0.0125	7
0.0126	8
0.0127	9
0.0128	8
0.0129	12
0.013	10
0.0131	8
0.0132	7
0.0133	9
0.0134	8
0.0135	10
0.0136	14
0.0137	12
0.0138	26
0.0139	21

==> astp_as_iter_case_2_0.156_extra.txt <==
0.0001	16
0.0002	13
0.0003	10
0.0004	11
0.0005	10
0.0006	14
0.0007	14
0.0008	11
0.0009	13
0.001	12
0.0011	14
0.0012	11
0.0013	10
0.0014	10
0.0015	13
0.0016	10
0.0017	12
0.0018	12
0.0019	13
0.002	10
0.0021	11
0.0022	13
0.0023	13
0.0024	12
0.0025	14
0.0026	13
0.0027	10
0.0028	12
0.0029	12
0.003	11
0.0031	13
0.0032	14
0.0033	12
0.0034	12
0.0035	11
0.0036	12
0.0037	11
0.0038	13
0.0039	12
0.004	13
0.0041	13
0.0042	12
0.0043	14
0.0044	11
0.0045	13
0.0046	12
0.0047	12
0.0048	13
0.0049	13
0.005	12
0.0051	11
0.0052	12
0.0053	13
0.0054	13
0.0055	12
0.0056	14
0.0057	10
0.0058	11
0.0059	14
0.006	2.20E+01
0.0061	18
0.0062	2.10E+01
0.0063	17
0.0064	1.70E+01
0.0065	19
0.0066	18
0.0067	16
0.0068	20
0.0069	17
0.007	19
0.0071	19
0.0072	18
0.0073	22
0.0074	21
0.0075	23
0.0076	23
0.0077	24
0.0078	18
0.0079	18
0.008	18
0.0081	22
0.0082	16
0.0083	19
0.0084	16
0.0085	20
0.0086	20
0.0087	20
0.0088	20
0.0089	19
0.009	18
0.0091	19
0.0092	16
0.0093	22
0.0094	19
0.0095	20
0.0096	17
0.0097	19
0.0098	16
0.0099	20
0.01	20
0.0101	16
0.0102	19
0.0103	19
0.0104	16
0.0105	16
0.0106	17
0.0107	19
0.0108	18
0.0109	20
0.011	18
0.0111	21
0.0112	19
0.0113	21
0.0114	17
0.0115	20
0.0116	18
0.0117	19
0.0118	21
0.0119	19
0.012	25
0.0121	3.70E+01
0.0122	35
0.0123	48
0.0124	174


==> astp_crack_energy_case_2_extra_0.019.txt <==
0.0001	2.10E-10
0.0002	1.74E-09
0.0003	8.62E-09
0.0004	2.72E-08
0.0005	6.62E-08
0.0006	1.37E-07
0.0007	2.54E-07
0.0008	4.34E-07
0.0009	6.96E-07
0.001	1.06E-06
0.0011	1.55E-06
0.0012	2.20E-06
0.0013	3.03E-06
0.0014	4.08E-06
0.0015	5.38E-06
0.0016	6.96E-06
0.0017	8.88E-06
0.0018	1.12E-05
0.0019	1.39E-05
0.002	1.70E-05
0.0021	2.07E-05
0.0022	2.50E-05
0.0023	2.98E-05
0.0024	3.54E-05
0.0025	4.17E-05
0.0026	4.88E-05
0.0027	5.68E-05
0.0028	6.57E-05
0.0029	7.56E-05
0.003	8.67E-05
0.0031	9.89E-05
0.0032	1.12E-04
0.0033	1.27E-04
0.0034	1.43E-04
0.0035	1.61E-04
0.0036	1.81E-04
0.0037	2.02E-04
0.0038	2.24E-04
0.0039	2.49E-04
0.004	2.76E-04
0.0041	3.05E-04
0.0042	3.36E-04
0.0043	3.70E-04
0.0044	4.06E-04
0.0045	4.44E-04
0.0046	4.86E-04
0.0047	5.30E-04
0.0048	5.77E-04
0.0049	6.27E-04
0.005	6.81E-04
0.0051	7.38E-04
0.0052	7.99E-04
0.0053	8.63E-04
0.0054	9.31E-04
0.0055	1.00E-03
0.0056	1.08E-03
0.0057	1.16E-03
0.0058	1.25E-03
0.0059	1.34E-03
0.006	1.43E-03
0.0061	1.53E-03
0.0062	1.64E-03
0.0063	1.75E-03
0.0064	1.86E-03
0.0065	1.99E-03
0.0066	2.11E-03
0.0067	2.25E-03
0.0068	2.39E-03
0.0069	2.54E-03
0.007	2.69E-03
0.0071	2.86E-03
0.0072	3.03E-03
0.0073	3.20E-03
0.0074	3.39E-03
0.0075	3.58E-03
0.0076	3.79E-03
0.0077	4.00E-03
0.0078	4.22E-03
0.0079	4.45E-03
0.008	4.69E-03
0.0081	4.94E-03
0.0082	5.20E-03
0.0083	5.47E-03
0.0084	5.75E-03
0.0085	6.05E-03
0.0086	6.35E-03
0.0087	6.67E-03
0.0088	7.00E-03
0.0089	7.34E-03
0.009	7.70E-03
0.0091	8.07E-03
0.0092	8.46E-03
0.0093	8.86E-03
0.0094	9.27E-03
0.0095	9.70E-03
0.0096	1.01E-02
0.0097	1.06E-02
0.0098	1.11E-02
0.0099	1.16E-02
0.01	1.21E-02
0.0101	1.26E-02
0.0102	1.32E-02
0.0103	1.38E-02
0.0104	1.44E-02
0.0105	1.50E-02
0.0106	1.56E-02
0.0107	1.63E-02
0.0108	1.70E-02
0.0109	1.77E-02
0.011	1.85E-02
0.0111	1.92E-02
0.0112	2.00E-02
0.0113	2.09E-02
0.0114	2.17E-02
0.0115	2.26E-02
0.0116	2.35E-02
0.0117	2.45E-02
0.0118	2.55E-02
0.0119	2.65E-02
0.012	2.76E-02
0.0121	2.87E-02
0.0122	2.99E-02
0.0123	3.11E-02
0.0124	3.24E-02
0.0125	3.37E-02
0.0126	3.51E-02
0.0127	3.65E-02
0.0128	3.81E-02
0.0129	3.96E-02
0.013	4.13E-02
0.0131	4.31E-02
0.0132	4.50E-02
0.0133	4.69E-02
0.0134	4.91E-02
0.0135	5.14E-02
0.0136	5.38E-02
0.0137	5.66E-02
0.0138	5.98E-02
0.0139	6.36E-02
0.014	6.89E-02
0.0141	7.99E-02
0.0142	7.94E+00



==> astp_crack_energy_case_2_extra_0.039.txt <==
0.0001	4.23E-10
0.0002	3.39E-09
0.0003	1.67E-08
0.0004	5.27E-08
0.0005	1.29E-07
0.0006	2.67E-07
0.0007	4.94E-07
0.0008	8.44E-07
0.0009	1.35E-06
0.001	2.06E-06
0.0011	3.02E-06
0.0012	4.28E-06
0.0013	5.89E-06
0.0014	7.93E-06
0.0015	1.05E-05
0.0016	1.35E-05
0.0017	1.73E-05
0.0018	2.17E-05
0.0019	2.70E-05
0.002	3.31E-05
0.0021	4.03E-05
0.0022	4.85E-05
0.0023	5.80E-05
0.0024	6.88E-05
0.0025	8.11E-05
0.0026	9.50E-05
0.0027	1.11E-04
0.0028	1.28E-04
0.0029	1.47E-04
0.003	1.69E-04
0.0031	1.93E-04
0.0032	2.19E-04
0.0033	2.48E-04
0.0034	2.80E-04
0.0035	3.14E-04
0.0036	3.52E-04
0.0037	3.93E-04
0.0038	4.38E-04
0.0039	4.86E-04
0.004	5.39E-04
0.0041	5.96E-04
0.0042	6.57E-04
0.0043	7.22E-04
0.0044	7.93E-04
0.0045	8.69E-04
0.0046	9.50E-04
0.0047	1.04E-03
0.0048	1.13E-03
0.0049	1.23E-03
0.005	1.33E-03
0.0051	1.45E-03
0.0052	1.56E-03
0.0053	1.69E-03
0.0054	1.83E-03
0.0055	1.97E-03
0.0056	2.12E-03
0.0057	2.28E-03
0.0058	2.45E-03
0.0059	2.62E-03
0.006	2.81E-03
0.0061	3.01E-03
0.0062	3.22E-03
0.0063	3.44E-03
0.0064	3.67E-03
0.0065	3.91E-03
0.0066	4.17E-03
0.0067	4.43E-03
0.0068	4.71E-03
0.0069	5.01E-03
0.007	5.32E-03
0.0071	5.64E-03
0.0072	5.98E-03
0.0073	6.34E-03
0.0074	6.71E-03
0.0075	7.09E-03
0.0076	7.50E-03
0.0077	7.92E-03
0.0078	8.37E-03
0.0079	8.83E-03
0.008	9.31E-03
0.0081	9.81E-03
0.0082	1.03E-02
0.0083	1.09E-02
0.0084	1.15E-02
0.0085	1.20E-02
0.0086	1.27E-02
0.0087	1.33E-02
0.0088	1.40E-02
0.0089	1.47E-02
0.009	1.54E-02
0.0091	1.62E-02
0.0092	1.69E-02
0.0093	1.78E-02
0.0094	1.86E-02
0.0095	1.95E-02
0.0096	2.04E-02
0.0097	2.14E-02
0.0098	2.24E-02
0.0099	2.34E-02
0.01	2.45E-02
0.0101	2.56E-02
0.0102	2.67E-02
0.0103	2.79E-02
0.0104	2.92E-02
0.0105	3.05E-02
0.0106	3.18E-02
0.0107	3.33E-02
0.0108	3.47E-02
0.0109	3.62E-02
0.011	3.78E-02
0.0111	3.95E-02
0.0112	4.12E-02
0.0113	4.30E-02
0.0114	4.48E-02
0.0115	4.68E-02
0.0116	4.88E-02
0.0117	5.09E-02
0.0118	5.31E-02
0.0119	5.54E-02
0.012	5.79E-02
0.0121	6.04E-02
0.0122	6.31E-02
0.0123	6.59E-02
0.0124	6.89E-02
0.0125	7.20E-02
0.0126	7.53E-02
0.0127	7.89E-02
0.0128	8.27E-02
0.0129	8.68E-02
0.013	9.12E-02
0.0131	9.62E-02
0.0132	1.02E-01
0.0133	1.08E-01
0.0134	1.17E-01
0.0135	1.31E-01
0.0136	8.15E+00


==> astp_crack_energy_case_2_extra_0.078.txt <==
0.0001	8.43E-10
0.0002	6.50E-09
0.0003	3.21E-08
0.0004	1.01E-07
0.0005	2.46E-07
0.0006	5.11E-07
0.0007	9.47E-07
0.0008	1.62E-06
0.0009	2.59E-06
0.001	3.95E-06
0.0011	5.78E-06
0.0012	8.19E-06
0.0013	1.13E-05
0.0014	1.52E-05
0.0015	2.00E-05
0.0016	2.60E-05
0.0017	3.31E-05
0.0018	4.16E-05
0.0019	5.17E-05
0.002	6.35E-05
0.0021	7.73E-05
0.0022	9.32E-05
0.0023	1.11E-04
0.0024	1.32E-04
0.0025	1.56E-04
0.0026	1.82E-04
0.0027	2.12E-04
0.0028	2.46E-04
0.0029	2.83E-04
0.003	3.25E-04
0.0031	3.71E-04
0.0032	4.21E-04
0.0033	4.77E-04
0.0034	5.38E-04
0.0035	6.05E-04
0.0036	6.78E-04
0.0037	7.58E-04
0.0038	8.44E-04
0.0039	9.38E-04
0.004	1.04E-03
0.0041	1.15E-03
0.0042	1.27E-03
0.0043	1.40E-03
0.0044	1.53E-03
0.0045	1.68E-03
0.0046	1.84E-03
0.0047	2.00E-03
0.0048	2.19E-03
0.0049	2.38E-03
0.005	2.58E-03
0.0051	2.80E-03
0.0052	3.03E-03
0.0053	3.28E-03
0.0054	3.54E-03
0.0055	3.82E-03
0.0056	4.12E-03
0.0057	4.43E-03
0.0058	4.76E-03
0.0059	5.11E-03
0.006	5.47E-03
0.0061	5.86E-03
0.0062	6.27E-03
0.0063	6.71E-03
0.0064	7.16E-03
0.0065	7.64E-03
0.0066	8.14E-03
0.0067	8.67E-03
0.0068	9.23E-03
0.0069	9.81E-03
0.007	1.04E-02
0.0071	1.11E-02
0.0072	1.17E-02
0.0073	1.25E-02
0.0074	1.32E-02
0.0075	1.40E-02
0.0076	1.48E-02
0.0077	1.56E-02
0.0078	1.65E-02
0.0079	1.74E-02
0.008	1.84E-02
0.0081	1.94E-02
0.0082	2.05E-02
0.0083	2.16E-02
0.0084	2.27E-02
0.0085	2.39E-02
0.0086	2.52E-02
0.0087	2.65E-02
0.0088	2.79E-02
0.0089	2.93E-02
0.009	3.08E-02
0.0091	3.23E-02
0.0092	3.40E-02
0.0093	3.56E-02
0.0094	3.74E-02
0.0095	3.92E-02
0.0096	4.11E-02
0.0097	4.31E-02
0.0098	4.52E-02
0.0099	4.74E-02
0.01	4.96E-02
0.0101	5.20E-02
0.0102	5.44E-02
0.0103	5.70E-02
0.0104	5.97E-02
0.0105	6.25E-02
0.0106	6.54E-02
0.0107	6.84E-02
0.0108	7.16E-02
0.0109	7.49E-02
0.011	7.84E-02
0.0111	8.21E-02
0.0112	8.59E-02
0.0113	8.99E-02
0.0114	9.41E-02
0.0115	9.86E-02
0.0116	1.03E-01
0.0117	1.08E-01
0.0118	1.13E-01
0.0119	1.19E-01
0.012	1.25E-01
0.0121	1.31E-01
0.0122	1.38E-01
0.0123	1.46E-01
0.0124	1.54E-01
0.0125	1.63E-01
0.0126	1.73E-01
0.0127	1.86E-01
0.0128	2.04E-01
0.0129	2.35E-01
0.013	8.18E+00


==> astp_crack_energy_case_2_extra_0.156.txt <==
0.0001	1.75E-09
0.0002	1.26E-08
0.0003	6.20E-08
0.0004	1.95E-07
0.0005	4.77E-07
0.0006	9.88E-07
0.0007	1.83E-06
0.0008	3.13E-06
0.0009	5.01E-06
0.001	7.64E-06
0.0011	1.12E-05
0.0012	1.59E-05
0.0013	2.19E-05
0.0014	2.94E-05
0.0015	3.88E-05
0.0016	5.03E-05
0.0017	6.41E-05
0.0018	8.07E-05
0.0019	1.00E-04
0.002	1.23E-04
0.0021	1.50E-04
0.0022	1.81E-04
0.0023	2.16E-04
0.0024	2.57E-04
0.0025	3.02E-04
0.0026	3.54E-04
0.0027	4.13E-04
0.0028	4.78E-04
0.0029	5.51E-04
0.003	6.32E-04
0.0031	7.21E-04
0.0032	8.20E-04
0.0033	9.29E-04
0.0034	1.05E-03
0.0035	1.18E-03
0.0036	1.32E-03
0.0037	1.48E-03
0.0038	1.65E-03
0.0039	1.83E-03
0.004	2.03E-03
0.0041	2.25E-03
0.0042	2.48E-03
0.0043	2.73E-03
0.0044	3.00E-03
0.0045	3.29E-03
0.0046	3.60E-03
0.0047	3.94E-03
0.0048	4.29E-03
0.0049	4.67E-03
0.005	5.08E-03
0.0051	5.51E-03
0.0052	5.97E-03
0.0053	6.47E-03
0.0054	6.99E-03
0.0055	7.54E-03
0.0056	8.13E-03
0.0057	8.75E-03
0.0058	9.41E-03
0.0059	1.01E-02
0.006	1.09E-02
0.0061	1.16E-02
0.0062	1.25E-02
0.0063	1.33E-02
0.0064	1.42E-02
0.0065	1.52E-02
0.0066	1.62E-02
0.0067	1.73E-02
0.0068	1.84E-02
0.0069	1.96E-02
0.007	2.09E-02
0.0071	2.22E-02
0.0072	2.36E-02
0.0073	2.50E-02
0.0074	2.65E-02
0.0075	2.81E-02
0.0076	2.98E-02
0.0077	3.15E-02
0.0078	3.34E-02
0.0079	3.53E-02
0.008	3.73E-02
0.0081	3.94E-02
0.0082	4.16E-02
0.0083	4.39E-02
0.0084	4.63E-02
0.0085	4.89E-02
0.0086	5.15E-02
0.0087	5.43E-02
0.0088	5.72E-02
0.0089	6.02E-02
0.009	6.34E-02
0.0091	6.67E-02
0.0092	7.01E-02
0.0093	7.38E-02
0.0094	7.75E-02
0.0095	8.15E-02
0.0096	8.57E-02
0.0097	9.00E-02
0.0098	9.45E-02
0.0099	9.93E-02
0.01	1.04E-01
0.0101	1.09E-01
0.0102	1.15E-01
0.0103	1.21E-01
0.0104	1.27E-01
0.0105	1.33E-01
0.0106	1.40E-01
0.0107	1.47E-01
0.0108	1.54E-01
0.0109	1.62E-01
0.011	1.70E-01
0.0111	1.79E-01
0.0112	1.88E-01
0.0113	1.97E-01
0.0114	2.08E-01
0.0115	2.19E-01
0.0116	2.31E-01
0.0117	2.44E-01
0.0118	2.59E-01
0.0119	2.75E-01
0.012	2.93E-01
0.0121	3.15E-01
0.0122	3.45E-01
0.0123	3.95E-01
0.0124	7.44E+00


==> astp_crack_energy_case_2_no_extra_0.019.txt <==
0.0001	2.10E-10
0.0002	1.74E-09
0.0003	8.62E-09
0.0004	2.71E-08
0.0005	6.62E-08
0.0006	1.37E-07
0.0007	2.54E-07
0.0008	4.34E-07
0.0009	6.95E-07
0.001	1.06E-06
0.0011	1.55E-06
0.0012	2.20E-06
0.0013	3.03E-06
0.0014	4.08E-06
0.0015	5.37E-06
0.0016	6.96E-06
0.0017	8.87E-06
0.0018	1.12E-05
0.0019	1.39E-05
0.002	1.70E-05
0.0021	2.07E-05
0.0022	2.49E-05
0.0023	2.98E-05
0.0024	3.53E-05
0.0025	4.16E-05
0.0026	4.87E-05
0.0027	5.67E-05
0.0028	6.56E-05
0.0029	7.56E-05
0.003	8.66E-05
0.0031	9.88E-05
0.0032	1.12E-04
0.0033	1.27E-04
0.0034	1.43E-04
0.0035	1.61E-04
0.0036	1.80E-04
0.0037	2.01E-04
0.0038	2.24E-04
0.0039	2.49E-04
0.004	2.76E-04
0.0041	3.05E-04
0.0042	3.36E-04
0.0043	3.69E-04
0.0044	4.05E-04
0.0045	4.44E-04
0.0046	4.85E-04
0.0047	5.29E-04
0.0048	5.76E-04
0.0049	6.26E-04
0.005	6.80E-04
0.0051	7.37E-04
0.0052	7.97E-04
0.0053	8.61E-04
0.0054	9.29E-04
0.0055	1.00E-03
0.0056	1.08E-03
0.0057	1.16E-03
0.0058	1.24E-03
0.0059	1.33E-03
0.006	1.43E-03
0.0061	1.53E-03
0.0062	1.63E-03
0.0063	1.74E-03
0.0064	1.86E-03
0.0065	1.98E-03
0.0066	2.11E-03
0.0067	2.24E-03
0.0068	2.38E-03
0.0069	2.53E-03
0.007	2.69E-03
0.0071	2.85E-03
0.0072	3.02E-03
0.0073	3.19E-03
0.0074	3.38E-03
0.0075	3.57E-03
0.0076	3.78E-03
0.0077	3.99E-03
0.0078	4.21E-03
0.0079	4.43E-03
0.008	4.67E-03
0.0081	4.92E-03
0.0082	5.18E-03
0.0083	5.45E-03
0.0084	5.73E-03
0.0085	6.02E-03
0.0086	6.33E-03
0.0087	6.64E-03
0.0088	6.97E-03
0.0089	7.31E-03
0.009	7.67E-03
0.0091	8.04E-03
0.0092	8.42E-03
0.0093	8.82E-03
0.0094	9.23E-03
0.0095	9.66E-03
0.0096	1.01E-02
0.0097	1.06E-02
0.0098	1.10E-02
0.0099	1.15E-02
0.01	1.20E-02
0.0101	1.26E-02
0.0102	1.31E-02
0.0103	1.37E-02
0.0104	1.43E-02
0.0105	1.49E-02
0.0106	1.56E-02
0.0107	1.62E-02
0.0108	1.69E-02
0.0109	1.76E-02
0.011	1.83E-02
0.0111	1.91E-02
0.0112	1.99E-02
0.0113	2.07E-02
0.0114	2.16E-02
0.0115	2.24E-02
0.0116	2.34E-02
0.0117	2.43E-02
0.0118	2.53E-02
0.0119	2.63E-02
0.012	2.74E-02
0.0121	2.85E-02
0.0122	2.96E-02
0.0123	3.08E-02
0.0124	3.20E-02
0.0125	3.33E-02
0.0126	3.47E-02
0.0127	3.61E-02
0.0128	3.75E-02
0.0129	3.91E-02
0.013	4.07E-02
0.0131	4.24E-02
0.0132	4.41E-02
0.0133	4.60E-02
0.0134	4.80E-02
0.0135	5.01E-02
0.0136	5.23E-02
0.0137	5.47E-02
0.0138	5.72E-02
0.0139	6.00E-02
0.014	6.31E-02
0.0141	6.65E-02
0.0142	7.05E-02
0.0143	7.51E-02
0.0144	8.07E-02
0.0145	8.81E-02
0.0146	9.88E-02
0.0147	1.16E-01
0.0148	1.46E-01
0.0149	1.88E-01
0.015	2.37E-01
0.0151	2.94E-01
0.0152	3.55E-01
0.0153	4.21E-01
0.0154	4.92E-01
0.0155	5.69E-01
0.0156	6.51E-01
0.0157	7.39E-01
0.0158	8.35E-01
0.0159	9.36E-01
0.016	1.05E+00
0.0161	1.17E+00
0.0162	1.29E+00
0.0163	1.43E+00
0.0164	1.58E+00
0.0165	1.73E+00
0.0166	1.90E+00
0.0167	2.08E+00
0.0168	2.28E+00
0.0169	2.48E+00
0.017	2.70E+00
0.0171	2.94E+00
0.0172	3.19E+00
0.0173	3.45E+00
0.0174	3.72E+00
0.0175	4.01E+00
0.0176	4.31E+00
0.0177	4.62E+00
0.0178	4.94E+00
0.0179	5.27E+00
0.018	5.60E+00
0.0181	5.93E+00
0.0182	6.27E+00
0.0183	6.61E+00
0.0184	6.96E+00
0.0185	7.31E+00
0.0186	7.67E+00
0.0187	8.04E+00
0.0188	8.42E+00
0.0189	8.81E+00
0.019	9.21E+00
0.0191	9.63E+00
0.0192	1.01E+01
0.0193	1.06E+01
0.0194	1.13E+01


==> astp_crack_energy_case_2_no_extra_0.039.txt <==
0.0001	4.23E-10
0.0002	3.39E-09
0.0003	1.67E-08
0.0004	5.27E-08
0.0005	1.29E-07
0.0006	2.67E-07
0.0007	4.94E-07
0.0008	8.43E-07
0.0009	1.35E-06
0.001	2.06E-06
0.0011	3.02E-06
0.0012	4.27E-06
0.0013	5.89E-06
0.0014	7.92E-06
0.0015	1.04E-05
0.0016	1.35E-05
0.0017	1.72E-05
0.0018	2.17E-05
0.0019	2.69E-05
0.002	3.31E-05
0.0021	4.02E-05
0.0022	4.85E-05
0.0023	5.80E-05
0.0024	6.88E-05
0.0025	8.10E-05
0.0026	9.48E-05
0.0027	1.10E-04
0.0028	1.28E-04
0.0029	1.47E-04
0.003	1.69E-04
0.0031	1.92E-04
0.0032	2.19E-04
0.0033	2.47E-04
0.0034	2.79E-04
0.0035	3.14E-04
0.0036	3.51E-04
0.0037	3.93E-04
0.0038	4.37E-04
0.0039	4.86E-04
0.004	5.38E-04
0.0041	5.94E-04
0.0042	6.55E-04
0.0043	7.21E-04
0.0044	7.91E-04
0.0045	8.67E-04
0.0046	9.48E-04
0.0047	1.03E-03
0.0048	1.13E-03
0.0049	1.23E-03
0.005	1.33E-03
0.0051	1.44E-03
0.0052	1.56E-03
0.0053	1.69E-03
0.0054	1.82E-03
0.0055	1.96E-03
0.0056	2.11E-03
0.0057	2.27E-03
0.0058	2.44E-03
0.0059	2.62E-03
0.006	2.80E-03
0.0061	3.00E-03
0.0062	3.21E-03
0.0063	3.43E-03
0.0064	3.66E-03
0.0065	3.90E-03
0.0066	4.15E-03
0.0067	4.42E-03
0.0068	4.70E-03
0.0069	4.99E-03
0.007	5.30E-03
0.0071	5.62E-03
0.0072	5.96E-03
0.0073	6.31E-03
0.0074	6.68E-03
0.0075	7.07E-03
0.0076	7.47E-03
0.0077	7.89E-03
0.0078	8.33E-03
0.0079	8.79E-03
0.008	9.27E-03
0.0081	9.77E-03
0.0082	1.03E-02
0.0083	1.08E-02
0.0084	1.14E-02
0.0085	1.20E-02
0.0086	1.26E-02
0.0087	1.32E-02
0.0088	1.39E-02
0.0089	1.46E-02
0.009	1.53E-02
0.0091	1.61E-02
0.0092	1.69E-02
0.0093	1.77E-02
0.0094	1.85E-02
0.0095	1.94E-02
0.0096	2.03E-02
0.0097	2.12E-02
0.0098	2.22E-02
0.0099	2.32E-02
0.01	2.43E-02
0.0101	2.54E-02
0.0102	2.66E-02
0.0103	2.77E-02
0.0104	2.90E-02
0.0105	3.03E-02
0.0106	3.16E-02
0.0107	3.30E-02
0.0108	3.44E-02
0.0109	3.59E-02
0.011	3.75E-02
0.0111	3.91E-02
0.0112	4.08E-02
0.0113	4.26E-02
0.0114	4.44E-02
0.0115	4.63E-02
0.0116	4.83E-02
0.0117	5.03E-02
0.0118	5.25E-02
0.0119	5.48E-02
0.012	5.71E-02
0.0121	5.96E-02
0.0122	6.21E-02
0.0123	6.49E-02
0.0124	6.77E-02
0.0125	7.07E-02
0.0126	7.38E-02
0.0127	7.72E-02
0.0128	8.07E-02
0.0129	8.44E-02
0.013	8.85E-02
0.0131	9.28E-02
0.0132	9.74E-02
0.0133	1.02E-01
0.0134	1.08E-01
0.0135	1.14E-01
0.0136	1.21E-01
0.0137	1.30E-01
0.0138	1.40E-01
0.0139	1.53E-01
0.014	1.72E-01
0.0141	2.02E-01
0.0142	2.55E-01
0.0143	3.43E-01
0.0144	4.48E-01
0.0145	5.76E-01
0.0146	7.23E-01
0.0147	8.89E-01
0.0148	1.08E+00
0.0149	1.28E+00
0.015	1.51E+00
0.0151	1.76E+00
0.0152	2.04E+00
0.0153	2.35E+00
0.0154	2.69E+00
0.0155	3.05E+00
0.0156	3.44E+00
0.0157	3.85E+00
0.0158	4.27E+00
0.0159	4.70E+00
0.016	5.13E+00
0.0161	5.57E+00
0.0162	6.00E+00
0.0163	6.44E+00
0.0164	6.89E+00
0.0165	7.37E+00
0.0166	7.86E+00
0.0167	8.39E+00
0.0168	9.01E+00
0.0169	9.55E+00


==> astp_crack_energy_case_2_no_extra_0.078.txt <==
0.0001	8.43E-10
0.0002	6.50E-09
0.0003	3.21E-08
0.0004	1.01E-07
0.0005	2.46E-07
0.0006	5.11E-07
0.0007	9.47E-07
0.0008	1.62E-06
0.0009	2.59E-06
0.001	3.95E-06
0.0011	5.78E-06
0.0012	8.19E-06
0.0013	1.13E-05
0.0014	1.52E-05
0.0015	2.00E-05
0.0016	2.59E-05
0.0017	3.31E-05
0.0018	4.16E-05
0.0019	5.17E-05
0.002	6.35E-05
0.0021	7.72E-05
0.0022	9.30E-05
0.0023	1.11E-04
0.0024	1.32E-04
0.0025	1.56E-04
0.0026	1.82E-04
0.0027	2.12E-04
0.0028	2.45E-04
0.0029	2.83E-04
0.003	3.24E-04
0.0031	3.70E-04
0.0032	4.20E-04
0.0033	4.76E-04
0.0034	5.37E-04
0.0035	6.04E-04
0.0036	6.77E-04
0.0037	7.56E-04
0.0038	8.42E-04
0.0039	9.36E-04
0.004	1.04E-03
0.0041	1.15E-03
0.0042	1.26E-03
0.0043	1.39E-03
0.0044	1.53E-03
0.0045	1.67E-03
0.0046	1.83E-03
0.0047	2.00E-03
0.0048	2.18E-03
0.0049	2.37E-03
0.005	2.57E-03
0.0051	2.79E-03
0.0052	3.02E-03
0.0053	3.27E-03
0.0054	3.53E-03
0.0055	3.81E-03
0.0056	4.10E-03
0.0057	4.41E-03
0.0058	4.74E-03
0.0059	5.09E-03
0.006	5.45E-03
0.0061	5.84E-03
0.0062	6.25E-03
0.0063	6.68E-03
0.0064	7.13E-03
0.0065	7.61E-03
0.0066	8.11E-03
0.0067	8.64E-03
0.0068	9.19E-03
0.0069	9.77E-03
0.007	1.04E-02
0.0071	1.10E-02
0.0072	1.17E-02
0.0073	1.24E-02
0.0074	1.31E-02
0.0075	1.39E-02
0.0076	1.47E-02
0.0077	1.55E-02
0.0078	1.64E-02
0.0079	1.73E-02
0.008	1.83E-02
0.0081	1.93E-02
0.0082	2.04E-02
0.0083	2.15E-02
0.0084	2.26E-02
0.0085	2.38E-02
0.0086	2.50E-02
0.0087	2.63E-02
0.0088	2.77E-02
0.0089	2.91E-02
0.009	3.06E-02
0.0091	3.21E-02
0.0092	3.37E-02
0.0093	3.54E-02
0.0094	3.71E-02
0.0095	3.89E-02
0.0096	4.08E-02
0.0097	4.28E-02
0.0098	4.48E-02
0.0099	4.70E-02
0.01	4.92E-02
0.0101	5.15E-02
0.0102	5.39E-02
0.0103	5.65E-02
0.0104	5.91E-02
0.0105	6.18E-02
0.0106	6.47E-02
0.0107	6.77E-02
0.0108	7.08E-02
0.0109	7.40E-02
0.011	7.74E-02
0.0111	8.10E-02
0.0112	8.47E-02
0.0113	8.86E-02
0.0114	9.27E-02
0.0115	9.70E-02
0.0116	1.02E-01
0.0117	1.06E-01
0.0118	1.11E-01
0.0119	1.17E-01
0.012	1.22E-01
0.0121	1.28E-01
0.0122	1.34E-01
0.0123	1.41E-01
0.0124	1.49E-01
0.0125	1.56E-01
0.0126	1.65E-01
0.0127	1.74E-01
0.0128	1.85E-01
0.0129	1.97E-01
0.013	2.10E-01
0.0131	2.27E-01
0.0132	2.47E-01
0.0133	2.74E-01
0.0134	3.15E-01
0.0135	3.84E-01
0.0136	5.17E-01
0.0137	7.28E-01
0.0138	9.96E-01
0.0139	1.33E+00
0.014	1.73E+00
0.0141	2.20E+00
0.0142	2.74E+00
0.0143	3.33E+00
0.0144	3.95E+00
0.0145	4.58E+00
0.0146	5.21E+00
0.0147	5.81E+00
0.0148	6.40E+00
0.0149	7.02E+00
0.015	7.70E+00
0.0151	8.37E+00


==> astp_crack_energy_case_2_no_extra_0.156.txt <==
0.0001	1.75E-09
0.0002	1.26E-08
0.0003	6.20E-08
0.0004	1.95E-07
0.0005	4.76E-07
0.0006	9.88E-07
0.0007	1.83E-06
0.0008	3.12E-06
0.0009	5.01E-06
0.001	7.63E-06
0.0011	1.12E-05
0.0012	1.58E-05
0.0013	2.18E-05
0.0014	2.94E-05
0.0015	3.88E-05
0.0016	5.02E-05
0.0017	6.40E-05
0.0018	8.06E-05
0.0019	1.00E-04
0.002	1.23E-04
0.0021	1.50E-04
0.0022	1.80E-04
0.0023	2.16E-04
0.0024	2.56E-04
0.0025	3.02E-04
0.0026	3.54E-04
0.0027	4.12E-04
0.0028	4.77E-04
0.0029	5.49E-04
0.003	6.30E-04
0.0031	7.19E-04
0.0032	8.18E-04
0.0033	9.27E-04
0.0034	1.05E-03
0.0035	1.18E-03
0.0036	1.32E-03
0.0037	1.47E-03
0.0038	1.64E-03
0.0039	1.83E-03
0.004	2.03E-03
0.0041	2.24E-03
0.0042	2.47E-03
0.0043	2.72E-03
0.0044	2.99E-03
0.0045	3.28E-03
0.0046	3.59E-03
0.0047	3.92E-03
0.0048	4.28E-03
0.0049	4.65E-03
0.005	5.06E-03
0.0051	5.49E-03
0.0052	5.95E-03
0.0053	6.44E-03
0.0054	6.96E-03
0.0055	7.51E-03
0.0056	8.09E-03
0.0057	8.71E-03
0.0058	9.37E-03
0.0059	1.01E-02
0.006	1.08E-02
0.0061	1.16E-02
0.0062	1.24E-02
0.0063	1.33E-02
0.0064	1.42E-02
0.0065	1.51E-02
0.0066	1.61E-02
0.0067	1.72E-02
0.0068	1.83E-02
0.0069	1.95E-02
0.007	2.07E-02
0.0071	2.20E-02
0.0072	2.34E-02
0.0073	2.48E-02
0.0074	2.64E-02
0.0075	2.79E-02
0.0076	2.96E-02
0.0077	3.13E-02
0.0078	3.31E-02
0.0079	3.50E-02
0.008	3.70E-02
0.0081	3.91E-02
0.0082	4.13E-02
0.0083	4.36E-02
0.0084	4.60E-02
0.0085	4.85E-02
0.0086	5.11E-02
0.0087	5.38E-02
0.0088	5.67E-02
0.0089	5.97E-02
0.009	6.28E-02
0.0091	6.61E-02
0.0092	6.95E-02
0.0093	7.30E-02
0.0094	7.68E-02
0.0095	8.07E-02
0.0096	8.48E-02
0.0097	8.90E-02
0.0098	9.35E-02
0.0099	9.81E-02
0.01	1.03E-01
0.0101	1.08E-01
0.0102	1.13E-01
0.0103	1.19E-01
0.0104	1.25E-01
0.0105	1.31E-01
0.0106	1.38E-01
0.0107	1.44E-01
0.0108	1.51E-01
0.0109	1.59E-01
0.011	1.67E-01
0.0111	1.75E-01
0.0112	1.84E-01
0.0113	1.93E-01
0.0114	2.03E-01
0.0115	2.14E-01
0.0116	2.25E-01
0.0117	2.37E-01
0.0118	2.50E-01
0.0119	2.64E-01
0.012	2.79E-01
0.0121	2.96E-01
0.0122	3.14E-01
0.0123	3.35E-01
0.0124	3.60E-01
0.0125	3.89E-01
0.0126	4.26E-01
0.0127	4.76E-01
0.0128	5.50E-01
0.0129	6.81E-01
0.013	9.48E-01
0.0131	1.42E+00
0.0132	2.06E+00
0.0133	2.87E+00
0.0134	3.83E+00
0.0135	4.88E+00
0.0136	5.87E+00
0.0137	6.89E+00
0.0138	7.71E+00
0.0139	8.22E+00



==> load_y_ItE_2_0.txt <==
0.001	0.68061
0.002	1.36123
0.003	2.04189
0.004	2.7226
0.005	3.40338
0.006	4.08425
0.007	4.76522
0.008	5.44632
0.009	6.12755
0.01	6.80895
0.011	7.49051
0.012	8.17227
0.013	8.85423
0.014	9.53643
0.015	10.2189
0.016	10.9016
0.017	11.5845
0.018	12.2678
0.019	12.9514
0.02	13.6353
0.021	14.3195
0.022	15.0042
0.023	15.6892
0.024	16.3745
0.025	17.0604
0.026	17.7466
0.027	18.4333
0.028	19.1204
0.029	19.8081
0.03	20.4962
0.031	21.1848
0.032	21.874
0.033	22.5637
0.034	23.254
0.035	23.9448
0.036	24.6362
0.037	25.3283
0.038	26.021
0.039	26.7143
0.04	27.4083
0.041	28.1029
0.042	28.7982
0.043	29.4943
0.044	30.191
0.045	30.8885
0.046	31.5867
0.047	32.2857
0.048	32.9855
0.049	33.6861
0.05	34.3874
0.051	35.0896
0.052	35.7927
0.053	36.4965
0.054	37.2013
0.055	37.9069
0.056	38.6134
0.057	39.3208
0.058	40.0291
0.059	40.7383
0.06	41.4485
0.061	42.1597
0.062	42.8718
0.063	43.5848
0.064	44.2989
0.065	45.014
0.066	45.7301
0.067	46.4472
0.068	47.1653
0.069	47.8845
0.07	48.6048
0.071	49.3261
0.072	50.0485
0.073	50.772
0.074	51.4966
0.075	52.2223
0.076	52.9491
0.077	53.6771
0.078	54.4062
0.079	55.1364
0.08	55.8677
0.081	56.6003
0.082	57.334
0.083	58.0688
0.084	58.8049
0.085	59.5421
0.086	60.2806
0.087	61.0202
0.088	61.761
0.089	62.5031
0.09	63.2463
0.091	63.9908
0.092	64.7365
0.093	65.4834
0.094	66.2315
0.095	66.9809
0.096	67.7315
0.097	68.4834
0.098	69.2365
0.099	69.9908
0.1	70.7464
0.101	71.5032
0.102	72.2612
0.103	73.0205
0.104	73.781
0.105	74.5427
0.106	75.3057
0.107	76.0699
0.108	76.8353
0.109	77.6019
0.11	78.3698
0.111	79.1388
0.112	79.9091
0.113	80.6805
0.114	81.4531
0.115	82.227
0.116	83.0019
0.117	83.7781
0.118	84.5554
0.119	85.3338
0.12	86.1133
0.121	86.894
0.122	87.6757
0.123	88.4586
0.124	89.2425
0.125	90.0274
0.126	90.8134
0.127	91.6004
0.128	92.3884
0.129	93.1774
0.13	93.9673
0.131	94.7581
0.132	95.5499
0.133	96.3426
0.134	97.1361
0.135	97.9304
0.136	98.7255
0.137	99.5215
0.138	100.318
0.139	101.115
0.14	101.914
0.141	102.712
0.142	103.512
0.143	104.311
0.144	105.112
0.145	105.913
0.146	106.714
0.147	107.516
0.148	108.318
0.149	109.12
0.15	109.923
0.151	110.726
0.152	111.529
0.153	112.332
0.154	113.135
0.155	113.938
0.156	114.741
0.157	115.544
0.158	116.347
0.159	117.149
0.16	117.951
0.161	118.753
0.162	119.554
0.163	120.354
0.164	121.154
0.165	121.953
0.166	122.751
0.167	123.549
0.168	124.345
0.169	125.14
0.17	125.934
0.171	126.726
0.172	127.517
0.173	128.306
0.174	129.094
0.175	129.879
0.176	130.663
0.177	131.445
0.178	132.224
0.179	133.001
0.18	133.775
0.181	134.546
0.182	135.315
0.183	136.08
0.184	136.842
0.185	137.6
0.186	138.355
0.187	139.106
0.188	139.852
0.189	140.594
0.19	141.331
0.191	142.063
0.192	142.79
0.193	143.511
0.194	144.226
0.195	144.935
0.196	145.637
0.197	146.332
0.198	147.019
0.199	147.699
0.2	148.37
0.201	149.031
0.202	149.683
0.203	150.325
0.204	150.956
0.205	151.575
0.206	152.181
0.207	152.774
0.208	153.353
0.209	153.915
0.21	154.462
0.211	154.989
0.212	155.497
0.213	155.984
0.214	156.447
0.215	156.884
0.216	157.292
0.217	157.669
0.218	158.01
0.219	158.311
0.22	158.568
0.221	158.773
0.222	158.918
0.223	158.994
0.224	158.985
0.225	158.872
0.226	158.644
0.227	158.301
0.228	157.833
0.229	157.203
0.23	156.358
0.231	155.218
0.232	117.711
0.233	81.0903
0.234	61.6897
0.235	52.3425
0.236	53.6485
0.237	54.0025
0.238	57.0129
0.239	57.1269
0.24	57.399
0.241	57.6515
0.242	57.8867
0.243	58.1182
0.244	58.3513
0.245	58.585
0.246	58.8166
0.247	59.0326
0.248	59.2418
0.249	59.4455
0.25	59.6477
0.251	59.8543
0.252	60.0613
0.253	60.268
0.254	60.4726
0.255	60.6758
0.256	60.8799
0.257	61.0839
0.258	61.2879
0.259	61.4919
0.26	61.6934
0.261	61.8923
0.262	62.0902
0.263	62.286
0.264	62.4817
0.265	62.6779
0.266	62.8703
0.267	63.0618
0.268	63.2432
0.269	63.4179
0.27	63.5933
0.271	63.77
0.272	63.9492
0.273	64.1218
0.274	64.2939
0.275	64.4676
0.276	64.6421
0.277	64.8097
0.278	64.9772
0.279	65.1439
0.28	65.303
0.281	65.4627
0.282	65.6243
0.283	65.7866
0.284	65.9486
0.285	66.1101
0.286	66.2714
0.287	66.4324
0.288	66.5932
0.289	66.7542
0.29	66.915
0.291	67.0754
0.292	67.2354
0.293	67.395
0.294	67.5544
0.295	67.7135
0.296	67.8537
0.297	67.986
0.298	68.1096
0.299	68.2351
0.3	68.3655
0.299	68.0333
0.298	67.9069
0.297	67.679
0.296	67.4511
0.295	67.2232
0.294	66.9954
0.293	66.7675
0.292	66.5396
0.291	66.3117
0.29	66.0839
0.289	65.856
0.288	65.6281
0.287	65.4002
0.286	65.1724
0.285	64.9445
0.284	64.7166
0.283	64.4887
0.282	64.2609
0.281	64.033
0.28	63.8051
0.279	63.5772
0.278	63.3494
0.277	63.1215
0.276	62.8936
0.275	62.6657
0.274	62.4379
0.273	62.21
0.272	61.9821
0.271	61.7542
0.27	61.5264
0.269	61.2985
0.268	61.0706
0.267	60.8427
0.266	60.6149
0.265	60.387
0.264	60.1591
0.263	59.9312
0.262	59.7034
0.261	59.4755
0.26	59.2476
0.259	59.0197
0.258	58.7919
0.257	58.564
0.256	58.3361
0.255	58.1082
0.254	57.8804
0.253	57.6525
0.252	57.4246
0.251	57.1967
0.25	56.9689
0.249	56.741
0.248	56.5131
0.247	56.2852
0.246	56.0573
0.245	55.8295
0.244	55.6016
0.243	55.3737
0.242	55.1458
0.241	54.918
0.24	54.6901
0.239	54.4622
0.238	54.2343
0.237	54.0065
0.236	53.7786
0.235	53.5507
0.234	53.3228
0.233	53.095
0.232	52.8671
0.231	52.6392
0.23	52.4113
0.229	52.1835
0.228	51.9556
0.227	51.7277
0.226	51.4998
0.225	51.272
0.224	51.0441
0.223	50.8162
0.222	50.5883
0.221	50.3605
0.22	50.1326
0.219	49.9047
0.218	49.6768
0.217	49.449
0.216	49.2211
0.215	48.9932
0.214	48.7653
0.213	48.5375
0.212	48.3096
0.211	48.0817
0.21	47.8538
0.209	47.626
0.208	47.3981
0.207	47.1702
0.206	46.9423
0.205	46.7145
0.204	46.4866
0.203	46.2587
0.202	46.0308
0.201	45.803
0.2	45.5751
0.199	45.3472
0.198	45.1193
0.197	44.8915
0.196	44.6636
0.195	44.4357
0.194	44.2078
0.193	43.98
0.192	43.7521
0.191	43.5242
0.19	43.2963
0.189	43.0685
0.188	42.8406
0.187	42.6127
0.186	42.3848
0.185	42.1569
0.184	41.9291
0.183	41.7012
0.182	41.4733
0.181	41.2454
0.18	41.0176
0.179	40.7897
0.178	40.5618
0.177	40.3339
0.176	40.1061
0.175	39.8782
0.174	39.6503
0.173	39.4224
0.172	39.1946
0.171	38.9667
0.17	38.7388
0.169	38.5109
0.168	38.2831
0.167	38.0552
0.166	37.8273
0.165	37.5994
0.164	37.3716
0.163	37.1437
0.162	36.9158
0.161	36.6879
0.16	36.4601
0.159	36.2322
0.158	36.0043
0.157	35.7764
0.156	35.5486
0.155	35.3207
0.154	35.0928
0.153	34.8649
0.152	34.6371
0.151	34.4092
0.15	34.1813
0.149	33.9534
0.148	33.7256
0.147	33.4977
0.146	33.2698
0.145	33.0419
0.144	32.8141
0.143	32.5862
0.142	32.3583
0.141	32.1304
0.14	31.9026
0.139	31.6747
0.138	31.4468
0.137	31.2189
0.136	30.9911
0.135	30.7632
0.134	30.5353
0.133	30.3074
0.132	30.0796
0.131	29.8517
0.13	29.6238
0.129	29.3959
0.128	29.1681
0.127	28.9402
0.126	28.7123
0.125	28.4844
0.124	28.2565
0.123	28.0287
0.122	27.8008
0.121	27.5729
0.12	27.345
0.119	27.1172
0.118	26.8893
0.117	26.6614
0.116	26.4335
0.115	26.2057
0.114	25.9778
0.113	25.7499
0.112	25.522
0.111	25.2942
0.11	25.0663
0.109	24.8384
0.108	24.6105
0.107	24.3827
0.106	24.1548
0.105	23.9269
0.104	23.699
0.103	23.4712
0.102	23.2433
0.101	23.0154
0.1	22.7875
0.099	22.5597
0.098	22.3318
0.097	22.1039
0.096	21.876
0.095	21.6482
0.094	21.4203
0.093	21.1924
0.092	20.9645
0.091	20.7367
0.09	20.5088
0.089	20.2809
0.088	20.053
0.087	19.8252
0.086	19.5973
0.085	19.3694
0.084	19.1415
0.083	18.9137
0.082	18.6858
0.081	18.4579
0.08	18.23
0.079	18.0022
0.078	17.7743
0.077	17.5464
0.076	17.3185
0.075	17.0907
0.074	16.8628
0.073	16.6349
0.072	16.407
0.071	16.1792
0.07	15.9513
0.069	15.7234
0.068	15.4955
0.067	15.2677
0.066	15.0398
0.065	14.8119
0.064	14.584
0.063	14.3562
0.062	14.1283
0.061	13.9004
0.06	13.6725
0.059	13.4446
0.058	13.2168
0.057	12.9889
0.056	12.761
0.055	12.5331
0.054	12.3053
0.053	12.0774
0.052	11.8495
0.051	11.6216
0.05	11.3938
0.049	11.1659
0.048	10.938
0.047	10.7101
0.046	10.4823
0.045	10.2544
0.044	10.0265
0.043	9.79864
0.042	9.57077
0.041	9.34289
0.04	9.11502
0.039	8.88714
0.038	8.65927
0.037	8.43139
0.036	8.20351
0.035	7.97564
0.034	7.74776
0.033	7.51989
0.032	7.29201
0.031	7.06414
0.03	6.83626
0.029	6.60839
0.028	6.38051
0.027	6.15264
0.026	5.92476
0.025	5.69689
0.024	5.46901
0.023	5.24113
0.022	5.01326
0.021	4.78538
0.02	4.55751
0.019	4.32963
0.018	4.10176
0.017	3.87388
0.016	3.64601
0.015	3.41813
0.014	3.19026
0.013	2.96238
0.012	2.7345
0.011	2.50663
0.01	2.27875
0.009	2.05088
0.008	1.823
0.007	1.59513
0.006	1.36725
0.005	1.13938
0.004	0.911502
0.003	0.683626
0.002	0.455751
0.001	0.227875
-4.44E-16	1.11819E-12
-0.001	-0.66951
-0.002	-1.33902
-0.003	-2.00853
-0.004	-2.67804
-0.005	-3.34755
-0.006	-4.01706
-0.007	-4.68657
-0.008	-5.35608
-0.009	-6.02559
-0.01	-6.6951
-0.011	-7.36461
-0.012	-8.03411
-0.013	-8.70362
-0.014	-9.37312
-0.015	-10.0426
-0.016	-10.7121
-0.017	-11.3816
-0.018	-12.0511
-0.019	-12.7205
-0.02	-13.39
-0.021	-14.0594
-0.022	-14.7288
-0.023	-15.3981
-0.024	-16.0674
-0.025	-16.7367
-0.026	-17.406
-0.027	-18.0752
-0.028	-18.7442
-0.029	-19.4132
-0.03	-20.082
-0.031	-20.7506
-0.032	-21.419
-0.033	-22.0874
-0.034	-22.7555
-0.035	-23.423
-0.036	-24.0904
-0.037	-24.7573
-0.038	-25.4234
-0.039	-26.0883
-0.04	-26.7532
-0.041	-27.4178
-0.042	-28.082
-0.043	-28.7459
-0.044	-29.4094
-0.045	-30.0725
-0.046	-30.7353
-0.047	-31.3977
-0.048	-32.0597
-0.049	-32.7212
-0.05	-33.3823
-0.051	-34.043
-0.052	-34.7033
-0.053	-35.363
-0.054	-36.0223
-0.055	-36.6812
-0.056	-37.3395
-0.057	-37.9971
-0.058	-38.6543
-0.059	-39.311
-0.06	-39.9671
-0.061	-40.6227
-0.062	-41.2777
-0.063	-41.9321
-0.064	-42.5859
-0.065	-43.2391
-0.066	-43.8917
-0.067	-44.5437
-0.068	-45.1951
-0.069	-45.8458
-0.07	-46.4959
-0.071	-47.1454
-0.072	-47.7943
-0.073	-48.4424
-0.074	-49.0899
-0.075	-49.7368
-0.076	-50.3829
-0.077	-51.0283
-0.078	-51.6731
-0.079	-52.3171
-0.08	-52.9603
-0.081	-53.6029
-0.082	-54.2447
-0.083	-54.8857
-0.084	-55.526
-0.085	-56.1655
-0.086	-56.8042
-0.087	-57.442
-0.088	-58.0791
-0.089	-58.7154
-0.09	-59.3508
-0.091	-59.9854
-0.092	-60.619
-0.093	-61.2518
-0.094	-61.8838
-0.095	-62.5148
-0.096	-63.145
-0.097	-63.7743
-0.098	-64.4027
-0.099	-65.0303
-0.1	-65.6568
-0.101	-66.2825
-0.102	-66.9072
-0.103	-67.531
-0.104	-68.1538
-0.105	-68.7756
-0.106	-69.3965
-0.107	-70.0164
-0.108	-70.6353
-0.109	-71.2532
-0.11	-71.8701
-0.111	-72.4859
-0.112	-73.1007
-0.113	-73.7145
-0.114	-74.3272
-0.115	-74.9389
-0.116	-75.5495
-0.117	-76.159
-0.118	-76.7675
-0.119	-77.3748
-0.12	-77.9811
-0.121	-78.5862
-0.122	-79.1903
-0.123	-79.7931
-0.124	-80.3948
-0.125	-80.9954
-0.126	-81.5948
-0.127	-82.193
-0.128	-82.79
-0.129	-83.3859
-0.13	-83.9805
-0.131	-84.5739
-0.132	-85.166
-0.133	-85.7569
-0.134	-86.3465
-0.135	-86.9349
-0.136	-87.5221
-0.137	-88.108
-0.138	-88.6927
-0.139	-89.2761
-0.14	-89.8582
-0.141	-90.439
-0.142	-91.0185
-0.143	-91.5967
-0.144	-92.1735
-0.145	-92.749
-0.146	-93.3232
-0.147	-93.896
-0.148	-94.4675
-0.149	-95.0376
-0.15	-95.6063
-0.151	-96.1736
-0.152	-96.7395
-0.153	-97.304
-0.154	-97.8669
-0.155	-98.4285
-0.156	-98.9884
-0.157	-99.5469
-0.158	-100.104
-0.159	-100.66
-0.16	-101.214
-0.161	-101.767
-0.162	-102.318
-0.163	-102.867
-0.164	-103.416
-0.165	-103.962
-0.166	-104.507
-0.167	-105.051
-0.168	-105.593
-0.169	-106.134
-0.17	-106.673
-0.171	-107.21
-0.172	-107.746
-0.173	-108.281
-0.174	-108.813
-0.175	-109.344
-0.176	-109.874
-0.177	-110.402
-0.178	-110.928
-0.179	-111.453
-0.18	-111.976
-0.181	-112.498
-0.182	-113.017
-0.183	-113.536
-0.184	-114.052
-0.185	-114.567
-0.186	-115.08
-0.187	-115.592
-0.188	-116.102
-0.189	-116.61
-0.19	-117.116
-0.191	-117.621
-0.192	-118.124
-0.193	-118.625
-0.194	-119.125
-0.195	-119.622
-0.196	-120.118
-0.197	-120.613
-0.198	-121.105
-0.199	-121.596
-0.2	-122.085
-0.199	-121.353
-0.198	-120.864
-0.197	-120.253
-0.196	-119.643
-0.195	-119.033
-0.194	-118.422
-0.193	-117.812
-0.192	-117.201
-0.191	-116.591
-0.19	-115.98
-0.189	-115.37
-0.188	-114.76
-0.187	-114.149
-0.186	-113.539
-0.185	-112.928
-0.184	-112.318
-0.183	-111.707
-0.182	-111.097
-0.181	-110.487
-0.18	-109.876
-0.179	-109.266
-0.178	-108.655
-0.177	-108.045
-0.176	-107.434
-0.175	-106.824
-0.174	-106.214
-0.173	-105.603
-0.172	-104.993
-0.171	-104.382
-0.17	-103.772
-0.169	-103.162
-0.168	-102.551
-0.167	-101.941
-0.166	-101.33
-0.165	-100.72
-0.164	-100.109
-0.163	-99.499
-0.162	-98.8886
-0.161	-98.2781
-0.16	-97.6677
-0.159	-97.0573
-0.158	-96.4469
-0.157	-95.8364
-0.156	-95.226
-0.155	-94.6156
-0.154	-94.0052
-0.153	-93.3947
-0.152	-92.7843
-0.151	-92.1739
-0.15	-91.5635
-0.149	-90.9531
-0.148	-90.3426
-0.147	-89.7322
-0.146	-89.1218
-0.145	-88.5114
-0.144	-87.9009
-0.143	-87.2905
-0.142	-86.6801
-0.141	-86.0697
-0.14	-85.4592
-0.139	-84.8488
-0.138	-84.2384
-0.137	-83.628
-0.136	-83.0175
-0.135	-82.4071
-0.134	-81.7967
-0.133	-81.1863
-0.132	-80.5759
-0.131	-79.9654
-0.13	-79.355
-0.129	-78.7446
-0.128	-78.1342
-0.127	-77.5237
-0.126	-76.9133
-0.125	-76.3029
-0.124	-75.6925
-0.123	-75.082
-0.122	-74.4716
-0.121	-73.8612
-0.12	-73.2508
-0.119	-72.6404
-0.118	-72.0299
-0.117	-71.4195
-0.116	-70.8091
-0.115	-70.1987
-0.114	-69.5882
-0.113	-68.9778
-0.112	-68.3674
-0.111	-67.757
-0.11	-67.1465
-0.109	-66.5361
-0.108	-65.9257
-0.107	-65.3153
-0.106	-64.7049
-0.105	-64.0944
-0.104	-63.484
-0.103	-62.8736
-0.102	-62.2632
-0.101	-61.6527
-0.1	-61.0423
-0.099	-60.4319
-0.098	-59.8215
-0.097	-59.211
-0.096	-58.6006
-0.095	-57.9902
-0.094	-57.3798
-0.093	-56.7694
-0.092	-56.1589
-0.091	-55.5485
-0.09	-54.9381
-0.089	-54.3277
-0.088	-53.7172
-0.087	-53.1068
-0.086	-52.4964
-0.085	-51.886
-0.084	-51.2755
-0.083	-50.6651
-0.082	-50.0547
-0.081	-49.4443
-0.08	-48.8339
-0.079	-48.2234
-0.078	-47.613
-0.077	-47.0026
-0.076	-46.3922
-0.075	-45.7817
-0.074	-45.1713
-0.073	-44.5609
-0.072	-43.9505
-0.071	-43.34
-0.07	-42.7296
-0.069	-42.1192
-0.068	-41.5088
-0.067	-40.8984
-0.066	-40.2879
-0.065	-39.6775
-0.064	-39.0671
-0.063	-38.4567
-0.062	-37.8462
-0.061	-37.2358
-0.06	-36.6254
-0.059	-36.015
-0.058	-35.4045
-0.057	-34.7941
-0.056	-34.1837
-0.055	-33.5733
-0.054	-32.9629
-0.053	-32.3524
-0.052	-31.742
-0.051	-31.1316
-0.05	-30.5212
-0.049	-29.9107
-0.048	-29.3003
-0.047	-28.6899
-0.046	-28.0795
-0.045	-27.469
-0.044	-26.8586
-0.043	-26.2482
-0.042	-25.6378
-0.041	-25.0273
-0.04	-24.4169
-0.039	-23.8065
-0.038	-23.1961
-0.037	-22.5857
-0.036	-21.9752
-0.035	-21.3648
-0.034	-20.7544
-0.033	-20.144
-0.032	-19.5335
-0.031	-18.9231
-0.03	-18.3127
-0.029	-17.7023
-0.028	-17.0918
-0.027	-16.4814
-0.026	-15.871
-0.025	-15.2606
-0.024	-14.6502
-0.023	-14.0397
-0.022	-13.4293
-0.021	-12.8189
-0.02	-12.2085
-0.019	-11.598
-0.018	-10.9876
-0.017	-10.3772
-0.016	-9.76677
-0.015	-9.15635
-0.014	-8.54592
-0.013	-7.9355
-0.012	-7.32508
-0.011	-6.71465
-0.01	-6.10423
-0.009	-5.49381
-0.008	-4.88339
-0.007	-4.27296
-0.006	-3.66254
-0.005	-3.05212
-0.004	-2.44169
-0.003	-1.83127
-0.002	-1.22085
-0.001	-0.610423
6.66E-16	5.97632E-13
0.001	0.227326
0.002	0.454652
0.003	0.681978
0.004	0.909303
0.005	1.13663
0.006	1.36396
0.007	1.59128
0.008	1.81861
0.009	2.04593
0.01	2.27326
0.011	2.50058
0.012	2.72791
0.013	2.95524
0.014	3.18256
0.015	3.40989
0.016	3.63721
0.017	3.86454
0.018	4.09187
0.019	4.31919
0.02	4.54652
0.021	4.77384
0.022	5.00117
0.023	5.22849
0.024	5.45582
0.025	5.68315
0.026	5.91047
0.027	6.1378
0.028	6.36512
0.029	6.59245
0.03	6.81978
0.031	7.0471
0.032	7.27443
0.033	7.50175
0.034	7.72908
0.035	7.95641
0.036	8.18373
0.037	8.41106
0.038	8.63838
0.039	8.86571
0.04	9.09303
0.041	9.32036
0.042	9.54769
0.043	9.77501
0.044	10.0023
0.045	10.2297
0.046	10.457
0.047	10.6843
0.048	10.9116
0.049	11.139
0.05	11.3663
0.051	11.5936
0.052	11.8209
0.053	12.0483
0.054	12.2756
0.055	12.5029
0.056	12.7302
0.057	12.9576
0.058	13.1849
0.059	13.4122
0.06	13.6396
0.061	13.8669
0.062	14.0942
0.063	14.3215
0.064	14.5489
0.065	14.7762
0.066	15.0035
0.067	15.2308
0.068	15.4582
0.069	15.6855
0.07	15.9128
0.071	16.1401
0.072	16.3675
0.073	16.5948
0.074	16.8221
0.075	17.0494
0.076	17.2768
0.077	17.5041
0.078	17.7314
0.079	17.9587
0.08	18.1861
0.081	18.4134
0.082	18.6407
0.083	18.868
0.084	19.0954
0.085	19.3227
0.086	19.55
0.087	19.7773
0.088	20.0047
0.089	20.232
0.09	20.4593
0.091	20.6866
0.092	20.914
0.093	21.1413
0.094	21.3686
0.095	21.596
0.096	21.8233
0.097	22.0506
0.098	22.2779
0.099	22.5053
0.1	22.7326
0.101	22.9599
0.102	23.1872
0.103	23.4146
0.104	23.6419
0.105	23.8692
0.106	24.0965
0.107	24.3239
0.108	24.5512
0.109	24.7785
0.11	25.0058
0.111	25.2332
0.112	25.4605
0.113	25.6878
0.114	25.9151
0.115	26.1425
0.116	26.3698
0.117	26.5971
0.118	26.8244
0.119	27.0518
0.12	27.2791
0.121	27.5064
0.122	27.7337
0.123	27.961
0.124	28.1884
0.125	28.4157
0.126	28.643
0.127	28.8703
0.128	29.0977
0.129	29.325
0.13	29.5523
0.131	29.7796
0.132	30.007
0.133	30.2343
0.134	30.4616
0.135	30.6889
0.136	30.9163
0.137	31.1436
0.138	31.3709
0.139	31.5982
0.14	31.8255
0.141	32.0529
0.142	32.2802
0.143	32.5075
0.144	32.7348
0.145	32.9621
0.146	33.1895
0.147	33.4168
0.148	33.6441
0.149	33.8714
0.15	34.0987
0.151	34.326
0.152	34.5534
0.153	34.7807
0.154	35.008
0.155	35.2353
0.156	35.4626
0.157	35.6899
0.158	35.9172
0.159	36.1446
0.16	36.3719
0.161	36.5992
0.162	36.8265
0.163	37.0538
0.164	37.2811
0.165	37.5084
0.166	37.7357
0.167	37.963
0.168	38.1903
0.169	38.4176
0.17	38.6449
0.171	38.8722
0.172	39.0995
0.173	39.3268
0.174	39.5541
0.175	39.7814
0.176	40.0087
0.177	40.236
0.178	40.4633
0.179	40.6906
0.18	40.9179
0.181	41.1452
0.182	41.3725
0.183	41.5998
0.184	41.8271
0.185	42.0544
0.186	42.2816
0.187	42.5089
0.188	42.7362
0.189	42.9635
0.19	43.1908
0.191	43.4181
0.192	43.6454
0.193	43.8726
0.194	44.0999
0.195	44.3272
0.196	44.5545
0.197	44.7818
0.198	45.0091
0.199	45.2363
0.2	45.4636
0.201	45.6909
0.202	45.9182
0.203	46.1454
0.204	46.3727
0.205	46.6
0.206	46.8273
0.207	47.0545
0.208	47.2818
0.209	47.5091
0.21	47.7363
0.211	47.9636
0.212	48.1909
0.213	48.4181
0.214	48.6454
0.215	48.8726
0.216	49.0999
0.217	49.3271
0.218	49.5544
0.219	49.7816
0.22	50.0089
0.221	50.2361
0.222	50.4634
0.223	50.6906
0.224	50.9178
0.225	51.1451
0.226	51.3723
0.227	51.5995
0.228	51.8267
0.229	52.054
0.23	52.2812
0.231	52.5084
0.232	52.7356
0.233	52.9628
0.234	53.19
0.235	53.4172
0.236	53.6443
0.237	53.8715
0.238	54.0987
0.239	54.3259
0.24	54.5531
0.241	54.7803
0.242	55.0074
0.243	55.2346
0.244	55.4617
0.245	55.6889
0.246	55.916
0.247	56.1432
0.248	56.3703
0.249	56.5975
0.25	56.8246
0.251	57.0517
0.252	57.2788
0.253	57.5059
0.254	57.7331
0.255	57.9602
0.256	58.1872
0.257	58.4143
0.258	58.6413
0.259	58.8684
0.26	59.0954
0.261	59.3225
0.262	59.5495
0.263	59.7765
0.264	60.0036
0.265	60.2305
0.266	60.4575
0.267	60.6844
0.268	60.9114
0.269	61.1383
0.27	61.3651
0.271	61.5919
0.272	61.8186
0.273	62.0454
0.274	62.2722
0.275	62.4989
0.276	62.7257
0.277	62.9522
0.278	63.1786
0.279	63.4048
0.28	63.6309
0.281	63.8571
0.282	64.0832
0.283	64.3093
0.284	64.5354
0.285	64.7614
0.286	64.9874
0.287	65.2131
0.288	65.4386
0.289	65.6641
0.29	65.8896
0.291	66.1151
0.292	66.3397
0.293	66.5638
0.294	66.7879
0.295	67.0098
0.296	67.2299
0.297	67.4499
0.298	67.6683
0.299	67.8781
0.3	68.0673
0.301	68.1965
0.302	68.2574
0.303	68.2915
0.304	68.3307
0.305	68.3851
0.306	68.454
0.307	68.5323
0.308	68.6118
0.309	68.6872
0.31	68.7567
0.311	68.8173
0.312	68.8693
0.313	68.8874
0.314	68.7815
0.315	68.5169
0.316	68.0827
0.317	67.4906
0.318	66.7706
0.319	65.9749
0.32	65.1558
0.321	64.3587
0.322	63.6248
0.323	62.9888
0.324	62.4645
0.325	62.0514
0.326	61.7409
0.327	61.5128
0.328	61.3395
0.329	61.1913
0.33	61.0367
0.331	60.8461
0.332	60.5973
0.333	60.278
0.334	59.8898
0.335	59.4483
0.336	58.966
0.337	58.4586
0.338	57.9436
0.339	57.4407
0.34	56.969
0.341	56.5434
0.342	56.1707
0.343	55.8499
0.344	55.5745
0.345	55.3331
0.346	55.1119
0.347	54.8962
0.348	54.6732
0.349	54.433
0.35	54.1712
0.351	53.8867
0.352	53.5818
0.353	53.2622
0.354	52.9357
0.355	52.6099
0.356	52.2914
0.357	51.9847
0.358	51.692
0.359	51.4131
0.36	51.146
0.361	50.8875
0.362	50.6335
0.363	50.3799
0.364	50.1234
0.365	49.8618
0.366	49.5965
0.367	49.3288
0.368	49.0604
0.369	48.7938
0.37	48.5314
0.371	48.2761
0.372	48.0257
0.373	47.7857
0.374	47.5561
0.375	47.3357
0.376	47.1233
0.377	46.9165
0.378	46.7128
0.379	46.5105
0.38	46.3076
0.381	46.1031
0.382	45.8963
0.383	45.6869
0.384	45.4754
0.385	45.2625
0.386	45.0494
0.387	44.837
0.388	44.6259
0.389	44.4165
0.39	44.209
0.391	44.0033
0.392	43.7991
0.393	43.596
0.394	43.3935
0.395	43.1916
0.396	42.9901
0.397	42.7892
0.398	42.5914
0.399	42.3976
0.4	42.2086
0.401	42.0249
0.402	41.8465
0.403	41.673
0.404	41.5037
0.405	41.3379
0.406	41.1748
0.407	41.0145
0.408	40.857
0.409	40.7018
0.41	40.5485
0.411	40.3967
0.412	40.2461
0.413	40.0964
0.414	39.9474
0.415	39.7989
0.416	39.6509
0.417	39.5033
0.418	39.3561
0.419	39.2093
0.42	39.0629
0.421	38.917
0.422	38.7715
0.423	38.6263
0.424	38.4814
0.425	38.3369
0.426	38.1929
0.427	38.0494
0.428	37.9063
0.429	37.7633
0.43	37.6206
0.431	37.4783
0.432	37.3365
0.433	37.1955
0.434	37.0554
0.435	36.9165
0.436	36.779
0.437	36.6432
0.438	36.5105
0.439	36.3813
0.44	36.2557
0.441	36.1334
0.442	36.0139
0.443	35.8968
0.444	35.7814
0.445	35.6673
0.446	35.5543
0.447	35.4429
0.448	35.3327
0.449	35.2237
0.45	35.116
0.451	35.0094
0.452	34.9037
0.453	34.799
0.454	34.6951
0.455	34.5918
0.456	34.4893
0.457	34.3874
0.458	34.2862
0.459	34.1852
0.46	34.0848
0.461	33.9847
0.462	33.885
0.463	33.7857
0.464	33.6866
0.465	33.5879
0.466	33.4894
0.467	33.3913
0.468	33.2935
0.469	33.196
0.47	33.0987
0.471	33.0015
0.472	32.9044
0.473	32.8074
0.474	32.7107
0.475	32.6142
0.476	32.5181
0.477	32.4225
0.478	32.3275
0.479	32.2329
0.48	32.1389
0.481	32.0456
0.482	31.9528
0.483	31.8605
0.484	31.7689
0.485	31.678
0.486	31.5879
0.487	31.4987
0.488	31.4109
0.489	31.3253
0.49	31.2416
0.491	31.1595
0.492	31.079
0.493	30.9995
0.494	30.921
0.495	30.843
0.496	30.7659
0.497	30.6899
0.498	30.615
0.499	30.5413
0.5	30.4687
0.501	30.3974
0.502	30.327
0.503	30.2574
0.504	30.1883
0.505	30.1197
0.506	30.0515
0.507	29.9835
0.508	29.9158
0.509	29.8486
0.51	29.7818
0.511	29.7154
0.512	29.6496
0.513	29.5843
0.514	29.5196
0.515	29.4553
0.516	29.3915
0.517	29.3281
0.518	29.265
0.519	29.2021
0.52	29.1394
0.521	29.0769
0.522	29.0146
0.523	28.9524
0.524	28.8903
0.525	28.8283
0.526	28.7664
0.527	28.7047
0.528	28.6431
0.529	28.5818
0.53	28.5207
0.531	28.4596
0.532	28.3986
0.533	28.3378
0.534	28.2771
0.535	28.2165
0.536	28.1561
0.537	28.096
0.538	28.0361
0.539	27.9767
0.54	27.9176
0.541	27.859
0.542	27.8007
0.543	27.7428
0.544	27.6853
0.545	27.6282
0.546	27.5714
0.547	27.5152
0.548	27.4593
0.549	27.404
0.55	27.3493
0.551	27.295
0.552	27.2418
0.553	27.1898
0.554	27.1388
0.555	27.0888
0.556	27.0395
0.557	26.9908
0.558	26.9424
0.559	26.8943
0.56	26.8465
0.561	26.7995
0.562	26.7533
0.563	26.708
0.564	26.6634
0.565	26.6195
0.566	26.5761
0.567	26.5329
0.568	26.4898
0.569	26.4471
0.57	26.4046
0.571	26.3625
0.572	26.3206
0.573	26.2791
0.574	26.2379
0.575	26.1971
0.576	26.1566
0.577	26.1165
0.578	26.0767
0.579	26.0372
0.58	25.9979
0.581	25.9589
0.582	25.9199
0.583	25.8811
0.584	25.8424
0.585	25.8039
0.586	25.7658
0.587	25.7278
0.588	25.6899
0.589	25.6521
0.59	25.6142
0.591	25.5766
0.592	25.5392
0.593	25.5021
0.594	25.4652
0.595	25.4285
0.596	25.392
0.597	25.3557
0.598	25.3195
0.599	25.2834
0.6	25.2474
0.601	25.2115
0.602	25.1757
0.603	25.14
0.604	25.1045
0.605	25.0691
0.606	25.0338
0.607	24.9987
0.608	24.9637
0.609	24.9289
0.61	24.8943
0.611	24.8597
0.612	24.8253
0.613	24.791
0.614	24.7569
0.615	24.7229
0.616	24.689
0.617	24.6553
0.618	24.6218
0.619	24.5884
0.62	24.5553
0.621	24.5223
0.622	24.4895
0.623	24.4569
0.624	24.4246
0.625	24.3926
0.626	24.3607
0.627	24.3292
0.628	24.2979
0.629	24.2668
0.63	24.2361
0.631	24.2056
0.632	24.1753
0.633	24.1454
0.634	24.1158
0.635	24.0865
0.636	24.0579
0.637	24.0298
0.638	24.0022
0.639	23.9748
0.64	23.9477
0.641	23.9208
0.642	23.8941
0.643	23.8675
0.644	23.8409
0.645	23.8145
0.646	23.7883
0.647	23.7627
0.648	23.7377
0.649	23.7134
0.65	23.6896
0.651	23.6663
0.652	23.6435
0.653	23.6208
0.654	23.5983
0.655	23.5759
0.656	23.5535
0.657	23.5311
0.658	23.5088
0.659	23.4868
0.66	23.465
0.661	23.4436
0.662	23.4225
0.663	23.4016
0.664	23.3809
0.665	23.3605
0.666	23.3402
0.667	23.3201
0.668	23.3002
0.669	23.2805
0.67	23.261
0.671	23.2417
0.672	23.2225
0.673	23.2036
0.674	23.1848
0.675	23.1661
0.676	23.1476
0.677	23.1293
0.678	23.1111
0.679	23.0931
0.68	23.0753
0.681	23.0577
0.682	23.0402
0.683	23.0229
0.684	23.0058
0.685	22.9889
0.686	22.9724
0.687	22.956
0.688	22.9398
0.689	22.9239
0.69	22.9081
0.691	22.8924
0.692	22.8767
0.693	22.8611
0.694	22.8454
0.695	22.8298
0.696	22.8144
0.697	22.7991
0.698	22.7839
0.699	22.7688
0.7	22.7539
0.701	22.739
0.702	22.7242
0.703	22.7095
0.704	22.6948
0.705	22.6802
0.706	22.6656
0.707	22.6511
0.708	22.6366
0.709	22.6221
0.71	22.6076
0.711	22.593
0.712	22.5783
0.713	22.5637
0.714	22.549
0.715	22.5345
0.716	22.5199
0.717	22.5055
0.718	22.4912
0.719	22.477
0.72	22.4628
0.721	22.4486
0.722	22.4345
0.723	22.4204
0.724	22.4062
0.725	22.3921
0.726	22.3779
0.727	22.3638
0.728	22.3497
0.729	22.3356
0.73	22.3217
0.731	22.3078
0.732	22.294
0.733	22.2802
0.734	22.2666
0.735	22.253
0.736	22.2393
0.737	22.2255
0.738	22.2117
0.739	22.1979
0.74	22.1842
0.741	22.1707
0.742	22.1575
0.743	22.1444
0.744	22.1315
0.745	22.1186
0.746	22.1057
0.747	22.0928
0.748	22.0801
0.749	22.0676
0.75	22.0554
0.751	22.0434
0.752	22.0318
0.753	22.0206
0.754	22.0101
0.755	21.9999
0.756	21.9901
0.757	21.9805
0.758	21.9709
0.759	21.9612
0.76	21.9515
0.761	21.9418
0.762	21.9321
0.763	21.9226
0.764	21.9141
0.765	21.9073
0.766	21.9019
0.767	21.8975
0.768	21.8936
0.769	21.8896
0.77	21.8852
0.771	21.8805
0.772	21.8754
0.773	21.8701
0.774	21.865
0.775	21.8601
0.776	21.8555
0.777	21.8513
0.778	21.8475
0.779	21.8438
0.78	21.8404
0.781	21.8371
0.782	21.8338
0.783	21.8305
0.784	21.8273
0.785	21.8242
0.786	21.8211
0.787	21.8181
0.788	21.8153
0.789	21.8127
0.79	21.8103
0.791	21.8079
0.792	21.8057
0.793	21.8036
0.794	21.8016
0.795	21.7998
0.796	21.798
0.797	21.7963
0.798	21.7948
0.799	21.7933
0.8	21.792
0.801	21.7907
0.802	21.7896
0.803	21.7886
0.804	21.7877
0.805	21.787
0.806	21.7863
0.807	21.7858
0.808	21.7853
0.809	21.7849
0.81	21.7845
0.811	21.7839
0.812	21.7834
0.813	21.7829
0.814	21.7824
0.815	21.7821
0.816	21.7819
0.817	21.7819
0.818	21.782
0.819	21.7822
0.82	21.7825
0.821	21.7829
0.822	21.7832
0.823	21.7835
0.824	21.7839
0.825	21.7844
0.826	21.7849
0.827	21.7854
0.828	21.7861
0.829	21.7869
0.83	21.7878
0.831	21.7888
0.832	21.7899
0.833	21.7911
0.834	21.7923
0.835	21.7935
0.836	21.7947
0.837	21.7959
0.838	21.797
0.839	21.7983
0.84	21.7996
0.841	21.8011
0.842	21.8026
0.843	21.8043
0.844	21.8059
0.845	21.8077
0.846	21.8094
0.847	21.8111
0.848	21.8128
0.849	21.8144
0.85	21.8162
0.851	21.8179
0.852	21.8198
0.853	21.8217
0.854	21.8237
0.855	21.8258
0.856	21.8279
0.857	21.8301
0.858	21.8324
0.859	21.8351
0.86	21.838
0.861	21.8412
0.862	21.8446
0.863	21.848
0.864	21.8513
0.865	21.8545
0.866	21.8576
0.867	21.8607
0.868	21.8639
0.869	21.8672
0.87	21.8705
0.871	21.8738
0.872	21.8772
0.873	21.8806
0.874	21.8839
0.875	21.8872
0.876	21.8904
0.877	21.8937
0.878	21.897
0.879	21.9003
0.88	21.9037
0.881	21.9072
0.882	21.9108
0.883	21.9145
0.884	21.9183
0.885	21.9221
0.886	21.926
0.887	21.9299
0.888	21.9339
0.889	21.9379
0.89	21.942
0.891	21.9462
0.892	21.9505
0.893	21.9549
0.894	21.9593
0.895	21.9639
0.896	21.9686
0.897	21.9733
0.898	21.9781
0.899	21.9829
0.9	21.9878
0.901	21.9927
0.902	21.9977
0.903	22.0027
0.904	22.0079
0.905	22.0132
0.906	22.0187
0.907	22.0243
0.908	22.03
0.909	22.0358
0.91	22.0417
0.911	22.0477
0.912	22.0539
0.913	22.0602
0.914	22.0666
0.915	22.073
0.916	22.0796
0.917	22.0863
0.918	22.0931
0.919	22.1
0.92	22.1069
0.921	22.114
0.922	22.1211
0.923	22.1283
0.924	22.1355
0.925	22.1428
0.926	22.1503
0.927	22.1578
0.928	22.1655
0.929	22.1732
0.93	22.181
0.931	22.1889
0.932	22.1968
0.933	22.2048
0.934	22.2128
0.935	22.2209
0.936	22.2292
0.937	22.2374
0.938	22.2458
0.939	22.2542
0.94	22.2627
0.941	22.2713
0.942	22.2799
0.943	22.2886
0.944	22.2973
0.945	22.3061
0.946	22.315
0.947	22.3241
0.948	22.3334
0.949	22.343
0.95	22.3527
0.951	22.3625
0.952	22.3724
0.953	22.3822
0.954	22.392
0.955	22.4017
0.956	22.4115
0.957	22.4213
0.958	22.4312
0.959	22.4412
0.96	22.4513
0.961	22.4615
0.962	22.4718
0.963	22.4821
0.964	22.4924
0.965	22.5027
0.966	22.5131
0.967	22.5235
0.968	22.5339
0.969	22.5444
0.97	22.5549
0.971	22.5655
0.972	22.5761
0.973	22.5868
0.974	22.5975
0.975	22.608
0.976	22.6182
0.977	22.6282
0.978	22.6379
0.979	22.6477
0.98	22.6574
0.981	22.6672
0.982	22.6771
0.983	22.6871
0.984	22.6972
0.985	22.7073
0.986	22.7175
0.987	22.7278
0.988	22.7381
0.989	22.7483
0.99	22.7586
0.991	22.7689
0.992	22.7791
0.993	22.7894
0.994	22.7996
0.995	22.8098
0.996	22.8199
0.997	22.8301
0.998	22.8404
0.999	22.8507
1	22.861
1.001	22.8713


==> load_y_ItE_3_0.txt <==
0.001	0.665453
0.002	1.33091
0.003	1.99639
0.004	2.66188
0.005	3.32741
0.006	3.99298
0.007	4.65859
0.008	5.32426
0.009	5.98999
0.01	6.65579
0.011	7.32167
0.012	7.98763
0.013	8.65369
0.014	9.31984
0.015	9.98611
0.016	10.6525
0.017	11.319
0.018	11.9856
0.019	12.6524
0.02	13.3193
0.021	13.9864
0.022	14.6536
0.023	15.321
0.024	15.9886
0.025	16.6564
0.026	17.3243
0.027	17.9925
0.028	18.6608
0.029	19.3294
0.03	19.9982
0.031	20.6672
0.032	21.3364
0.033	22.0059
0.034	22.6757
0.035	23.3457
0.036	24.0159
0.037	24.6865
0.038	25.3573
0.039	26.0284
0.04	26.6998
0.041	27.3714
0.042	28.0434
0.043	28.7157
0.044	29.3883
0.045	30.0613
0.046	30.7346
0.047	31.4082
0.048	32.0821
0.049	32.7564
0.05	33.4311
0.051	34.1061
0.052	34.7815
0.053	35.4573
0.054	36.1335
0.055	36.81
0.056	37.487
0.057	38.1643
0.058	38.8421
0.059	39.5202
0.06	40.1988
0.061	40.8778
0.062	41.5572
0.063	42.2371
0.064	42.9174
0.065	43.5981
0.066	44.2793
0.067	44.961
0.068	45.6431
0.069	46.3257
0.07	47.0087
0.071	47.6922
0.072	48.3762
0.073	49.0607
0.074	49.7457
0.075	50.4311
0.076	51.1171
0.077	51.8035
0.078	52.4905
0.079	53.178
0.08	53.866
0.081	54.5545
0.082	55.2435
0.083	55.933
0.084	56.6231
0.085	57.3137
0.086	58.0048
0.087	58.6964
0.088	59.3886
0.089	60.0814
0.09	60.7746
0.091	61.4685
0.092	62.1628
0.093	62.8577
0.094	63.5532
0.095	64.2492
0.096	64.9458
0.097	65.6429
0.098	66.3406
0.099	67.0388
0.1	67.7376
0.101	68.4369
0.102	69.1368
0.103	69.8372
0.104	70.5382
0.105	71.2398
0.106	71.9419
0.107	72.6446
0.108	73.3478
0.109	74.0516
0.11	74.7559
0.111	75.4608
0.112	76.1662
0.113	76.8722
0.114	77.5787
0.115	78.2857
0.116	78.9933
0.117	79.7014
0.118	80.41
0.119	81.1192
0.12	81.8289
0.121	82.539
0.122	83.2497
0.123	83.961
0.124	84.6727
0.125	85.3849
0.126	86.0975
0.127	86.8107
0.128	87.5243
0.129	88.2384
0.13	88.953
0.131	89.668
0.132	90.3834
0.133	91.0993
0.134	91.8156
0.135	92.5323
0.136	93.2494
0.137	93.9669
0.138	94.6847
0.139	95.403
0.14	96.1215
0.141	96.8405
0.142	97.5597
0.143	98.2792
0.144	98.9991
0.145	99.7192
0.146	100.44
0.147	101.16
0.148	101.881
0.149	102.602
0.15	103.323
0.151	104.045
0.152	104.766
0.153	105.488
0.154	106.21
0.155	106.931
0.156	107.653
0.157	108.375
0.158	109.097
0.159	109.819
0.16	110.54
0.161	111.262
0.162	111.984
0.163	112.705
0.164	113.426
0.165	114.147
0.166	114.868
0.167	115.588
0.168	116.308
0.169	117.027
0.17	117.746
0.171	118.465
0.172	119.183
0.173	119.9
0.174	120.617
0.175	121.333
0.176	122.048
0.177	122.762
0.178	123.476
0.179	124.188
0.18	124.899
0.181	125.609
0.182	126.318
0.183	127.026
0.184	127.732
0.185	128.436
0.186	129.139
0.187	129.84
0.188	130.539
0.189	131.236
0.19	131.931
0.191	132.623
0.192	133.313
0.193	134.001
0.194	134.685
0.195	135.367
0.196	136.045
0.197	136.719
0.198	137.39
0.199	138.057
0.2	138.719
0.201	139.377
0.202	140.029
0.203	140.676
0.204	141.316
0.205	141.95
0.206	142.577
0.207	143.196
0.208	143.806
0.209	144.407
0.21	144.996
0.211	145.574
0.212	146.139
0.213	146.689
0.214	147.221
0.215	147.734
0.216	148.224
0.217	148.687
0.218	149.118
0.219	149.51
0.22	149.854
0.221	150.136
0.222	150.34
0.223	150.439
0.224	150.394
0.225	118.817
0.226	94.2819
0.227	79.2438
0.228	69.9376
0.229	65.9031
0.23	62.7145
0.231	62.7295
0.232	65.0045
0.233	65.6747
0.234	65.9499
0.235	66.242
0.236	66.5214
0.237	66.7912
0.238	67.0611
0.239	67.3268
0.24	67.5901
0.241	67.8536
0.242	68.1183
0.243	68.3784
0.244	68.633
0.245	68.8872
0.246	69.1418
0.247	69.3947
0.248	69.6479
0.249	69.8991
0.25	70.1467
0.251	70.39
0.252	70.6327
0.253	70.8756
0.254	71.1193
0.255	71.3597
0.256	71.5976
0.257	71.8315
0.258	72.0668
0.259	72.3009
0.26	72.5275
0.261	72.7523
0.262	72.9722
0.263	73.1914
0.264	73.4123
0.265	73.634
0.266	73.8556
0.267	74.0767
0.268	74.2974
0.269	74.5178
0.27	74.7375
0.271	74.9473
0.272	75.1409
0.273	75.3245
0.274	75.4952
0.275	75.6634
0.276	75.8351
0.277	76.011
0.278	76.1892
0.279	76.3672
0.28	76.5435
0.281	76.7178
0.282	76.8902
0.283	77.0612
0.284	77.2318
0.285	77.4021
0.286	77.5715
0.287	77.7397
0.288	77.9068
0.289	78.0632
0.29	78.1507
0.291	78.1368
0.292	77.979
0.293	77.6503
0.294	77.1327
0.295	69.6025
0.296	54.38
0.297	43.8764
0.298	38.1592
0.299	34.9065
0.3	35.7349
0.299	35.9011
0.298	36.543
0.297	36.3916
0.296	36.2807
0.295	36.1601
0.294	36.0375
0.293	35.9149
0.292	35.7923
0.291	35.6698
0.29	35.5472
0.289	35.4246
0.288	35.302
0.287	35.1795
0.286	35.0569
0.285	34.9343
0.284	34.8117
0.283	34.6892
0.282	34.5666
0.281	34.444
0.28	34.3214
0.279	34.1988
0.278	34.0763
0.277	33.9537
0.276	33.8311
0.275	33.7085
0.274	33.586
0.273	33.4634
0.272	33.3408
0.271	33.2182
0.27	33.0957
0.269	32.9731
0.268	32.8505
0.267	32.7279
0.266	32.6054
0.265	32.4828
0.264	32.3602
0.263	32.2376
0.262	32.115
0.261	31.9925
0.26	31.8699
0.259	31.7473
0.258	31.6247
0.257	31.5022
0.256	31.3796
0.255	31.257
0.254	31.1344
0.253	31.0119
0.252	30.8893
0.251	30.7667
0.25	30.6441
0.249	30.5216
0.248	30.399
0.247	30.2764
0.246	30.1538
0.245	30.0312
0.244	29.9087
0.243	29.7861
0.242	29.6635
0.241	29.5409
0.24	29.4184
0.239	29.2958
0.238	29.1732
0.237	29.0506
0.236	28.9281
0.235	28.8055
0.234	28.6829
0.233	28.5603
0.232	28.4378
0.231	28.3152
0.23	28.1926
0.229	28.07
0.228	27.9474
0.227	27.8249
0.226	27.7023
0.225	27.5797
0.224	27.4571
0.223	27.3346
0.222	27.212
0.221	27.0894
0.22	26.9668
0.219	26.8443
0.218	26.7217
0.217	26.5991
0.216	26.4765
0.215	26.354
0.214	26.2314
0.213	26.1088
0.212	25.9862
0.211	25.8636
0.21	25.7411
0.209	25.6185
0.208	25.4959
0.207	25.3733
0.206	25.2508
0.205	25.1282
0.204	25.0056
0.203	24.883
0.202	24.7605
0.201	24.6379
0.2	24.5153
0.199	24.3927
0.198	24.2701
0.197	24.1476
0.196	24.025
0.195	23.9024
0.194	23.7798
0.193	23.6573
0.192	23.5347
0.191	23.4121
0.19	23.2895
0.189	23.167
0.188	23.0444
0.187	22.9218
0.186	22.7992
0.185	22.6767
0.184	22.5541
0.183	22.4315
0.182	22.3089
0.181	22.1863
0.18	22.0638
0.179	21.9412
0.178	21.8186
0.177	21.696
0.176	21.5735
0.175	21.4509
0.174	21.3283
0.173	21.2057
0.172	21.0832
0.171	20.9606
0.17	20.838
0.169	20.7154
0.168	20.5929
0.167	20.4703
0.166	20.3477
0.165	20.2251
0.164	20.1025
0.163	19.98
0.162	19.8574
0.161	19.7348
0.16	19.6122
0.159	19.4897
0.158	19.3671
0.157	19.2445
0.156	19.1219
0.155	18.9994
0.154	18.8768
0.153	18.7542
0.152	18.6316
0.151	18.5091
0.15	18.3865
0.149	18.2639
0.148	18.1413
0.147	18.0187
0.146	17.8962
0.145	17.7736
0.144	17.651
0.143	17.5284
0.142	17.4059
0.141	17.2833
0.14	17.1607
0.139	17.0381
0.138	16.9156
0.137	16.793
0.136	16.6704
0.135	16.5478
0.134	16.4253
0.133	16.3027
0.132	16.1801
0.131	16.0575
0.13	15.9349
0.129	15.8124
0.128	15.6898
0.127	15.5672
0.126	15.4446
0.125	15.3221
0.124	15.1995
0.123	15.0769
0.122	14.9543
0.121	14.8318
0.12	14.7092
0.119	14.5866
0.118	14.464
0.117	14.3415
0.116	14.2189
0.115	14.0963
0.114	13.9737
0.113	13.8511
0.112	13.7286
0.111	13.606
0.11	13.4834
0.109	13.3608
0.108	13.2383
0.107	13.1157
0.106	12.9931
0.105	12.8705
0.104	12.748
0.103	12.6254
0.102	12.5028
0.101	12.3802
0.1	12.2577
0.099	12.1351
0.098	12.0125
0.097	11.8899
0.096	11.7673
0.095	11.6448
0.094	11.5222
0.093	11.3996
0.092	11.277
0.091	11.1545
0.09	11.0319
0.089	10.9093
0.088	10.7867
0.087	10.6642
0.086	10.5416
0.085	10.419
0.084	10.2964
0.083	10.1739
0.082	10.0513
0.081	9.9287
0.08	9.80612
0.079	9.68354
0.078	9.56097
0.077	9.43839
0.076	9.31582
0.075	9.19324
0.074	9.07066
0.073	8.94809
0.072	8.82551
0.071	8.70293
0.07	8.58036
0.069	8.45778
0.068	8.3352
0.067	8.21263
0.066	8.09005
0.065	7.96747
0.064	7.8449
0.063	7.72232
0.062	7.59974
0.061	7.47717
0.06	7.35459
0.059	7.23201
0.058	7.10944
0.057	6.98686
0.056	6.86428
0.055	6.74171
0.054	6.61913
0.053	6.49656
0.052	6.37398
0.051	6.2514
0.05	6.12883
0.049	6.00625
0.048	5.88367
0.047	5.7611
0.046	5.63852
0.045	5.51594
0.044	5.39337
0.043	5.27079
0.042	5.14821
0.041	5.02564
0.04	4.90306
0.039	4.78048
0.038	4.65791
0.037	4.53533
0.036	4.41275
0.035	4.29018
0.034	4.1676
0.033	4.04502
0.032	3.92245
0.031	3.79987
0.03	3.6773
0.029	3.55472
0.028	3.43214
0.027	3.30957
0.026	3.18699
0.025	3.06441
0.024	2.94184
0.023	2.81926
0.022	2.69668
0.021	2.57411
0.02	2.45153
0.019	2.32895
0.018	2.20638
0.017	2.0838
0.016	1.96122
0.015	1.83865
0.014	1.71607
0.013	1.59349
0.012	1.47092
0.011	1.34834
0.01	1.22577
0.009	1.10319
0.008	0.980612
0.007	0.858036
0.006	0.735459
0.005	0.612883
0.004	0.490306
0.003	0.36773
0.002	0.245153
0.001	0.122577
-4.44E-16	8.73501E-12
-0.001	-0.659266
-0.002	-1.31853
-0.003	-1.9778
-0.004	-2.63706
-0.005	-3.29633
-0.006	-3.95559
-0.007	-4.61486
-0.008	-5.27412
-0.009	-5.93339
-0.01	-6.59265
-0.011	-7.25191
-0.012	-7.91117
-0.013	-8.57043
-0.014	-9.22968
-0.015	-9.88891
-0.016	-10.5481
-0.017	-11.2073
-0.018	-11.8666
-0.019	-12.5257
-0.02	-13.1849
-0.021	-13.844
-0.022	-14.5031
-0.023	-15.1622
-0.024	-15.8212
-0.025	-16.4802
-0.026	-17.1391
-0.027	-17.798
-0.028	-18.4568
-0.029	-19.1155
-0.03	-19.7741
-0.031	-20.4326
-0.032	-21.0911
-0.033	-21.7494
-0.034	-22.4076
-0.035	-23.0655
-0.036	-23.7235
-0.037	-24.3812
-0.038	-25.0386
-0.039	-25.696
-0.04	-26.3531
-0.041	-27.0099
-0.042	-27.6665
-0.043	-28.3228
-0.044	-28.9786
-0.045	-29.6341
-0.046	-30.2895
-0.047	-30.9447
-0.048	-31.5996
-0.049	-32.2543
-0.05	-32.9088
-0.051	-33.563
-0.052	-34.217
-0.053	-34.8707
-0.054	-35.5241
-0.055	-36.1773
-0.056	-36.8303
-0.057	-37.4829
-0.058	-38.1353
-0.059	-38.7874
-0.06	-39.4391
-0.061	-40.0906
-0.062	-40.7417
-0.063	-41.3925
-0.064	-42.043
-0.065	-42.6932
-0.066	-43.343
-0.067	-43.9925
-0.068	-44.6417
-0.069	-45.2905
-0.07	-45.9389
-0.071	-46.587
-0.072	-47.2348
-0.073	-47.8822
-0.074	-48.5293
-0.075	-49.1759
-0.076	-49.8222
-0.077	-50.4681
-0.078	-51.1136
-0.079	-51.7588
-0.08	-52.4035
-0.081	-53.0478
-0.082	-53.6917
-0.083	-54.3352
-0.084	-54.9783
-0.085	-55.6209
-0.086	-56.2632
-0.087	-56.905
-0.088	-57.5464
-0.089	-58.1873
-0.09	-58.8277
-0.091	-59.4678
-0.092	-60.1073
-0.093	-60.7465
-0.094	-61.3851
-0.095	-62.0233
-0.096	-62.661
-0.097	-63.2982
-0.098	-63.935
-0.099	-64.5712
-0.1	-65.2069
-0.101	-65.8422
-0.102	-66.4769
-0.103	-67.1111
-0.104	-67.7449
-0.105	-68.378
-0.106	-69.0107
-0.107	-69.6428
-0.108	-70.2744
-0.109	-70.9054
-0.11	-71.5359
-0.111	-72.1658
-0.112	-72.7951
-0.113	-73.4239
-0.114	-74.0522
-0.115	-74.6799
-0.116	-75.3069
-0.117	-75.9334
-0.118	-76.5594
-0.119	-77.1847
-0.12	-77.8095
-0.121	-78.4336
-0.122	-79.0571
-0.123	-79.6801
-0.124	-80.3024
-0.125	-80.9241
-0.126	-81.5451
-0.127	-82.1656
-0.128	-82.7854
-0.129	-83.4045
-0.13	-84.023
-0.131	-84.6409
-0.132	-85.2581
-0.133	-85.8746
-0.134	-86.4905
-0.135	-87.1057
-0.136	-87.7203
-0.137	-88.3341
-0.138	-88.9473
-0.139	-89.5597
-0.14	-90.1715
-0.141	-90.7826
-0.142	-91.3929
-0.143	-92.0026
-0.144	-92.6115
-0.145	-93.2197
-0.146	-93.8272
-0.147	-94.4339
-0.148	-95.04
-0.149	-95.6452
-0.15	-96.2498
-0.151	-96.8535
-0.152	-97.4565
-0.153	-98.0588
-0.154	-98.6603
-0.155	-99.261
-0.156	-99.8609
-0.157	-100.46
-0.158	-101.059
-0.159	-101.656
-0.16	-102.253
-0.161	-102.849
-0.162	-103.444
-0.163	-104.039
-0.164	-104.632
-0.165	-105.225
-0.166	-105.817
-0.167	-106.408
-0.168	-106.999
-0.169	-107.588
-0.17	-108.177
-0.171	-108.765
-0.172	-109.352
-0.173	-109.938
-0.174	-110.523
-0.175	-111.107
-0.176	-111.691
-0.177	-112.274
-0.178	-112.855
-0.179	-113.436
-0.18	-114.016
-0.181	-114.596
-0.182	-115.174
-0.183	-115.751
-0.184	-116.328
-0.185	-116.903
-0.186	-117.478
-0.187	-118.052
-0.188	-118.625
-0.189	-119.196
-0.19	-119.767
-0.191	-120.338
-0.192	-120.907
-0.193	-121.475
-0.194	-122.042
-0.195	-122.608
-0.196	-123.174
-0.197	-123.738
-0.198	-124.302
-0.199	-124.864
-0.2	-125.426
-0.199	-124.733
-0.198	-124.171
-0.197	-123.544
-0.196	-122.917
-0.195	-122.29
-0.194	-121.663
-0.193	-121.035
-0.192	-120.408
-0.191	-119.781
-0.19	-119.154
-0.189	-118.527
-0.188	-117.9
-0.187	-117.273
-0.186	-116.646
-0.185	-116.018
-0.184	-115.391
-0.183	-114.764
-0.182	-114.137
-0.181	-113.51
-0.18	-112.883
-0.179	-112.256
-0.178	-111.629
-0.177	-111.001
-0.176	-110.374
-0.175	-109.747
-0.174	-109.12
-0.173	-108.493
-0.172	-107.866
-0.171	-107.239
-0.17	-106.612
-0.169	-105.984
-0.168	-105.357
-0.167	-104.73
-0.166	-104.103
-0.165	-103.476
-0.164	-102.849
-0.163	-102.222
-0.162	-101.595
-0.161	-100.967
-0.16	-100.34
-0.159	-99.7131
-0.158	-99.086
-0.157	-98.4589
-0.156	-97.8318
-0.155	-97.2046
-0.154	-96.5775
-0.153	-95.9504
-0.152	-95.3233
-0.151	-94.6961
-0.15	-94.069
-0.149	-93.4419
-0.148	-92.8147
-0.147	-92.1876
-0.146	-91.5605
-0.145	-90.9334
-0.144	-90.3062
-0.143	-89.6791
-0.142	-89.052
-0.141	-88.4249
-0.14	-87.7977
-0.139	-87.1706
-0.138	-86.5435
-0.137	-85.9164
-0.136	-85.2892
-0.135	-84.6621
-0.134	-84.035
-0.133	-83.4078
-0.132	-82.7807
-0.131	-82.1536
-0.13	-81.5265
-0.129	-80.8993
-0.128	-80.2722
-0.127	-79.6451
-0.126	-79.018
-0.125	-78.3908
-0.124	-77.7637
-0.123	-77.1366
-0.122	-76.5095
-0.121	-75.8823
-0.12	-75.2552
-0.119	-74.6281
-0.118	-74.0009
-0.117	-73.3738
-0.116	-72.7467
-0.115	-72.1196
-0.114	-71.4924
-0.113	-70.8653
-0.112	-70.2382
-0.111	-69.6111
-0.11	-68.9839
-0.109	-68.3568
-0.108	-67.7297
-0.107	-67.1026
-0.106	-66.4754
-0.105	-65.8483
-0.104	-65.2212
-0.103	-64.594
-0.102	-63.9669
-0.101	-63.3398
-0.1	-62.7127
-0.099	-62.0855
-0.098	-61.4584
-0.097	-60.8313
-0.096	-60.2042
-0.095	-59.577
-0.094	-58.9499
-0.093	-58.3228
-0.092	-57.6957
-0.091	-57.0685
-0.09	-56.4414
-0.089	-55.8143
-0.088	-55.1871
-0.087	-54.56
-0.086	-53.9329
-0.085	-53.3058
-0.084	-52.6786
-0.083	-52.0515
-0.082	-51.4244
-0.081	-50.7973
-0.08	-50.1701
-0.079	-49.543
-0.078	-48.9159
-0.077	-48.2888
-0.076	-47.6616
-0.075	-47.0345
-0.074	-46.4074
-0.073	-45.7802
-0.072	-45.1531
-0.071	-44.526
-0.07	-43.8989
-0.069	-43.2717
-0.068	-42.6446
-0.067	-42.0175
-0.066	-41.3904
-0.065	-40.7632
-0.064	-40.1361
-0.063	-39.509
-0.062	-38.8819
-0.061	-38.2547
-0.06	-37.6276
-0.059	-37.0005
-0.058	-36.3733
-0.057	-35.7462
-0.056	-35.1191
-0.055	-34.492
-0.054	-33.8648
-0.053	-33.2377
-0.052	-32.6106
-0.051	-31.9835
-0.05	-31.3563
-0.049	-30.7292
-0.048	-30.1021
-0.047	-29.475
-0.046	-28.8478
-0.045	-28.2207
-0.044	-27.5936
-0.043	-26.9664
-0.042	-26.3393
-0.041	-25.7122
-0.04	-25.0851
-0.039	-24.4579
-0.038	-23.8308
-0.037	-23.2037
-0.036	-22.5766
-0.035	-21.9494
-0.034	-21.3223
-0.033	-20.6952
-0.032	-20.0681
-0.031	-19.4409
-0.03	-18.8138
-0.029	-18.1867
-0.028	-17.5595
-0.027	-16.9324
-0.026	-16.3053
-0.025	-15.6782
-0.024	-15.051
-0.023	-14.4239
-0.022	-13.7968
-0.021	-13.1697
-0.02	-12.5425
-0.019	-11.9154
-0.018	-11.2883
-0.017	-10.6612
-0.016	-10.034
-0.015	-9.4069
-0.014	-8.77977
-0.013	-8.15265
-0.012	-7.52552
-0.011	-6.89839
-0.01	-6.27127
-0.009	-5.64414
-0.008	-5.01701
-0.007	-4.38989
-0.006	-3.76276
-0.005	-3.13563
-0.004	-2.50851
-0.003	-1.88138
-0.002	-1.25425
-0.001	-0.627127
6.66E-16	-1.26379E-12
0.001	0.122371
0.002	0.244743
0.003	0.367114
0.004	0.489485
0.005	0.611857
0.006	0.734228
0.007	0.8566
0.008	0.978971
0.009	1.10134
0.01	1.22371
0.011	1.34609
0.012	1.46846
0.013	1.59083
0.014	1.7132
0.015	1.83557
0.016	1.95794
0.017	2.08031
0.018	2.20268
0.019	2.32506
0.02	2.44743
0.021	2.5698
0.022	2.69217
0.023	2.81454
0.024	2.93691
0.025	3.05928
0.026	3.18166
0.027	3.30403
0.028	3.4264
0.029	3.54877
0.03	3.67114
0.031	3.79351
0.032	3.91588
0.033	4.03826
0.034	4.16063
0.035	4.283
0.036	4.40537
0.037	4.52774
0.038	4.65011
0.039	4.77248
0.04	4.89485
0.041	5.01723
0.042	5.1396
0.043	5.26197
0.044	5.38434
0.045	5.50671
0.046	5.62908
0.047	5.75145
0.048	5.87383
0.049	5.9962
0.05	6.11857
0.051	6.24094
0.052	6.36331
0.053	6.48568
0.054	6.60805
0.055	6.73043
0.056	6.8528
0.057	6.97517
0.058	7.09754
0.059	7.21991
0.06	7.34228
0.061	7.46465
0.062	7.58702
0.063	7.7094
0.064	7.83177
0.065	7.95414
0.066	8.07651
0.067	8.19888
0.068	8.32125
0.069	8.44362
0.07	8.566
0.071	8.68837
0.072	8.81074
0.073	8.93311
0.074	9.05548
0.075	9.17785
0.076	9.30022
0.077	9.4226
0.078	9.54497
0.079	9.66734
0.08	9.78971
0.081	9.91208
0.082	10.0345
0.083	10.1568
0.084	10.2792
0.085	10.4016
0.086	10.5239
0.087	10.6463
0.088	10.7687
0.089	10.8911
0.09	11.0134
0.091	11.1358
0.092	11.2582
0.093	11.3805
0.094	11.5029
0.095	11.6253
0.096	11.7477
0.097	11.87
0.098	11.9924
0.099	12.1148
0.1	12.2371
0.101	12.3595
0.102	12.4819
0.103	12.6043
0.104	12.7266
0.105	12.849
0.106	12.9714
0.107	13.0937
0.108	13.2161
0.109	13.3385
0.11	13.4609
0.111	13.5832
0.112	13.7056
0.113	13.828
0.114	13.9503
0.115	14.0727
0.116	14.1951
0.117	14.3174
0.118	14.4398
0.119	14.5622
0.12	14.6846
0.121	14.8069
0.122	14.9293
0.123	15.0517
0.124	15.174
0.125	15.2964
0.126	15.4188
0.127	15.5412
0.128	15.6635
0.129	15.7859
0.13	15.9083
0.131	16.0306
0.132	16.153
0.133	16.2754
0.134	16.3978
0.135	16.5201
0.136	16.6425
0.137	16.7649
0.138	16.8872
0.139	17.0096
0.14	17.132
0.141	17.2544
0.142	17.3767
0.143	17.4991
0.144	17.6215
0.145	17.7438
0.146	17.8662
0.147	17.9886
0.148	18.111
0.149	18.2333
0.15	18.3557
0.151	18.4781
0.152	18.6004
0.153	18.7228
0.154	18.8452
0.155	18.9676
0.156	19.0899
0.157	19.2123
0.158	19.3347
0.159	19.457
0.16	19.5794
0.161	19.7018
0.162	19.8242
0.163	19.9465
0.164	20.0689
0.165	20.1913
0.166	20.3136
0.167	20.436
0.168	20.5584
0.169	20.6808
0.17	20.8031
0.171	20.9255
0.172	21.0479
0.173	21.1702
0.174	21.2926
0.175	21.415
0.176	21.5374
0.177	21.6597
0.178	21.7821
0.179	21.9045
0.18	22.0268
0.181	22.1492
0.182	22.2716
0.183	22.394
0.184	22.5163
0.185	22.6387
0.186	22.7611
0.187	22.8834
0.188	23.0058
0.189	23.1282
0.19	23.2506
0.191	23.3729
0.192	23.4953
0.193	23.6177
0.194	23.74
0.195	23.8624
0.196	23.9848
0.197	24.1072
0.198	24.2295
0.199	24.3519
0.2	24.4743
0.201	24.5966
0.202	24.719
0.203	24.8414
0.204	24.9637
0.205	25.0861
0.206	25.2085
0.207	25.3309
0.208	25.4532
0.209	25.5756
0.21	25.698
0.211	25.8203
0.212	25.9427
0.213	26.0651
0.214	26.1874
0.215	26.3098
0.216	26.4322
0.217	26.5546
0.218	26.6769
0.219	26.7993
0.22	26.9217
0.221	27.044
0.222	27.1664
0.223	27.2888
0.224	27.4111
0.225	27.5335
0.226	27.6559
0.227	27.7782
0.228	27.9006
0.229	28.023
0.23	28.1453
0.231	28.2677
0.232	28.3901
0.233	28.5124
0.234	28.6348
0.235	28.7572
0.236	28.8795
0.237	29.0019
0.238	29.1242
0.239	29.2466
0.24	29.369
0.241	29.4913
0.242	29.6137
0.243	29.7361
0.244	29.8584
0.245	29.9808
0.246	30.1031
0.247	30.2255
0.248	30.3479
0.249	30.4702
0.25	30.5926
0.251	30.7149
0.252	30.8373
0.253	30.9597
0.254	31.082
0.255	31.2044
0.256	31.3267
0.257	31.4491
0.258	31.5714
0.259	31.6938
0.26	31.8161
0.261	31.9385
0.262	32.0608
0.263	32.1832
0.264	32.3055
0.265	32.4279
0.266	32.5502
0.267	32.6726
0.268	32.7949
0.269	32.9173
0.27	33.0396
0.271	33.1619
0.272	33.2843
0.273	33.4066
0.274	33.529
0.275	33.6513
0.276	33.7736
0.277	33.896
0.278	34.0183
0.279	34.1406
0.28	34.263
0.281	34.3853
0.282	34.5076
0.283	34.6299
0.284	34.7522
0.285	34.8745
0.286	34.9968
0.287	35.1191
0.288	35.2414
0.289	35.3637
0.29	35.486
0.291	35.6083
0.292	35.7305
0.293	35.8528
0.294	35.975
0.295	36.0972
0.296	36.2194
0.297	36.3416
0.298	36.4637
0.299	36.5855
0.3	36.7067
0.301	36.8273
0.302	36.948
0.303	37.0678
0.304	37.184
0.305	37.2969
0.306	37.4075
0.307	37.5161
0.308	37.6228
0.309	37.7269
0.31	37.8309
0.311	37.9344
0.312	38.0369
0.313	38.1385
0.314	38.2372
0.315	38.3365
0.316	38.435
0.317	38.5319
0.318	38.6287
0.319	38.7255
0.32	38.8182
0.321	38.9111
0.322	39.0036
0.323	39.0955
0.324	39.1837
0.325	39.2666
0.326	39.3459
0.327	39.4233
0.328	39.497
0.329	39.5689
0.33	39.6431
0.331	39.7193
0.332	39.7964
0.333	39.8739
0.334	39.9512
0.335	40.0282
0.336	40.1048
0.337	40.1812
0.338	40.257
0.339	40.3305
0.34	40.3987
0.341	40.4663
0.342	40.536
0.343	40.6074
0.344	40.6793
0.345	40.7511
0.346	40.8229
0.347	40.8947
0.348	40.9642
0.349	41.0294
0.35	41.0946
0.351	41.1614
0.352	41.2291
0.353	41.297
0.354	41.3648
0.355	41.4325
0.356	41.5003
0.357	41.568
0.358	41.6359
0.359	41.7037
0.36	41.7715
0.361	41.8392
0.362	41.9069
0.363	41.9746
0.364	42.0425
0.365	42.1104
0.366	42.1783
0.367	42.2461
0.368	42.3139
0.369	42.376
0.37	42.4317
0.371	42.4859
0.372	42.5422
0.373	42.6009
0.374	42.6609
0.375	42.7208
0.376	42.7723
0.377	42.8072
0.378	42.8324
0.379	42.8556
0.38	42.8826
0.381	42.9152
0.382	42.9517
0.383	42.9896
0.384	43.0263
0.385	43.0609
0.386	43.0934
0.387	43.1245
0.388	43.1547
0.389	43.1562
0.39	43.1087
0.391	43.0016
0.392	42.8324
0.393	42.6058
0.394	42.3314
0.395	42.0219
0.396	41.6924
0.397	41.3603
0.398	41.0438
0.399	40.7597
0.4	40.5223
0.401	40.3389
0.402	40.2087
0.403	40.1257
0.404	40.0796
0.405	40.057
0.406	40.0431
0.407	40.0236
0.408	39.986
0.409	39.9209
0.41	39.8223
0.411	39.6881
0.412	39.5199
0.413	39.3219
0.414	39.1017
0.415	38.869
0.416	38.6349
0.417	38.4106
0.418	38.2062
0.419	38.0297
0.42	37.886
0.421	37.775
0.422	37.6924
0.423	37.6316
0.424	37.5842
0.425	37.5409
0.426	37.4932
0.427	37.4333
0.428	37.356
0.429	37.2582
0.43	37.1392
0.431	37.0008
0.432	36.8463
0.433	36.6806
0.434	36.5092
0.435	36.3385
0.436	36.1746
0.437	36.023
0.438	35.888
0.439	35.7716
0.44	35.674
0.441	35.5938
0.442	35.5274
0.443	35.4697
0.444	35.4154
0.445	35.3591
0.446	35.2966
0.447	35.2246
0.448	35.1413
0.449	35.0465
0.45	34.9412
0.451	34.8274
0.452	34.7078
0.453	34.5852
0.454	34.4628
0.455	34.3432
0.456	34.2287
0.457	34.121
0.458	34.0212
0.459	33.9294
0.46	33.8452
0.461	33.7676
0.462	33.6949
0.463	33.6254
0.464	33.5571
0.465	33.4884
0.466	33.4185
0.467	33.347
0.468	33.2734
0.469	33.1977
0.47	33.1204
0.471	33.0418
0.472	32.9627
0.473	32.8836
0.474	32.8049
0.475	32.7272
0.476	32.6505
0.477	32.5749
0.478	32.5002
0.479	32.4263
0.48	32.3529
0.481	32.2797
0.482	32.2065
0.483	32.1331
0.484	32.0595
0.485	31.986
0.486	31.9127
0.487	31.8401
0.488	31.7688
0.489	31.699
0.49	31.6313
0.491	31.5658
0.492	31.5027
0.493	31.442
0.494	31.384
0.495	31.3285
0.496	31.2748
0.497	31.2223
0.498	31.1702
0.499	31.118
0.5	31.065
0.501	31.0109
0.502	30.9556
0.503	30.8989
0.504	30.841
0.505	30.7822
0.506	30.7227
0.507	30.6629
0.508	30.6032
0.509	30.5437
0.51	30.4846
0.511	30.426
0.512	30.3679
0.513	30.3102
0.514	30.2531
0.515	30.1965
0.516	30.1405
0.517	30.085
0.518	30.03
0.519	29.9756
0.52	29.9218
0.521	29.8688
0.522	29.8168
0.523	29.7658
0.524	29.7159
0.525	29.6672
0.526	29.6201
0.527	29.5746
0.528	29.5306
0.529	29.4876
0.53	29.4454
0.531	29.4034
0.532	29.3614
0.533	29.319
0.534	29.2759
0.535	29.232
0.536	29.1873
0.537	29.1419
0.538	29.096
0.539	29.0497
0.54	29.0032
0.541	28.9565
0.542	28.9098
0.543	28.8634
0.544	28.8175
0.545	28.7723
0.546	28.7281
0.547	28.6847
0.548	28.6421
0.549	28.6
0.55	28.5581
0.551	28.5163
0.552	28.4744
0.553	28.4327
0.554	28.3912
0.555	28.3502
0.556	28.3098
0.557	28.2702
0.558	28.2315
0.559	28.1938
0.56	28.1572
0.561	28.1217
0.562	28.0873
0.563	28.054
0.564	28.0221
0.565	27.9914
0.566	27.9616
0.567	27.9326
0.568	27.9039
0.569	27.8754
0.57	27.8469
0.571	27.8182
0.572	27.7893
0.573	27.7601
0.574	27.7307
0.575	27.7013
0.576	27.6719
0.577	27.6427
0.578	27.6137
0.579	27.5849
0.58	27.5564
0.581	27.528
0.582	27.4999
0.583	27.4719
0.584	27.4441
0.585	27.4163
0.586	27.3885
0.587	27.3606
0.588	27.3329
0.589	27.3051
0.59	27.2774
0.591	27.2497
0.592	27.2221
0.593	27.1947
0.594	27.1675
0.595	27.1406
0.596	27.1141
0.597	27.0879
0.598	27.062
0.599	27.0366
0.6	27.0115
0.601	26.9869
0.602	26.9626
0.603	26.9389
0.604	26.9156
0.605	26.8929
0.606	26.8707
0.607	26.8491
0.608	26.8279
0.609	26.8075
0.61	26.7879
0.611	26.7691
0.612	26.7509
0.613	26.7332
0.614	26.7158
0.615	26.6985
0.616	26.6813
0.617	26.664
0.618	26.6467
0.619	26.6293
0.62	26.6119
0.621	26.5944
0.622	26.577
0.623	26.5598
0.624	26.5427
0.625	26.5259
0.626	26.5092
0.627	26.4928
0.628	26.4765
0.629	26.4602
0.63	26.4441
0.631	26.4279
0.632	26.4116
0.633	26.3953
0.634	26.3784
0.635	26.3611
0.636	26.3437
0.637	26.3265
0.638	26.3096
0.639	26.2927
0.64	26.2758
0.641	26.2589
0.642	26.2421
0.643	26.2252
0.644	26.2084
0.645	26.1917
0.646	26.1751
0.647	26.1587
0.648	26.1424
0.649	26.1263
0.65	26.1103
0.651	26.0945
0.652	26.0789
0.653	26.0635
0.654	26.0482
0.655	26.0332
0.656	26.0183
0.657	26.0036
0.658	25.9892
0.659	25.9751
0.66	25.9615
0.661	25.9482
0.662	25.9352
0.663	25.9226
0.664	25.9105
0.665	25.8989
0.666	25.8877
0.667	25.8768
0.668	25.8662
0.669	25.8557
0.67	25.8453
0.671	25.8349
0.672	25.8244
0.673	25.8138
0.674	25.8032
0.675	25.7926
0.676	25.782
0.677	25.7715
0.678	25.7611
0.679	25.7509
0.68	25.7408
0.681	25.7309
0.682	25.721
0.683	25.7113
0.684	25.7016
0.685	25.6918
0.686	25.6821
0.687	25.6722
0.688	25.6624
0.689	25.6524
0.69	25.6425
0.691	25.6325
0.692	25.6226
0.693	25.6128
0.694	25.6031
0.695	25.5934
0.696	25.5837
0.697	25.5741
0.698	25.5646
0.699	25.5553
0.7	25.5462
0.701	25.5373
0.702	25.5285
0.703	25.5199
0.704	25.5113
0.705	25.5029
0.706	25.4945
0.707	25.4862
0.708	25.4779
0.709	25.4697
0.71	25.4616
0.711	25.4535
0.712	25.4457
0.713	25.4379
0.714	25.4304
0.715	25.423
0.716	25.4157
0.717	25.4086
0.718	25.4016
0.719	25.3947
0.72	25.388
0.721	25.3815
0.722	25.3751
0.723	25.3689
0.724	25.3629
0.725	25.3571
0.726	25.3515
0.727	25.3461
0.728	25.3409
0.729	25.3359
0.73	25.3311
0.731	25.3267
0.732	25.3227
0.733	25.3192
0.734	25.316
0.735	25.3131
0.736	25.3104
0.737	25.3077
0.738	25.3051
0.739	25.3023
0.74	25.2995
0.741	25.2967
0.742	25.2939
0.743	25.2911
0.744	25.2885
0.745	25.286
0.746	25.2837
0.747	25.2815
0.748	25.2795
0.749	25.2776
0.75	25.2759
0.751	25.2741
0.752	25.2725
0.753	25.2708
0.754	25.2692
0.755	25.2676
0.756	25.266
0.757	25.2644
0.758	25.2628
0.759	25.2613
0.76	25.2599
0.761	25.2585
0.762	25.2571
0.763	25.2558
0.764	25.2546
0.765	25.2533
0.766	25.2521
0.767	25.2509
0.768	25.2497
0.769	25.2485
0.77	25.2473
0.771	25.2461
0.772	25.245
0.773	25.2439
0.774	25.2428
0.775	25.2417
0.776	25.2406
0.777	25.2395
0.778	25.2384
0.779	25.2373
0.78	25.2361
0.781	25.235
0.782	25.2338
0.783	25.2326
0.784	25.2314
0.785	25.2303
0.786	25.2291
0.787	25.228
0.788	25.2269
0.789	25.2258
0.79	25.2247
0.791	25.2237
0.792	25.2226
0.793	25.2216
0.794	25.2206
0.795	25.2196
0.796	25.2187
0.797	25.2177
0.798	25.2168
0.799	25.2159
0.8	25.215
0.801	25.2141
0.802	25.2133
0.803	25.2124
0.804	25.2116
0.805	25.2109
0.806	25.2102
0.807	25.2096
0.808	25.209
0.809	25.2086
0.81	25.2082
0.811	25.2079
0.812	25.2077
0.813	25.2076
0.814	25.2076
0.815	25.2076
0.816	25.2079
0.817	25.2085
0.818	25.2093
0.819	25.2102
0.82	25.2112
0.821	25.2123
0.822	25.2134
0.823	25.2146
0.824	25.2157
0.825	25.2168
0.826	25.2179
0.827	25.2191
0.828	25.2204
0.829	25.2219
0.83	25.2235
0.831	25.2253
0.832	25.2273
0.833	25.2295
0.834	25.2318
0.835	25.2342
0.836	25.2367
0.837	25.2391
0.838	25.2416
0.839	25.244
0.84	25.2464
0.841	25.2489
0.842	25.2514
0.843	25.2539
0.844	25.2565
0.845	25.2592
0.846	25.262
0.847	25.2648
0.848	25.2677
0.849	25.2706
0.85	25.2736
0.851	25.2765
0.852	25.2796
0.853	25.2826
0.854	25.2858
0.855	25.2889
0.856	25.2921
0.857	25.2954
0.858	25.2987
0.859	25.302
0.86	25.3054
0.861	25.3088
0.862	25.3122
0.863	25.3157
0.864	25.3191
0.865	25.3226
0.866	25.3262
0.867	25.3297
0.868	25.3333
0.869	25.337
0.87	25.3407
0.871	25.3444
0.872	25.3482
0.873	25.352
0.874	25.3559
0.875	25.3598
0.876	25.3637
0.877	25.3677
0.878	25.3718
0.879	25.376
0.88	25.3803
0.881	25.3847
0.882	25.3892
0.883	25.3937
0.884	25.3981
0.885	25.4026
0.886	25.4071
0.887	25.4115
0.888	25.416
0.889	25.4205
0.89	25.425
0.891	25.4296
0.892	25.4342
0.893	25.4389
0.894	25.4436
0.895	25.4484
0.896	25.4532
0.897	25.4581
0.898	25.463
0.899	25.4679
0.9	25.473
0.901	25.478
0.902	25.4831
0.903	25.4883
0.904	25.4934
0.905	25.4986
0.906	25.5039
0.907	25.5091
0.908	25.5144
0.909	25.5197
0.91	25.525
0.911	25.5302
0.912	25.5355
0.913	25.5408
0.914	25.5461
0.915	25.5515
0.916	25.5569
0.917	25.5623
0.918	25.5677
0.919	25.5732
0.92	25.5787
0.921	25.5842
0.922	25.5898
0.923	25.5954
0.924	25.601
0.925	25.6069
0.926	25.6129
0.927	25.619
0.928	25.6253
0.929	25.6317
0.93	25.6381
0.931	25.6444
0.932	25.6508
0.933	25.657
0.934	25.6632
0.935	25.6694
0.936	25.6755
0.937	25.6816
0.938	25.6878
0.939	25.694
0.94	25.7003
0.941	25.7066
0.942	25.7129
0.943	25.7192
0.944	25.7256
0.945	25.732
0.946	25.7384
0.947	25.7448
0.948	25.7513
0.949	25.7577
0.95	25.7642
0.951	25.7706
0.952	25.7771
0.953	25.7835
0.954	25.79
0.955	25.7965
0.956	25.803
0.957	25.8096
0.958	25.8162
0.959	25.8229
0.96	25.8296
0.961	25.8364
0.962	25.8433
0.963	25.8504
0.964	25.8575
0.965	25.8648
0.966	25.8721
0.967	25.8796
0.968	25.887
0.969	25.8945
0.97	25.9019
0.971	25.9092
0.972	25.9165
0.973	25.9237
0.974	25.9309
0.975	25.9381
0.976	25.9454
0.977	25.9527
0.978	25.96
0.979	25.9674
0.98	25.9748
0.981	25.9822
0.982	25.9897
0.983	25.9971
0.984	26.0046
0.985	26.012
0.986	26.0194
0.987	26.0269
0.988	26.0343
0.989	26.0417
0.99	26.0491
0.991	26.0565
0.992	26.0639
0.993	26.0713
0.994	26.0787
0.995	26.0861
0.996	26.0935
0.997	26.101
0.998	26.1084
0.999	26.1158
1	26.1232
1.001	26.1306


==> load_y_ItE_4_0.txt <==
0.001	0.65774
0.002	1.31548
0.003	1.97323
0.004	2.63099
0.005	3.28877
0.006	3.94656
0.007	4.60437
0.008	5.2622
0.009	5.92006
0.01	6.57795
0.011	7.23587
0.012	7.89383
0.013	8.55184
0.014	9.20988
0.015	9.86797
0.016	10.5261
0.017	11.1843
0.018	11.8426
0.019	12.5009
0.02	13.1592
0.021	13.8177
0.022	14.4762
0.023	15.1348
0.024	15.7934
0.025	16.4522
0.026	17.111
0.027	17.7699
0.028	18.4289
0.029	19.088
0.03	19.7472
0.031	20.4065
0.032	21.0659
0.033	21.7254
0.034	22.385
0.035	23.0447
0.036	23.7045
0.037	24.3644
0.038	25.0245
0.039	25.6847
0.04	26.345
0.041	27.0054
0.042	27.666
0.043	28.3267
0.044	28.9876
0.045	29.6486
0.046	30.3097
0.047	30.971
0.048	31.6324
0.049	32.294
0.05	32.9557
0.051	33.6176
0.052	34.2797
0.053	34.9419
0.054	35.6043
0.055	36.2669
0.056	36.9296
0.057	37.5925
0.058	38.2556
0.059	38.9188
0.06	39.5823
0.061	40.2459
0.062	40.9097
0.063	41.5737
0.064	42.2379
0.065	42.9023
0.066	43.5669
0.067	44.2316
0.068	44.8966
0.069	45.5618
0.07	46.2272
0.071	46.8928
0.072	47.5586
0.073	48.2246
0.074	48.8909
0.075	49.5573
0.076	50.224
0.077	50.8909
0.078	51.558
0.079	52.2253
0.08	52.8928
0.081	53.5606
0.082	54.2286
0.083	54.8969
0.084	55.5653
0.085	56.234
0.086	56.903
0.087	57.5721
0.088	58.2415
0.089	58.9112
0.09	59.581
0.091	60.2512
0.092	60.9215
0.093	61.5921
0.094	62.263
0.095	62.9341
0.096	63.6054
0.097	64.277
0.098	64.9488
0.099	65.6208
0.1	66.2932
0.101	66.9657
0.102	67.6385
0.103	68.3116
0.104	68.9849
0.105	69.6584
0.106	70.3322
0.107	71.0063
0.108	71.6805
0.109	72.3551
0.11	73.0299
0.111	73.7049
0.112	74.3801
0.113	75.0557
0.114	75.7314
0.115	76.4074
0.116	77.0837
0.117	77.7601
0.118	78.4368
0.119	79.1138
0.12	79.791
0.121	80.4684
0.122	81.1461
0.123	81.8239
0.124	82.502
0.125	83.1804
0.126	83.8589
0.127	84.5377
0.128	85.2167
0.129	85.8959
0.13	86.5753
0.131	87.2549
0.132	87.9347
0.133	88.6147
0.134	89.2949
0.135	89.9754
0.136	90.6559
0.137	91.3367
0.138	92.0177
0.139	92.6988
0.14	93.3801
0.141	94.0615
0.142	94.7431
0.143	95.4248
0.144	96.1067
0.145	96.7888
0.146	97.4709
0.147	98.1532
0.148	98.8356
0.149	99.518
0.15	100.201
0.151	100.883
0.152	101.566
0.153	102.249
0.154	102.932
0.155	103.615
0.156	104.298
0.157	104.98
0.158	105.663
0.159	106.346
0.16	107.029
0.161	107.712
0.162	108.395
0.163	109.078
0.164	109.761
0.165	110.443
0.166	111.126
0.167	111.808
0.168	112.491
0.169	113.173
0.17	113.855
0.171	114.536
0.172	115.218
0.173	115.899
0.174	116.58
0.175	117.26
0.176	117.94
0.177	118.62
0.178	119.3
0.179	119.979
0.18	120.657
0.181	121.335
0.182	122.012
0.183	122.689
0.184	123.365
0.185	124.041
0.186	124.715
0.187	125.389
0.188	126.062
0.189	126.734
0.19	127.405
0.191	128.075
0.192	128.744
0.193	129.411
0.194	130.078
0.195	130.742
0.196	131.405
0.197	132.067
0.198	132.727
0.199	133.384
0.2	134.04
0.201	134.693
0.202	135.344
0.203	135.992
0.204	136.637
0.205	137.279
0.206	137.918
0.207	138.552
0.208	139.183
0.209	139.808
0.21	140.429
0.211	141.043
0.212	141.651
0.213	142.251
0.214	142.843
0.215	143.425
0.216	143.995
0.217	144.552
0.218	145.093
0.219	145.614
0.22	146.11
0.221	146.337
0.222	145.405
0.223	120.987
0.224	104.897
0.225	95.4177
0.226	88.6693
0.227	84.0619
0.228	82.1017
0.229	80.2532
0.23	80.8733
0.231	81.4733
0.232	82.3783
0.233	82.7112
0.234	83.0653
0.235	83.4167
0.236	83.7627
0.237	84.104
0.238	84.4413
0.239	84.7768
0.24	85.1124
0.241	85.4475
0.242	85.7793
0.243	86.11
0.244	86.4376
0.245	86.7626
0.246	87.087
0.247	87.4117
0.248	87.7359
0.249	88.0574
0.25	88.3756
0.251	88.6932
0.252	89.0083
0.253	89.3215
0.254	89.634
0.255	89.9464
0.256	90.2563
0.257	90.5643
0.258	90.8703
0.259	91.1695
0.26	91.4623
0.261	91.752
0.262	92.0368
0.263	92.3133
0.264	92.5852
0.265	92.8545
0.266	93.1228
0.267	93.3907
0.268	93.6483
0.269	93.8997
0.27	94.1494
0.271	94.4002
0.272	94.6535
0.273	94.9086
0.274	95.1621
0.275	95.4122
0.276	95.6584
0.277	95.8916
0.278	96.1139
0.279	96.3288
0.28	96.5351
0.281	96.7162
0.282	96.8477
0.283	96.892
0.284	84.8336
0.285	70.8597
0.286	61.4114
0.287	55.3038
0.288	51.0603
0.289	49.3457
0.29	47.9447
0.291	48.3089
0.292	48.6476
0.293	49.22
0.294	49.3729
0.295	49.5428
0.296	49.7094
0.297	49.8696
0.298	50.0259
0.299	50.1808
0.3	50.3356
0.299	50.1548
0.298	49.9994
0.297	49.8316
0.296	49.6638
0.295	49.4961
0.294	49.3283
0.293	49.1605
0.292	48.9927
0.291	48.8249
0.29	48.6571
0.289	48.4894
0.288	48.3216
0.287	48.1538
0.286	47.986
0.285	47.8182
0.284	47.6504
0.283	47.4827
0.282	47.3149
0.281	47.1471
0.28	46.9793
0.279	46.8115
0.278	46.6437
0.277	46.476
0.276	46.3082
0.275	46.1404
0.274	45.9726
0.273	45.8048
0.272	45.637
0.271	45.4693
0.27	45.3015
0.269	45.1337
0.268	44.9659
0.267	44.7981
0.266	44.6303
0.265	44.4626
0.264	44.2948
0.263	44.127
0.262	43.9592
0.261	43.7914
0.26	43.6236
0.259	43.4559
0.258	43.2881
0.257	43.1203
0.256	42.9525
0.255	42.7847
0.254	42.6169
0.253	42.4492
0.252	42.2814
0.251	42.1136
0.25	41.9458
0.249	41.778
0.248	41.6102
0.247	41.4425
0.246	41.2747
0.245	41.1069
0.244	40.9391
0.243	40.7713
0.242	40.6035
0.241	40.4358
0.24	40.268
0.239	40.1002
0.238	39.9324
0.237	39.7646
0.236	39.5968
0.235	39.4291
0.234	39.2613
0.233	39.0935
0.232	38.9257
0.231	38.7579
0.23	38.5901
0.229	38.4224
0.228	38.2546
0.227	38.0868
0.226	37.919
0.225	37.7512
0.224	37.5834
0.223	37.4157
0.222	37.2479
0.221	37.0801
0.22	36.9123
0.219	36.7445
0.218	36.5767
0.217	36.409
0.216	36.2412
0.215	36.0734
0.214	35.9056
0.213	35.7378
0.212	35.57
0.211	35.4023
0.21	35.2345
0.209	35.0667
0.208	34.8989
0.207	34.7311
0.206	34.5633
0.205	34.3956
0.204	34.2278
0.203	34.06
0.202	33.8922
0.201	33.7244
0.2	33.5566
0.199	33.3889
0.198	33.2211
0.197	33.0533
0.196	32.8855
0.195	32.7177
0.194	32.5499
0.193	32.3822
0.192	32.2144
0.191	32.0466
0.19	31.8788
0.189	31.711
0.188	31.5432
0.187	31.3755
0.186	31.2077
0.185	31.0399
0.184	30.8721
0.183	30.7043
0.182	30.5365
0.181	30.3688
0.18	30.201
0.179	30.0332
0.178	29.8654
0.177	29.6976
0.176	29.5298
0.175	29.3621
0.174	29.1943
0.173	29.0265
0.172	28.8587
0.171	28.6909
0.17	28.5232
0.169	28.3554
0.168	28.1876
0.167	28.0198
0.166	27.852
0.165	27.6842
0.164	27.5165
0.163	27.3487
0.162	27.1809
0.161	27.0131
0.16	26.8453
0.159	26.6775
0.158	26.5098
0.157	26.342
0.156	26.1742
0.155	26.0064
0.154	25.8386
0.153	25.6708
0.152	25.5031
0.151	25.3353
0.15	25.1675
0.149	24.9997
0.148	24.8319
0.147	24.6641
0.146	24.4964
0.145	24.3286
0.144	24.1608
0.143	23.993
0.142	23.8252
0.141	23.6574
0.14	23.4897
0.139	23.3219
0.138	23.1541
0.137	22.9863
0.136	22.8185
0.135	22.6507
0.134	22.483
0.133	22.3152
0.132	22.1474
0.131	21.9796
0.13	21.8118
0.129	21.644
0.128	21.4763
0.127	21.3085
0.126	21.1407
0.125	20.9729
0.124	20.8051
0.123	20.6373
0.122	20.4696
0.121	20.3018
0.12	20.134
0.119	19.9662
0.118	19.7984
0.117	19.6306
0.116	19.4629
0.115	19.2951
0.114	19.1273
0.113	18.9595
0.112	18.7917
0.111	18.6239
0.11	18.4562
0.109	18.2884
0.108	18.1206
0.107	17.9528
0.106	17.785
0.105	17.6172
0.104	17.4495
0.103	17.2817
0.102	17.1139
0.101	16.9461
0.1	16.7783
0.099	16.6105
0.098	16.4428
0.097	16.275
0.096	16.1072
0.095	15.9394
0.094	15.7716
0.093	15.6038
0.092	15.4361
0.091	15.2683
0.09	15.1005
0.089	14.9327
0.088	14.7649
0.087	14.5971
0.086	14.4294
0.085	14.2616
0.084	14.0938
0.083	13.926
0.082	13.7582
0.081	13.5904
0.08	13.4227
0.079	13.2549
0.078	13.0871
0.077	12.9193
0.076	12.7515
0.075	12.5837
0.074	12.416
0.073	12.2482
0.072	12.0804
0.071	11.9126
0.07	11.7448
0.069	11.577
0.068	11.4093
0.067	11.2415
0.066	11.0737
0.065	10.9059
0.064	10.7381
0.063	10.5703
0.062	10.4026
0.061	10.2348
0.06	10.067
0.059	9.89921
0.058	9.73143
0.057	9.56364
0.056	9.39586
0.055	9.22808
0.054	9.06029
0.053	8.89251
0.052	8.72473
0.051	8.55695
0.05	8.38916
0.049	8.22138
0.048	8.0536
0.047	7.88581
0.046	7.71803
0.045	7.55025
0.044	7.38246
0.043	7.21468
0.042	7.0469
0.041	6.87911
0.04	6.71133
0.039	6.54355
0.038	6.37576
0.037	6.20798
0.036	6.0402
0.035	5.87241
0.034	5.70463
0.033	5.53685
0.032	5.36906
0.031	5.20128
0.03	5.0335
0.029	4.86571
0.028	4.69793
0.027	4.53015
0.026	4.36236
0.025	4.19458
0.024	4.0268
0.023	3.85901
0.022	3.69123
0.021	3.52345
0.02	3.35566
0.019	3.18788
0.018	3.0201
0.017	2.85232
0.016	2.68453
0.015	2.51675
0.014	2.34897
0.013	2.18118
0.012	2.0134
0.011	1.84562
0.01	1.67783
0.009	1.51005
0.008	1.34227
0.007	1.17448
0.006	1.0067
0.005	0.838916
0.004	0.671133
0.003	0.50335
0.002	0.335566
0.001	0.167783
-4.44E-16	-7.35795E-11
-0.001	-0.655285
-0.002	-1.31057
-0.003	-1.96585
-0.004	-2.62114
-0.005	-3.27642
-0.006	-3.93171
-0.007	-4.58699
-0.008	-5.24228
-0.009	-5.89756
-0.01	-6.55283
-0.011	-7.20811
-0.012	-7.86338
-0.013	-8.51864
-0.014	-9.17389
-0.015	-9.82913
-0.016	-10.4844
-0.017	-11.1396
-0.018	-11.7948
-0.019	-12.4499
-0.02	-13.1051
-0.021	-13.7602
-0.022	-14.4153
-0.023	-15.0704
-0.024	-15.7255
-0.025	-16.3805
-0.026	-17.0355
-0.027	-17.6904
-0.028	-18.3452
-0.029	-19.0001
-0.03	-19.6549
-0.031	-20.3096
-0.032	-20.9642
-0.033	-21.6188
-0.034	-22.2733
-0.035	-22.9277
-0.036	-23.5821
-0.037	-24.2363
-0.038	-24.8905
-0.039	-25.5446
-0.04	-26.1986
-0.041	-26.8525
-0.042	-27.5062
-0.043	-28.1599
-0.044	-28.8135
-0.045	-29.4669
-0.046	-30.12
-0.047	-30.7731
-0.048	-31.4261
-0.049	-32.0789
-0.05	-32.7316
-0.051	-33.3842
-0.052	-34.0366
-0.053	-34.6889
-0.054	-35.341
-0.055	-35.9931
-0.056	-36.6449
-0.057	-37.2966
-0.058	-37.9482
-0.059	-38.5996
-0.06	-39.2509
-0.061	-39.902
-0.062	-40.553
-0.063	-41.2038
-0.064	-41.8544
-0.065	-42.5048
-0.066	-43.1551
-0.067	-43.8053
-0.068	-44.4552
-0.069	-45.105
-0.07	-45.7545
-0.071	-46.4039
-0.072	-47.0531
-0.073	-47.7021
-0.074	-48.3509
-0.075	-48.9995
-0.076	-49.648
-0.077	-50.2962
-0.078	-50.9442
-0.079	-51.592
-0.08	-52.2396
-0.081	-52.887
-0.082	-53.5341
-0.083	-54.1811
-0.084	-54.8278
-0.085	-55.4743
-0.086	-56.1206
-0.087	-56.7667
-0.088	-57.4126
-0.089	-58.0582
-0.09	-58.7035
-0.091	-59.3487
-0.092	-59.9936
-0.093	-60.6383
-0.094	-61.2827
-0.095	-61.9269
-0.096	-62.5708
-0.097	-63.2144
-0.098	-63.8579
-0.099	-64.501
-0.1	-65.1439
-0.101	-65.7865
-0.102	-66.4289
-0.103	-67.071
-0.104	-67.7129
-0.105	-68.3544
-0.106	-68.9957
-0.107	-69.6367
-0.108	-70.2775
-0.109	-70.9179
-0.11	-71.5581
-0.111	-72.1979
-0.112	-72.8375
-0.113	-73.4768
-0.114	-74.1158
-0.115	-74.7545
-0.116	-75.3929
-0.117	-76.031
-0.118	-76.6687
-0.119	-77.3062
-0.12	-77.9434
-0.121	-78.5802
-0.122	-79.2167
-0.123	-79.8529
-0.124	-80.4888
-0.125	-81.1244
-0.126	-81.7596
-0.127	-82.3945
-0.128	-83.0291
-0.129	-83.6633
-0.13	-84.2972
-0.131	-84.9308
-0.132	-85.564
-0.133	-86.1969
-0.134	-86.8294
-0.135	-87.4616
-0.136	-88.0934
-0.137	-88.7248
-0.138	-89.3559
-0.139	-89.9867
-0.14	-90.617
-0.141	-91.247
-0.142	-91.8767
-0.143	-92.506
-0.144	-93.1348
-0.145	-93.7634
-0.146	-94.3915
-0.147	-95.0193
-0.148	-95.6466
-0.149	-96.2736
-0.15	-96.9002
-0.151	-97.5264
-0.152	-98.1522
-0.153	-98.7777
-0.154	-99.4027
-0.155	-100.027
-0.156	-100.651
-0.157	-101.275
-0.158	-101.899
-0.159	-102.522
-0.16	-103.144
-0.161	-103.766
-0.162	-104.388
-0.163	-105.009
-0.164	-105.63
-0.165	-106.251
-0.166	-106.871
-0.167	-107.49
-0.168	-108.109
-0.169	-108.728
-0.17	-109.346
-0.171	-109.964
-0.172	-110.582
-0.173	-111.199
-0.174	-111.815
-0.175	-112.431
-0.176	-113.047
-0.177	-113.662
-0.178	-114.276
-0.179	-114.891
-0.18	-115.504
-0.181	-116.118
-0.182	-116.73
-0.183	-117.343
-0.184	-117.955
-0.185	-118.566
-0.186	-119.177
-0.187	-119.787
-0.188	-120.397
-0.189	-121.006
-0.19	-121.615
-0.191	-122.224
-0.192	-122.832
-0.193	-123.439
-0.194	-124.046
-0.195	-124.653
-0.196	-125.259
-0.197	-125.864
-0.198	-126.469
-0.199	-127.073
-0.2	-127.677
-0.199	-127.004
-0.198	-126.4
-0.197	-125.762
-0.196	-125.123
-0.195	-124.485
-0.194	-123.847
-0.193	-123.208
-0.192	-122.57
-0.191	-121.932
-0.19	-121.293
-0.189	-120.655
-0.188	-120.016
-0.187	-119.378
-0.186	-118.74
-0.185	-118.101
-0.184	-117.463
-0.183	-116.824
-0.182	-116.186
-0.181	-115.548
-0.18	-114.909
-0.179	-114.271
-0.178	-113.633
-0.177	-112.994
-0.176	-112.356
-0.175	-111.717
-0.174	-111.079
-0.173	-110.441
-0.172	-109.802
-0.171	-109.164
-0.17	-108.525
-0.169	-107.887
-0.168	-107.249
-0.167	-106.61
-0.166	-105.972
-0.165	-105.334
-0.164	-104.695
-0.163	-104.057
-0.162	-103.418
-0.161	-102.78
-0.16	-102.142
-0.159	-101.503
-0.158	-100.865
-0.157	-100.226
-0.156	-99.588
-0.155	-98.9497
-0.154	-98.3113
-0.153	-97.6729
-0.152	-97.0345
-0.151	-96.3961
-0.15	-95.7577
-0.149	-95.1193
-0.148	-94.481
-0.147	-93.8426
-0.146	-93.2042
-0.145	-92.5658
-0.144	-91.9274
-0.143	-91.289
-0.142	-90.6507
-0.141	-90.0123
-0.14	-89.3739
-0.139	-88.7355
-0.138	-88.0971
-0.137	-87.4587
-0.136	-86.8203
-0.135	-86.182
-0.134	-85.5436
-0.133	-84.9052
-0.132	-84.2668
-0.131	-83.6284
-0.13	-82.99
-0.129	-82.3516
-0.128	-81.7133
-0.127	-81.0749
-0.126	-80.4365
-0.125	-79.7981
-0.124	-79.1597
-0.123	-78.5213
-0.122	-77.883
-0.121	-77.2446
-0.12	-76.6062
-0.119	-75.9678
-0.118	-75.3294
-0.117	-74.691
-0.116	-74.0526
-0.115	-73.4143
-0.114	-72.7759
-0.113	-72.1375
-0.112	-71.4991
-0.111	-70.8607
-0.11	-70.2223
-0.109	-69.584
-0.108	-68.9456
-0.107	-68.3072
-0.106	-67.6688
-0.105	-67.0304
-0.104	-66.392
-0.103	-65.7536
-0.102	-65.1153
-0.101	-64.4769
-0.1	-63.8385
-0.099	-63.2001
-0.098	-62.5617
-0.097	-61.9233
-0.096	-61.2849
-0.095	-60.6466
-0.094	-60.0082
-0.093	-59.3698
-0.092	-58.7314
-0.091	-58.093
-0.09	-57.4546
-0.089	-56.8163
-0.088	-56.1779
-0.087	-55.5395
-0.086	-54.9011
-0.085	-54.2627
-0.084	-53.6243
-0.083	-52.9859
-0.082	-52.3476
-0.081	-51.7092
-0.08	-51.0708
-0.079	-50.4324
-0.078	-49.794
-0.077	-49.1556
-0.076	-48.5173
-0.075	-47.8789
-0.074	-47.2405
-0.073	-46.6021
-0.072	-45.9637
-0.071	-45.3253
-0.07	-44.6869
-0.069	-44.0486
-0.068	-43.4102
-0.067	-42.7718
-0.066	-42.1334
-0.065	-41.495
-0.064	-40.8566
-0.063	-40.2182
-0.062	-39.5799
-0.061	-38.9415
-0.06	-38.3031
-0.059	-37.6647
-0.058	-37.0263
-0.057	-36.3879
-0.056	-35.7496
-0.055	-35.1112
-0.054	-34.4728
-0.053	-33.8344
-0.052	-33.196
-0.051	-32.5576
-0.05	-31.9192
-0.049	-31.2809
-0.048	-30.6425
-0.047	-30.0041
-0.046	-29.3657
-0.045	-28.7273
-0.044	-28.0889
-0.043	-27.4505
-0.042	-26.8122
-0.041	-26.1738
-0.04	-25.5354
-0.039	-24.897
-0.038	-24.2586
-0.037	-23.6202
-0.036	-22.9819
-0.035	-22.3435
-0.034	-21.7051
-0.033	-21.0667
-0.032	-20.4283
-0.031	-19.7899
-0.03	-19.1515
-0.029	-18.5132
-0.028	-17.8748
-0.027	-17.2364
-0.026	-16.598
-0.025	-15.9596
-0.024	-15.3212
-0.023	-14.6829
-0.022	-14.0445
-0.021	-13.4061
-0.02	-12.7677
-0.019	-12.1293
-0.018	-11.4909
-0.017	-10.8525
-0.016	-10.2142
-0.015	-9.57577
-0.014	-8.93739
-0.013	-8.299
-0.012	-7.66062
-0.011	-7.02223
-0.01	-6.38385
-0.009	-5.74546
-0.008	-5.10708
-0.007	-4.46869
-0.006	-3.83031
-0.005	-3.19192
-0.004	-2.55354
-0.003	-1.91515
-0.002	-1.27677
-0.001	-0.638385
6.66E-16	3.49201E-12
0.001	0.167682
0.002	0.335365
0.003	0.503047
0.004	0.67073
0.005	0.838412
0.006	1.00609
0.007	1.17378
0.008	1.34146
0.009	1.50914
0.01	1.67682
0.011	1.84451
0.012	2.01219
0.013	2.17987
0.014	2.34755
0.015	2.51524
0.016	2.68292
0.017	2.8506
0.018	3.01828
0.019	3.18597
0.02	3.35365
0.021	3.52133
0.022	3.68901
0.023	3.8567
0.024	4.02438
0.025	4.19206
0.026	4.35974
0.027	4.52742
0.028	4.69511
0.029	4.86279
0.03	5.03047
0.031	5.19815
0.032	5.36584
0.033	5.53352
0.034	5.7012
0.035	5.86888
0.036	6.03657
0.037	6.20425
0.038	6.37193
0.039	6.53961
0.04	6.7073
0.041	6.87498
0.042	7.04266
0.043	7.21034
0.044	7.37803
0.045	7.54571
0.046	7.71339
0.047	7.88107
0.048	8.04876
0.049	8.21644
0.05	8.38412
0.051	8.5518
0.052	8.71948
0.053	8.88717
0.054	9.05485
0.055	9.22253
0.056	9.39021
0.057	9.5579
0.058	9.72558
0.059	9.89326
0.06	10.0609
0.061	10.2286
0.062	10.3963
0.063	10.564
0.064	10.7317
0.065	10.8994
0.066	11.067
0.067	11.2347
0.068	11.4024
0.069	11.5701
0.07	11.7378
0.071	11.9055
0.072	12.0731
0.073	12.2408
0.074	12.4085
0.075	12.5762
0.076	12.7439
0.077	12.9115
0.078	13.0792
0.079	13.2469
0.08	13.4146
0.081	13.5823
0.082	13.75
0.083	13.9176
0.084	14.0853
0.085	14.253
0.086	14.4207
0.087	14.5884
0.088	14.7561
0.089	14.9237
0.09	15.0914
0.091	15.2591
0.092	15.4268
0.093	15.5945
0.094	15.7621
0.095	15.9298
0.096	16.0975
0.097	16.2652
0.098	16.4329
0.099	16.6006
0.1	16.7682
0.101	16.9359
0.102	17.1036
0.103	17.2713
0.104	17.439
0.105	17.6067
0.106	17.7743
0.107	17.942
0.108	18.1097
0.109	18.2774
0.11	18.4451
0.111	18.6127
0.112	18.7804
0.113	18.9481
0.114	19.1158
0.115	19.2835
0.116	19.4512
0.117	19.6188
0.118	19.7865
0.119	19.9542
0.12	20.1219
0.121	20.2896
0.122	20.4573
0.123	20.6249
0.124	20.7926
0.125	20.9603
0.126	21.128
0.127	21.2957
0.128	21.4633
0.129	21.631
0.13	21.7987
0.131	21.9664
0.132	22.1341
0.133	22.3018
0.134	22.4694
0.135	22.6371
0.136	22.8048
0.137	22.9725
0.138	23.1402
0.139	23.3079
0.14	23.4755
0.141	23.6432
0.142	23.8109
0.143	23.9786
0.144	24.1463
0.145	24.3139
0.146	24.4816
0.147	24.6493
0.148	24.817
0.149	24.9847
0.15	25.1524
0.151	25.32
0.152	25.4877
0.153	25.6554
0.154	25.8231
0.155	25.9908
0.156	26.1585
0.157	26.3261
0.158	26.4938
0.159	26.6615
0.16	26.8292
0.161	26.9969
0.162	27.1645
0.163	27.3322
0.164	27.4999
0.165	27.6676
0.166	27.8353
0.167	28.003
0.168	28.1706
0.169	28.3383
0.17	28.506
0.171	28.6737
0.172	28.8414
0.173	29.0091
0.174	29.1767
0.175	29.3444
0.176	29.5121
0.177	29.6798
0.178	29.8475
0.179	30.0151
0.18	30.1828
0.181	30.3505
0.182	30.5182
0.183	30.6859
0.184	30.8536
0.185	31.0212
0.186	31.1889
0.187	31.3566
0.188	31.5243
0.189	31.692
0.19	31.8597
0.191	32.0273
0.192	32.195
0.193	32.3627
0.194	32.5304
0.195	32.6981
0.196	32.8658
0.197	33.0334
0.198	33.2011
0.199	33.3688
0.2	33.5365
0.201	33.7042
0.202	33.8718
0.203	34.0395
0.204	34.2072
0.205	34.3749
0.206	34.5426
0.207	34.7103
0.208	34.8779
0.209	35.0456
0.21	35.2133
0.211	35.381
0.212	35.5487
0.213	35.7164
0.214	35.884
0.215	36.0517
0.216	36.2194
0.217	36.3871
0.218	36.5548
0.219	36.7224
0.22	36.8901
0.221	37.0578
0.222	37.2255
0.223	37.3932
0.224	37.5609
0.225	37.7285
0.226	37.8962
0.227	38.0639
0.228	38.2316
0.229	38.3993
0.23	38.567
0.231	38.7346
0.232	38.9023
0.233	39.07
0.234	39.2377
0.235	39.4054
0.236	39.573
0.237	39.7407
0.238	39.9084
0.239	40.0761
0.24	40.2438
0.241	40.4115
0.242	40.5791
0.243	40.7468
0.244	40.9145
0.245	41.0822
0.246	41.2499
0.247	41.4175
0.248	41.5852
0.249	41.7529
0.25	41.9206
0.251	42.0883
0.252	42.256
0.253	42.4236
0.254	42.5913
0.255	42.759
0.256	42.9267
0.257	43.0944
0.258	43.262
0.259	43.4297
0.26	43.5974
0.261	43.7651
0.262	43.9328
0.263	44.1005
0.264	44.2681
0.265	44.4358
0.266	44.6035
0.267	44.7712
0.268	44.9389
0.269	45.1065
0.27	45.2742
0.271	45.4419
0.272	45.6096
0.273	45.7773
0.274	45.9449
0.275	46.1126
0.276	46.2803
0.277	46.448
0.278	46.6157
0.279	46.7833
0.28	46.951
0.281	47.1187
0.282	47.2864
0.283	47.454
0.284	47.6217
0.285	47.7894
0.286	47.9571
0.287	48.1247
0.288	48.2924
0.289	48.4601
0.29	48.6277
0.291	48.7954
0.292	48.9631
0.293	49.1307
0.294	49.2984
0.295	49.466
0.296	49.6337
0.297	49.8013
0.298	49.969
0.299	50.1366
0.3	50.3042
0.301	50.4712
0.302	50.6169
0.303	50.7636
0.304	50.911
0.305	51.0599
0.306	51.2102
0.307	51.3607
0.308	51.5109
0.309	51.6604
0.31	51.8091
0.311	51.9564
0.312	52.1015
0.313	52.2463
0.314	52.3908
0.315	52.5346
0.316	52.6752
0.317	52.815
0.318	52.9539
0.319	53.0924
0.32	53.2316
0.321	53.3707
0.322	53.5078
0.323	53.6435
0.324	53.7783
0.325	53.9131
0.326	54.0448
0.327	54.1739
0.328	54.3023
0.329	54.431
0.33	54.5594
0.331	54.6874
0.332	54.8139
0.333	54.9385
0.334	55.0599
0.335	55.1748
0.336	55.2874
0.337	55.4005
0.338	55.514
0.339	55.6253
0.34	55.7352
0.341	55.8416
0.342	55.9443
0.343	56.0435
0.344	56.1426
0.345	56.2437
0.346	56.3468
0.347	56.451
0.348	56.5544
0.349	56.6552
0.35	56.7537
0.351	56.851
0.352	56.9469
0.353	57.0388
0.354	57.1217
0.355	57.1948
0.356	57.2516
0.357	57.2946
0.358	57.3291
0.359	57.3581
0.36	57.3652
0.361	57.3315
0.362	57.2399
0.363	56.5397
0.364	51.4382
0.365	43.8198
0.366	38.4582
0.367	35.0379
0.368	33.8593
0.369	32.9455
0.37	33.0556
0.371	33.83
0.372	33.9272
0.373	34.0217
0.374	34.1142
0.375	34.2047
0.376	34.2946
0.377	34.3844
0.378	34.4742
0.379	34.5638
0.38	34.6529
0.381	34.7413
0.382	34.8296
0.383	34.9176
0.384	35.0051
0.385	35.0924
0.386	35.1794
0.387	35.2642
0.388	35.3483
0.389	35.4322
0.39	35.5158
0.391	35.5994
0.392	35.6831
0.393	35.767
0.394	35.8489
0.395	35.929
0.396	36.0086
0.397	36.0885
0.398	36.1687
0.399	36.2491
0.4	36.3296
0.401	36.4102
0.402	36.4894
0.403	36.568
0.404	36.6465
0.405	36.7251
0.406	36.8035
0.407	36.881
0.408	36.9572
0.409	37.0329
0.41	37.1081
0.411	37.1835
0.412	37.2581
0.413	37.3325
0.414	37.4075
0.415	37.4826
0.416	37.5577
0.417	37.6314
0.418	37.7045
0.419	37.7779
0.42	37.8516
0.421	37.924
0.422	37.9959
0.423	38.0677
0.424	38.1388
0.425	38.2101
0.426	38.2813
0.427	38.3521
0.428	38.4224
0.429	38.4922
0.43	38.5615
0.431	38.6301
0.432	38.6986
0.433	38.7674
0.434	38.8365
0.435	38.9057
0.436	38.975
0.437	39.0427
0.438	39.1083
0.439	39.1711
0.44	39.2319
0.441	39.2922
0.442	39.348
0.443	39.4003
0.444	39.4513
0.445	39.5016
0.446	39.5518
0.447	39.6012
0.448	39.6486
0.449	39.6938
0.45	39.7376
0.451	39.7809
0.452	39.8241
0.453	39.8675
0.454	39.9118
0.455	39.9567
0.456	40.0022
0.457	40.0481
0.458	40.094
0.459	40.1394
0.46	40.1842
0.461	40.2283
0.462	40.272
0.463	40.3154
0.464	40.3587
0.465	40.402
0.466	40.4454
0.467	40.4835
0.468	40.5123
0.469	40.5323
0.47	40.5455
0.471	40.5458
0.472	40.5262
0.473	40.4828
0.474	40.4146
0.475	40.3229
0.476	40.2111
0.477	39.808
0.478	38.8442
0.479	36.4184
0.48	33.3389
0.481	30.8885
0.482	29.7203
0.483	28.7837
0.484	28.8685
0.485	29.5899
0.486	29.6826
0.487	29.7501
0.488	29.8115
0.489	29.8723
0.49	29.9331
0.491	29.9939
0.492	30.0544
0.493	30.1148
0.494	30.175
0.495	30.2351
0.496	30.295
0.497	30.3547
0.498	30.4143
0.499	30.4738
0.5	30.5331
0.501	30.5924
0.502	30.6517
0.503	30.7107
0.504	30.7697
0.505	30.8284
0.506	30.8871
0.507	30.9459
0.508	31.0043
0.509	31.0622
0.51	31.1202
0.511	31.1784
0.512	31.2363
0.513	31.2936
0.514	31.3508
0.515	31.4081
0.516	31.4646
0.517	31.5195
0.518	31.5734
0.519	31.6265
0.52	31.6796
0.521	31.7321
0.522	31.7842
0.523	31.8366
0.524	31.8893
0.525	31.9415
0.526	31.9934
0.527	32.045
0.528	32.0959
0.529	32.1462
0.53	32.1962
0.531	32.2463
0.532	32.2966
0.533	32.3471
0.534	32.3977
0.535	32.448
0.536	32.4978
0.537	32.5468
0.538	32.5951
0.539	32.6423
0.54	32.6893
0.541	32.7362
0.542	32.7826
0.543	32.8287
0.544	32.8746
0.545	32.9205
0.546	32.9667
0.547	33.0125
0.548	33.0577
0.549	33.1025
0.55	33.1472
0.551	33.1919
0.552	33.2359
0.553	33.2791
0.554	33.321
0.555	33.3615
0.556	33.4005
0.557	33.4382
0.558	33.4753
0.559	33.5115
0.56	33.5461
0.561	33.5785
0.562	33.6087
0.563	33.6374
0.564	33.6655
0.565	33.6936
0.566	33.7225
0.567	33.7526
0.568	33.784
0.569	33.8153
0.57	33.8461
0.571	33.8765
0.572	33.9066
0.573	33.9364
0.574	33.9658
0.575	33.9946
0.576	34.0227
0.577	34.0504
0.578	34.0778
0.579	34.1053
0.58	34.133
0.581	34.161
0.582	34.1894
0.583	34.218
0.584	34.2467
0.585	34.2754
0.586	34.3039
0.587	34.332
0.588	34.3597
0.589	34.3869
0.59	34.4137
0.591	34.4401
0.592	34.4664
0.593	34.4926
0.594	34.5187
0.595	34.5449
0.596	34.5711
0.597	34.5973
0.598	34.6236
0.599	34.6497
0.6	34.6758
0.601	34.7018
0.602	34.7276
0.603	34.7534
0.604	34.779
0.605	34.8044
0.606	34.8297
0.607	34.8548
0.608	34.8798
0.609	34.9048
0.61	34.9297
0.611	34.9527
0.612	34.974
0.613	34.9934
0.614	35.0093
0.615	35.0223
0.616	35.0304
0.617	35.0308
0.618	35.0217
0.619	35.0025
0.62	34.9738
0.621	34.9373
0.622	34.8952
0.623	34.85
0.624	34.805
0.625	34.7628
0.626	34.7261
0.627	34.6967
0.628	34.6756
0.629	34.6628
0.63	34.6575
0.631	34.658
0.632	34.662
0.633	34.6672
0.634	34.6712
0.635	34.672
0.636	34.6681
0.637	34.6587
0.638	34.6439
0.639	34.6239
0.64	34.5998
0.641	34.573
0.642	34.5449
0.643	34.5173
0.644	34.4915
0.645	34.4688
0.646	34.4499
0.647	34.4353
0.648	34.4251
0.649	34.4191
0.65	34.4164
0.651	34.4162
0.652	34.4175
0.653	34.4191
0.654	34.4198
0.655	34.4189
0.656	34.4158
0.657	34.4101
0.658	34.4018
0.659	34.3914
0.66	34.3792
0.661	34.3659
0.662	34.3522
0.663	34.3387
0.664	34.3258
0.665	34.3139
0.666	34.3032
0.667	34.2938
0.668	34.2856
0.669	34.2784
0.67	34.272
0.671	34.2662
0.672	34.2607
0.673	34.2551
0.674	34.249
0.675	34.2422
0.676	34.2345
0.677	34.2263
0.678	34.2176
0.679	34.2088
0.68	34.2002
0.681	34.1919
0.682	34.1844
0.683	34.1784
0.684	34.1739
0.685	34.1705
0.686	34.168
0.687	34.166
0.688	34.1641
0.689	34.1622
0.69	34.1599
0.691	34.1572
0.692	34.154
0.693	34.1502
0.694	34.1458
0.695	34.141
0.696	34.1357
0.697	34.1301
0.698	34.1243
0.699	34.1185
0.7	34.1127
0.701	34.1072
0.702	34.1021
0.703	34.0973
0.704	34.093
0.705	34.0892
0.706	34.0858
0.707	34.0824
0.708	34.0791
0.709	34.0762
0.71	34.0737
0.711	34.0715
0.712	34.0694
0.713	34.0673
0.714	34.0654
0.715	34.0634
0.716	34.0616
0.717	34.06
0.718	34.0588
0.719	34.0581
0.72	34.0578
0.721	34.0579
0.722	34.0583
0.723	34.0588
0.724	34.0592
0.725	34.0595
0.726	34.0596
0.727	34.0593
0.728	34.0588
0.729	34.0579
0.73	34.0566
0.731	34.0551
0.732	34.0533
0.733	34.0513
0.734	34.0492
0.735	34.0469
0.736	34.0445
0.737	34.042
0.738	34.0394
0.739	34.0368
0.74	34.0342
0.741	34.0317
0.742	34.0291
0.743	34.0266
0.744	34.0242
0.745	34.0219
0.746	34.0197
0.747	34.0176
0.748	34.0156
0.749	34.0139
0.75	34.0124
0.751	34.0111
0.752	34.0102
0.753	34.0094
0.754	34.0089
0.755	34.0086
0.756	34.0085
0.757	34.0087
0.758	34.0092
0.759	34.01
0.76	34.0109
0.761	34.0121
0.762	34.0133
0.763	34.0147
0.764	34.0161
0.765	34.0175
0.766	34.0189
0.767	34.0202
0.768	34.0214
0.769	34.0226
0.77	34.0237
0.771	34.0247
0.772	34.0258
0.773	34.0268
0.774	34.0278
0.775	34.0289
0.776	34.0299
0.777	34.031
0.778	34.0321
0.779	34.0331
0.78	34.0341
0.781	34.0351
0.782	34.036
0.783	34.0368
0.784	34.0376
0.785	34.0384
0.786	34.0391
0.787	34.0399
0.788	34.0407
0.789	34.0416
0.79	34.0425
0.791	34.0434
0.792	34.0443
0.793	34.0452
0.794	34.0462
0.795	34.0472
0.796	34.0483
0.797	34.0495
0.798	34.0509
0.799	34.0521
0.8	34.0534
0.801	34.0545
0.802	34.0557
0.803	34.0569
0.804	34.0582
0.805	34.0596
0.806	34.0611
0.807	34.0624
0.808	34.0636
0.809	34.0645
0.81	34.0649
0.811	34.065
0.812	34.0646
0.813	34.0639
0.814	34.063
0.815	34.0619
0.816	34.0608
0.817	34.0598
0.818	34.0587
0.819	34.0577
0.82	34.0571
0.821	34.057
0.822	34.0573
0.823	34.0582
0.824	34.0595
0.825	34.0612
0.826	34.0631
0.827	34.0652
0.828	34.0675
0.829	34.0697
0.83	34.0719
0.831	34.0739
0.832	34.0757
0.833	34.0775
0.834	34.0793
0.835	34.0812
0.836	34.0832
0.837	34.0854
0.838	34.0879
0.839	34.0906
0.84	34.0935
0.841	34.0967
0.842	34.1001
0.843	34.1038
0.844	34.1077
0.845	34.1117
0.846	34.1158
0.847	34.1199
0.848	34.1238
0.849	34.1275
0.85	34.1311
0.851	34.1347
0.852	34.1383
0.853	34.1421
0.854	34.1461
0.855	34.1505
0.856	34.1553
0.857	34.1604
0.858	34.1658
0.859	34.1714
0.86	34.1772
0.861	34.1831
0.862	34.1889
0.863	34.1948
0.864	34.2004
0.865	34.2059
0.866	34.2112
0.867	34.2164
0.868	34.2214
0.869	34.2264
0.87	34.2313
0.871	34.2363
0.872	34.2413
0.873	34.2465
0.874	34.2518
0.875	34.2574
0.876	34.2637
0.877	34.2708
0.878	34.2785
0.879	34.2866
0.88	34.2949
0.881	34.303
0.882	34.3108
0.883	34.3182
0.884	34.3254
0.885	34.3322
0.886	34.339
0.887	34.3456
0.888	34.3523
0.889	34.3591
0.89	34.3661
0.891	34.3734
0.892	34.3808
0.893	34.3885
0.894	34.3962
0.895	34.404
0.896	34.4117
0.897	34.4195
0.898	34.4273
0.899	34.4351
0.9	34.4429
0.901	34.4506
0.902	34.4581
0.903	34.4654
0.904	34.4725
0.905	34.4793
0.906	34.4861
0.907	34.4929
0.908	34.4999
0.909	34.507
0.91	34.5143
0.911	34.5219
0.912	34.5297
0.913	34.5378
0.914	34.5461
0.915	34.5545
0.916	34.563
0.917	34.5715
0.918	34.58
0.919	34.5883
0.92	34.5966
0.921	34.6047
0.922	34.6125
0.923	34.6202
0.924	34.6278
0.925	34.6353
0.926	34.6428
0.927	34.6502
0.928	34.6577
0.929	34.6652
0.93	34.6727
0.931	34.6804
0.932	34.6881
0.933	34.6959
0.934	34.7038
0.935	34.7117
0.936	34.7195
0.937	34.7274
0.938	34.7352
0.939	34.743
0.94	34.7507
0.941	34.7585
0.942	34.7662
0.943	34.774
0.944	34.7818
0.945	34.7896
0.946	34.7975
0.947	34.8054
0.948	34.8133
0.949	34.8212
0.95	34.829
0.951	34.8369
0.952	34.8446
0.953	34.8524
0.954	34.86
0.955	34.8677
0.956	34.8752
0.957	34.8827
0.958	34.8902
0.959	34.8976
0.96	34.9051
0.961	34.9126
0.962	34.92
0.963	34.9275
0.964	34.935
0.965	34.9425
0.966	34.9501
0.967	34.9577
0.968	34.9652
0.969	34.9728
0.97	34.9804
0.971	34.9879
0.972	34.9954
0.973	35.0029
0.974	35.0104
0.975	35.0178
0.976	35.0253
0.977	35.0327
0.978	35.0401
0.979	35.0475
0.98	35.0547
0.981	35.0616
0.982	35.0681
0.983	35.0742
0.984	35.0799
0.985	35.0852
0.986	35.0901
0.987	35.0943
0.988	35.0975
0.989	35.0994
0.99	35.0997
0.991	35.0976
0.992	35.0931
0.993	35.0859
0.994	35.0756
0.995	35.0618
0.996	35.045
0.997	35.0265
0.998	35.0086
0.999	34.9938
1	34.9851
1.001	34.9845


==> load_y_ItE_5_0.txt <==
0.001	0.653782
0.002	1.30757
0.003	1.96136
0.004	2.61515
0.005	3.26895
0.006	3.92276
0.007	4.57658
0.008	5.23041
0.009	5.88425
0.01	6.53811
0.011	7.19198
0.012	7.84587
0.013	8.49977
0.014	9.1537
0.015	9.80765
0.016	10.4616
0.017	11.1156
0.018	11.7696
0.019	12.4237
0.02	13.0778
0.021	13.7319
0.022	14.386
0.023	15.0402
0.024	15.6944
0.025	16.3486
0.026	17.0029
0.027	17.6572
0.028	18.3115
0.029	18.9659
0.03	19.6204
0.031	20.2749
0.032	20.9294
0.033	21.5839
0.034	22.2386
0.035	22.8932
0.036	23.548
0.037	24.2027
0.038	24.8575
0.039	25.5124
0.04	26.1674
0.041	26.8223
0.042	27.4774
0.043	28.1325
0.044	28.7877
0.045	29.4429
0.046	30.0982
0.047	30.7536
0.048	31.409
0.049	32.0645
0.05	32.72
0.051	33.3757
0.052	34.0314
0.053	34.6871
0.054	35.343
0.055	35.9989
0.056	36.6549
0.057	37.311
0.058	37.9671
0.059	38.6233
0.06	39.2796
0.061	39.936
0.062	40.5925
0.063	41.249
0.064	41.9057
0.065	42.5624
0.066	43.2192
0.067	43.8761
0.068	44.5331
0.069	45.1902
0.07	45.8473
0.071	46.5046
0.072	47.1619
0.073	47.8194
0.074	48.4769
0.075	49.1345
0.076	49.7922
0.077	50.4501
0.078	51.108
0.079	51.766
0.08	52.4241
0.081	53.0823
0.082	53.7406
0.083	54.399
0.084	55.0575
0.085	55.7161
0.086	56.3749
0.087	57.0337
0.088	57.6926
0.089	58.3516
0.09	59.0108
0.091	59.67
0.092	60.3294
0.093	60.9888
0.094	61.6484
0.095	62.308
0.096	62.9678
0.097	63.6277
0.098	64.2877
0.099	64.9478
0.1	65.608
0.101	66.2683
0.102	66.9287
0.103	67.5892
0.104	68.2499
0.105	68.9106
0.106	69.5715
0.107	70.2324
0.108	70.8935
0.109	71.5547
0.11	72.216
0.111	72.8774
0.112	73.5389
0.113	74.2005
0.114	74.8622
0.115	75.524
0.116	76.186
0.117	76.848
0.118	77.5102
0.119	78.1724
0.12	78.8348
0.121	79.4972
0.122	80.1598
0.123	80.8224
0.124	81.4852
0.125	82.1481
0.126	82.811
0.127	83.4741
0.128	84.1372
0.129	84.8005
0.13	85.4638
0.131	86.1273
0.132	86.7908
0.133	87.4544
0.134	88.1181
0.135	88.7819
0.136	89.4458
0.137	90.1097
0.138	90.7737
0.139	91.4378
0.14	92.102
0.141	92.7663
0.142	93.4306
0.143	94.095
0.144	94.7594
0.145	95.4239
0.146	96.0885
0.147	96.7531
0.148	97.4178
0.149	98.0825
0.15	98.7473
0.151	99.4121
0.152	100.077
0.153	100.742
0.154	101.407
0.155	102.072
0.156	102.736
0.157	103.401
0.158	104.066
0.159	104.731
0.16	105.396
0.161	106.061
0.162	106.726
0.163	107.391
0.164	108.056
0.165	108.721
0.166	109.385
0.167	110.05
0.168	110.715
0.169	111.379
0.17	112.044
0.171	112.708
0.172	113.372
0.173	114.037
0.174	114.701
0.175	115.364
0.176	116.028
0.177	116.692
0.178	117.355
0.179	118.018
0.18	118.681
0.181	119.344
0.182	120.006
0.183	120.669
0.184	121.331
0.185	121.992
0.186	122.653
0.187	123.314
0.188	123.975
0.189	124.635
0.19	125.295
0.191	125.954
0.192	126.612
0.193	127.27
0.194	127.928
0.195	128.584
0.196	129.241
0.197	129.896
0.198	130.55
0.199	131.204
0.2	131.857
0.201	132.508
0.202	133.159
0.203	133.808
0.204	134.456
0.205	135.102
0.206	135.747
0.207	136.39
0.208	137.031
0.209	137.67
0.21	138.306
0.211	138.94
0.212	139.57
0.213	140.196
0.214	140.819
0.215	141.436
0.216	142.047
0.217	142.65
0.218	143.244
0.219	143.825
0.22	144.389
0.221	144.927
0.222	145.424
0.223	145.846
0.224	146.107
0.225	127.731
0.226	116.168
0.227	108.236
0.228	102.84
0.229	98.9653
0.23	96.3042
0.231	94.448
0.232	92.6988
0.233	92.0935
0.234	91.5355
0.235	92.3149
0.236	92.7948
0.237	93.1836
0.238	93.5648
0.239	93.9395
0.24	94.3118
0.241	94.6828
0.242	95.0521
0.243	95.4193
0.244	95.785
0.245	96.147
0.246	96.508
0.247	96.8684
0.248	97.2281
0.249	97.5853
0.25	97.9418
0.251	98.2957
0.252	98.6442
0.253	98.9902
0.254	99.3375
0.255	99.6834
0.256	100.026
0.257	100.366
0.258	100.706
0.259	101.045
0.26	101.384
0.261	101.721
0.262	102.055
0.263	102.387
0.264	102.717
0.265	103.045
0.266	103.372
0.267	103.699
0.268	104.023
0.269	104.332
0.27	104.637
0.271	104.943
0.272	105.253
0.273	105.561
0.274	105.869
0.275	106.175
0.276	106.474
0.277	106.709
0.278	106.72
0.279	102.781
0.28	92.9467
0.281	84.3765
0.282	77.557
0.283	72.2308
0.284	68.2019
0.285	65.5097
0.286	63.859
0.287	62.2626
0.288	61.438
0.289	60.9842
0.29	60.487
0.291	60.9908
0.292	61.2506
0.293	61.4546
0.294	61.6546
0.295	61.8511
0.296	62.0473
0.297	62.2418
0.298	62.4348
0.299	62.6269
0.3	62.819
0.299	62.6087
0.298	62.4012
0.297	62.1935
0.296	61.9858
0.295	61.7782
0.294	61.5705
0.293	61.3627
0.292	61.155
0.291	60.9473
0.29	60.7396
0.289	60.5318
0.288	60.324
0.287	60.1162
0.286	59.9083
0.285	59.7005
0.284	59.4927
0.283	59.2849
0.282	59.0771
0.281	58.8692
0.28	58.6614
0.279	58.4535
0.278	58.2456
0.277	58.0377
0.276	57.8298
0.275	57.6219
0.274	57.4139
0.273	57.206
0.272	56.9981
0.271	56.7901
0.27	56.5821
0.269	56.3742
0.268	56.1662
0.267	55.9582
0.266	55.7503
0.265	55.5423
0.264	55.3344
0.263	55.1265
0.262	54.9185
0.261	54.7106
0.26	54.5026
0.259	54.2947
0.258	54.0866
0.257	53.8785
0.256	53.6703
0.255	53.4619
0.254	53.2536
0.253	53.0454
0.252	52.8371
0.251	52.6288
0.25	52.4206
0.249	52.2123
0.248	52.0041
0.247	51.7959
0.246	51.5878
0.245	51.3796
0.244	51.1713
0.243	50.963
0.242	50.7546
0.241	50.5463
0.24	50.3379
0.239	50.1296
0.238	49.9213
0.237	49.713
0.236	49.5047
0.235	49.2964
0.234	49.088
0.233	48.8797
0.232	48.6713
0.231	48.4628
0.23	48.2542
0.229	48.0456
0.228	47.8369
0.227	47.6283
0.226	47.4197
0.225	47.2111
0.224	47.0025
0.223	46.7939
0.222	46.5854
0.221	46.3768
0.22	46.1683
0.219	45.9598
0.218	45.7513
0.217	45.5429
0.216	45.3344
0.215	45.1258
0.214	44.917
0.213	44.7082
0.212	44.4994
0.211	44.2906
0.21	44.0819
0.209	43.873
0.208	43.6642
0.207	43.4554
0.206	43.2466
0.205	43.0379
0.204	42.8289
0.203	42.6198
0.202	42.4106
0.201	42.2013
0.2	41.9921
0.199	41.7827
0.198	41.5731
0.197	41.3633
0.196	41.1536
0.195	40.9439
0.194	40.734
0.193	40.5241
0.192	40.3142
0.191	40.1043
0.19	39.8943
0.189	39.6844
0.188	39.4744
0.187	39.2644
0.186	39.0544
0.185	38.8445
0.184	38.6345
0.183	38.4245
0.182	38.2146
0.181	38.0046
0.18	37.7946
0.179	37.5846
0.178	37.3747
0.177	37.1647
0.176	36.9547
0.175	36.7448
0.174	36.5348
0.173	36.3248
0.172	36.1149
0.171	35.9049
0.17	35.6949
0.169	35.4849
0.168	35.275
0.167	35.065
0.166	34.855
0.165	34.6451
0.164	34.4351
0.163	34.2251
0.162	34.0152
0.161	33.8052
0.16	33.5952
0.159	33.3852
0.158	33.1753
0.157	32.9653
0.156	32.7553
0.155	32.5454
0.154	32.3354
0.153	32.1254
0.152	31.9155
0.151	31.7055
0.15	31.4955
0.149	31.2855
0.148	31.0756
0.147	30.8656
0.146	30.6556
0.145	30.4457
0.144	30.2357
0.143	30.0257
0.142	29.8158
0.141	29.6058
0.14	29.3958
0.139	29.1858
0.138	28.9759
0.137	28.7659
0.136	28.5559
0.135	28.346
0.134	28.136
0.133	27.926
0.132	27.7161
0.131	27.5061
0.13	27.2961
0.129	27.0861
0.128	26.8762
0.127	26.6662
0.126	26.4562
0.125	26.2463
0.124	26.0363
0.123	25.8263
0.122	25.6164
0.121	25.4064
0.12	25.1964
0.119	24.9864
0.118	24.7765
0.117	24.5665
0.116	24.3565
0.115	24.1466
0.114	23.9366
0.113	23.7266
0.112	23.5167
0.111	23.3067
0.11	23.0967
0.109	22.8867
0.108	22.6768
0.107	22.4668
0.106	22.2568
0.105	22.0469
0.104	21.8369
0.103	21.6269
0.102	21.417
0.101	21.207
0.1	20.997
0.099	20.787
0.098	20.5771
0.097	20.3671
0.096	20.1571
0.095	19.9472
0.094	19.7372
0.093	19.5272
0.092	19.3172
0.091	19.1073
0.09	18.8973
0.089	18.6873
0.088	18.4774
0.087	18.2674
0.086	18.0574
0.085	17.8475
0.084	17.6375
0.083	17.4275
0.082	17.2175
0.081	17.0076
0.08	16.7976
0.079	16.5876
0.078	16.3777
0.077	16.1677
0.076	15.9577
0.075	15.7478
0.074	15.5378
0.073	15.3278
0.072	15.1178
0.071	14.9079
0.07	14.6979
0.069	14.4879
0.068	14.278
0.067	14.068
0.066	13.858
0.065	13.6481
0.064	13.4381
0.063	13.2281
0.062	13.0181
0.061	12.8082
0.06	12.5982
0.059	12.3882
0.058	12.1783
0.057	11.9683
0.056	11.7583
0.055	11.5484
0.054	11.3384
0.053	11.1284
0.052	10.9184
0.051	10.7085
0.05	10.4985
0.049	10.2885
0.048	10.0786
0.047	9.8686
0.046	9.65862
0.045	9.44865
0.044	9.23868
0.043	9.02871
0.042	8.81874
0.041	8.60877
0.04	8.3988
0.039	8.18883
0.038	7.97886
0.037	7.76889
0.036	7.55892
0.035	7.34895
0.034	7.13898
0.033	6.92901
0.032	6.71904
0.031	6.50907
0.03	6.2991
0.029	6.08913
0.028	5.87916
0.027	5.66919
0.026	5.45922
0.025	5.24925
0.024	5.03928
0.023	4.82931
0.022	4.61934
0.021	4.40937
0.02	4.1994
0.019	3.98943
0.018	3.77946
0.017	3.56949
0.016	3.35952
0.015	3.14955
0.014	2.93958
0.013	2.72961
0.012	2.51964
0.011	2.30967
0.01	2.0997
0.009	1.88973
0.008	1.67976
0.007	1.46979
0.006	1.25982
0.005	1.04985
0.004	0.83988
0.003	0.62991
0.002	0.41994
0.001	0.20997
-4.44E-16	-2.89834E-13
-0.001	-0.652647
-0.002	-1.30529
-0.003	-1.95794
-0.004	-2.61059
-0.005	-3.26323
-0.006	-3.91588
-0.007	-4.56852
-0.008	-5.22116
-0.009	-5.8738
-0.01	-6.52644
-0.011	-7.17907
-0.012	-7.83169
-0.013	-8.4843
-0.014	-9.13691
-0.015	-9.78951
-0.016	-10.4421
-0.017	-11.0947
-0.018	-11.7472
-0.019	-12.3998
-0.02	-13.0523
-0.021	-13.7048
-0.022	-14.3573
-0.023	-15.0098
-0.024	-15.6623
-0.025	-16.3147
-0.026	-16.9671
-0.027	-17.6195
-0.028	-18.2719
-0.029	-18.9243
-0.03	-19.5766
-0.031	-20.2289
-0.032	-20.8811
-0.033	-21.5333
-0.034	-22.1855
-0.035	-22.8377
-0.036	-23.4898
-0.037	-24.1418
-0.038	-24.7939
-0.039	-25.4458
-0.04	-26.0978
-0.041	-26.7497
-0.042	-27.4015
-0.043	-28.0533
-0.044	-28.705
-0.045	-29.3567
-0.046	-30.0082
-0.047	-30.6596
-0.048	-31.311
-0.049	-31.9624
-0.05	-32.6136
-0.051	-33.2648
-0.052	-33.916
-0.053	-34.567
-0.054	-35.218
-0.055	-35.8689
-0.056	-36.5198
-0.057	-37.1705
-0.058	-37.8212
-0.059	-38.4718
-0.06	-39.1223
-0.061	-39.7728
-0.062	-40.4231
-0.063	-41.0734
-0.064	-41.7236
-0.065	-42.3737
-0.066	-43.0237
-0.067	-43.6737
-0.068	-44.3235
-0.069	-44.9733
-0.07	-45.6229
-0.071	-46.2725
-0.072	-46.922
-0.073	-47.5713
-0.074	-48.2206
-0.075	-48.8698
-0.076	-49.5188
-0.077	-50.1678
-0.078	-50.8167
-0.079	-51.4654
-0.08	-52.114
-0.081	-52.7626
-0.082	-53.411
-0.083	-54.0593
-0.084	-54.7075
-0.085	-55.3556
-0.086	-56.0036
-0.087	-56.6514
-0.088	-57.2992
-0.089	-57.9468
-0.09	-58.5943
-0.091	-59.2417
-0.092	-59.889
-0.093	-60.5361
-0.094	-61.1831
-0.095	-61.83
-0.096	-62.4768
-0.097	-63.1234
-0.098	-63.7699
-0.099	-64.4162
-0.1	-65.0625
-0.101	-65.7086
-0.102	-66.3545
-0.103	-67.0004
-0.104	-67.6461
-0.105	-68.2916
-0.106	-68.937
-0.107	-69.5823
-0.108	-70.2274
-0.109	-70.8724
-0.11	-71.5172
-0.111	-72.1619
-0.112	-72.8064
-0.113	-73.4508
-0.114	-74.0951
-0.115	-74.7391
-0.116	-75.3831
-0.117	-76.0268
-0.118	-76.6704
-0.119	-77.3139
-0.12	-77.9572
-0.121	-78.6003
-0.122	-79.2433
-0.123	-79.8861
-0.124	-80.5287
-0.125	-81.1712
-0.126	-81.8135
-0.127	-82.4556
-0.128	-83.0976
-0.129	-83.7394
-0.13	-84.381
-0.131	-85.0225
-0.132	-85.6637
-0.133	-86.3048
-0.134	-86.9458
-0.135	-87.5865
-0.136	-88.227
-0.137	-88.8674
-0.138	-89.5076
-0.139	-90.1476
-0.14	-90.7874
-0.141	-91.427
-0.142	-92.0665
-0.143	-92.7057
-0.144	-93.3448
-0.145	-93.9837
-0.146	-94.6223
-0.147	-95.2608
-0.148	-95.8991
-0.149	-96.5372
-0.15	-97.175
-0.151	-97.8127
-0.152	-98.4502
-0.153	-99.0874
-0.154	-99.7245
-0.155	-100.361
-0.156	-100.998
-0.157	-101.634
-0.158	-102.271
-0.159	-102.907
-0.16	-103.543
-0.161	-104.178
-0.162	-104.813
-0.163	-105.449
-0.164	-106.084
-0.165	-106.718
-0.166	-107.353
-0.167	-107.987
-0.168	-108.621
-0.169	-109.255
-0.17	-109.889
-0.171	-110.522
-0.172	-111.155
-0.173	-111.788
-0.174	-112.421
-0.175	-113.053
-0.176	-113.685
-0.177	-114.317
-0.178	-114.949
-0.179	-115.581
-0.18	-116.212
-0.181	-116.843
-0.182	-117.474
-0.183	-118.104
-0.184	-118.734
-0.185	-119.365
-0.186	-119.994
-0.187	-120.624
-0.188	-121.253
-0.189	-121.882
-0.19	-122.511
-0.191	-123.14
-0.192	-123.768
-0.193	-124.396
-0.194	-125.024
-0.195	-125.651
-0.196	-126.278
-0.197	-126.905
-0.198	-127.532
-0.199	-128.159
-0.2	-128.785
-0.199	-128.158
-0.198	-127.514
-0.197	-126.87
-0.196	-126.226
-0.195	-125.582
-0.194	-124.938
-0.193	-124.294
-0.192	-123.65
-0.191	-123.006
-0.19	-122.362
-0.189	-121.718
-0.188	-121.074
-0.187	-120.43
-0.186	-119.786
-0.185	-119.142
-0.184	-118.498
-0.183	-117.854
-0.182	-117.21
-0.181	-116.566
-0.18	-115.922
-0.179	-115.278
-0.178	-114.634
-0.177	-113.99
-0.176	-113.346
-0.175	-112.702
-0.174	-112.058
-0.173	-111.414
-0.172	-110.77
-0.171	-110.126
-0.17	-109.482
-0.169	-108.838
-0.168	-108.194
-0.167	-107.55
-0.166	-106.906
-0.165	-106.262
-0.164	-105.618
-0.163	-104.974
-0.162	-104.33
-0.161	-103.686
-0.16	-103.042
-0.159	-102.398
-0.158	-101.754
-0.157	-101.11
-0.156	-100.466
-0.155	-99.8218
-0.154	-99.1778
-0.153	-98.5338
-0.152	-97.8898
-0.151	-97.2457
-0.15	-96.6017
-0.149	-95.9577
-0.148	-95.3137
-0.147	-94.6697
-0.146	-94.0257
-0.145	-93.3817
-0.144	-92.7377
-0.143	-92.0936
-0.142	-91.4496
-0.141	-90.8056
-0.14	-90.1616
-0.139	-89.5176
-0.138	-88.8736
-0.137	-88.2296
-0.136	-87.5856
-0.135	-86.9416
-0.134	-86.2975
-0.133	-85.6535
-0.132	-85.0095
-0.131	-84.3655
-0.13	-83.7215
-0.129	-83.0775
-0.128	-82.4335
-0.127	-81.7895
-0.126	-81.1455
-0.125	-80.5014
-0.124	-79.8574
-0.123	-79.2134
-0.122	-78.5694
-0.121	-77.9254
-0.12	-77.2814
-0.119	-76.6374
-0.118	-75.9934
-0.117	-75.3493
-0.116	-74.7053
-0.115	-74.0613
-0.114	-73.4173
-0.113	-72.7733
-0.112	-72.1293
-0.111	-71.4853
-0.11	-70.8413
-0.109	-70.1973
-0.108	-69.5532
-0.107	-68.9092
-0.106	-68.2652
-0.105	-67.6212
-0.104	-66.9772
-0.103	-66.3332
-0.102	-65.6892
-0.101	-65.0452
-0.1	-64.4012
-0.099	-63.7571
-0.098	-63.1131
-0.097	-62.4691
-0.096	-61.8251
-0.095	-61.1811
-0.094	-60.5371
-0.093	-59.8931
-0.092	-59.2491
-0.091	-58.605
-0.09	-57.961
-0.089	-57.317
-0.088	-56.673
-0.087	-56.029
-0.086	-55.385
-0.085	-54.741
-0.084	-54.097
-0.083	-53.453
-0.082	-52.8089
-0.081	-52.1649
-0.08	-51.5209
-0.079	-50.8769
-0.078	-50.2329
-0.077	-49.5889
-0.076	-48.9449
-0.075	-48.3009
-0.074	-47.6569
-0.073	-47.0128
-0.072	-46.3688
-0.071	-45.7248
-0.07	-45.0808
-0.069	-44.4368
-0.068	-43.7928
-0.067	-43.1488
-0.066	-42.5048
-0.065	-41.8607
-0.064	-41.2167
-0.063	-40.5727
-0.062	-39.9287
-0.061	-39.2847
-0.06	-38.6407
-0.059	-37.9967
-0.058	-37.3527
-0.057	-36.7087
-0.056	-36.0646
-0.055	-35.4206
-0.054	-34.7766
-0.053	-34.1326
-0.052	-33.4886
-0.051	-32.8446
-0.05	-32.2006
-0.049	-31.5566
-0.048	-30.9126
-0.047	-30.2685
-0.046	-29.6245
-0.045	-28.9805
-0.044	-28.3365
-0.043	-27.6925
-0.042	-27.0485
-0.041	-26.4045
-0.04	-25.7605
-0.039	-25.1164
-0.038	-24.4724
-0.037	-23.8284
-0.036	-23.1844
-0.035	-22.5404
-0.034	-21.8964
-0.033	-21.2524
-0.032	-20.6084
-0.031	-19.9644
-0.03	-19.3203
-0.029	-18.6763
-0.028	-18.0323
-0.027	-17.3883
-0.026	-16.7443
-0.025	-16.1003
-0.024	-15.4563
-0.023	-14.8123
-0.022	-14.1683
-0.021	-13.5242
-0.02	-12.8802
-0.019	-12.2362
-0.018	-11.5922
-0.017	-10.9482
-0.016	-10.3042
-0.015	-9.66017
-0.014	-9.01616
-0.013	-8.37215
-0.012	-7.72814
-0.011	-7.08413
-0.01	-6.44012
-0.009	-5.7961
-0.008	-5.15209
-0.007	-4.50808
-0.006	-3.86407
-0.005	-3.22006
-0.004	-2.57605
-0.003	-1.93203
-0.002	-1.28802
-0.001	-0.644012
6.66E-16	2.52207E-13
0.001	0.20992
0.002	0.41984
0.003	0.629759
0.004	0.839679
0.005	1.0496
0.006	1.25952
0.007	1.46944
0.008	1.67936
0.009	1.88928
0.01	2.0992
0.011	2.30912
0.012	2.51904
0.013	2.72896
0.014	2.93888
0.015	3.1488
0.016	3.35872
0.017	3.56864
0.018	3.77856
0.019	3.98848
0.02	4.1984
0.021	4.40832
0.022	4.61824
0.023	4.82816
0.024	5.03808
0.025	5.248
0.026	5.45792
0.027	5.66784
0.028	5.87776
0.029	6.08767
0.03	6.29759
0.031	6.50751
0.032	6.71743
0.033	6.92735
0.034	7.13727
0.035	7.34719
0.036	7.55711
0.037	7.76703
0.038	7.97695
0.039	8.18687
0.04	8.39679
0.041	8.60671
0.042	8.81663
0.043	9.02655
0.044	9.23647
0.045	9.44639
0.046	9.65631
0.047	9.86623
0.048	10.0762
0.049	10.2861
0.05	10.496
0.051	10.7059
0.052	10.9158
0.053	11.1258
0.054	11.3357
0.055	11.5456
0.056	11.7555
0.057	11.9654
0.058	12.1753
0.059	12.3853
0.06	12.5952
0.061	12.8051
0.062	13.015
0.063	13.2249
0.064	13.4349
0.065	13.6448
0.066	13.8547
0.067	14.0646
0.068	14.2745
0.069	14.4845
0.07	14.6944
0.071	14.9043
0.072	15.1142
0.073	15.3241
0.074	15.5341
0.075	15.744
0.076	15.9539
0.077	16.1638
0.078	16.3737
0.079	16.5837
0.08	16.7936
0.081	17.0035
0.082	17.2134
0.083	17.4233
0.084	17.6333
0.085	17.8432
0.086	18.0531
0.087	18.263
0.088	18.4729
0.089	18.6829
0.09	18.8928
0.091	19.1027
0.092	19.3126
0.093	19.5225
0.094	19.7325
0.095	19.9424
0.096	20.1523
0.097	20.3622
0.098	20.5721
0.099	20.7821
0.1	20.992
0.101	21.2019
0.102	21.4118
0.103	21.6217
0.104	21.8317
0.105	22.0416
0.106	22.2515
0.107	22.4614
0.108	22.6713
0.109	22.8813
0.11	23.0912
0.111	23.3011
0.112	23.511
0.113	23.7209
0.114	23.9309
0.115	24.1408
0.116	24.3507
0.117	24.5606
0.118	24.7705
0.119	24.9805
0.12	25.1904
0.121	25.4003
0.122	25.6102
0.123	25.8201
0.124	26.0301
0.125	26.24
0.126	26.4499
0.127	26.6598
0.128	26.8697
0.129	27.0797
0.13	27.2896
0.131	27.4995
0.132	27.7094
0.133	27.9193
0.134	28.1293
0.135	28.3392
0.136	28.5491
0.137	28.759
0.138	28.9689
0.139	29.1789
0.14	29.3888
0.141	29.5987
0.142	29.8086
0.143	30.0185
0.144	30.2285
0.145	30.4384
0.146	30.6483
0.147	30.8582
0.148	31.0681
0.149	31.2781
0.15	31.488
0.151	31.6979
0.152	31.9078
0.153	32.1177
0.154	32.3277
0.155	32.5376
0.156	32.7475
0.157	32.9574
0.158	33.1673
0.159	33.3773
0.16	33.5872
0.161	33.7971
0.162	34.007
0.163	34.2169
0.164	34.4269
0.165	34.6368
0.166	34.8467
0.167	35.0566
0.168	35.2665
0.169	35.4765
0.17	35.6864
0.171	35.8963
0.172	36.1062
0.173	36.3161
0.174	36.526
0.175	36.736
0.176	36.9459
0.177	37.1558
0.178	37.3657
0.179	37.5756
0.18	37.7856
0.181	37.9955
0.182	38.2054
0.183	38.4153
0.184	38.6252
0.185	38.8352
0.186	39.0451
0.187	39.255
0.188	39.4649
0.189	39.6748
0.19	39.8848
0.191	40.0947
0.192	40.3045
0.193	40.5144
0.194	40.7242
0.195	40.9341
0.196	41.1437
0.197	41.3534
0.198	41.5631
0.199	41.7727
0.2	41.9821
0.201	42.1912
0.202	42.4004
0.203	42.6096
0.204	42.8186
0.205	43.0276
0.206	43.2363
0.207	43.445
0.208	43.6538
0.209	43.8625
0.21	44.0713
0.211	44.28
0.212	44.4887
0.213	44.6975
0.214	44.9062
0.215	45.115
0.216	45.3235
0.217	45.532
0.218	45.7404
0.219	45.9488
0.22	46.1573
0.221	46.3657
0.222	46.5742
0.223	46.7827
0.224	46.9912
0.225	47.1998
0.226	47.4083
0.227	47.6169
0.228	47.8255
0.229	48.0341
0.23	48.2426
0.231	48.4512
0.232	48.6597
0.233	48.868
0.234	49.0763
0.235	49.2846
0.236	49.4929
0.237	49.7011
0.238	49.9094
0.239	50.1176
0.24	50.3259
0.241	50.5342
0.242	50.7425
0.243	50.9508
0.244	51.159
0.245	51.3673
0.246	51.5754
0.247	51.7835
0.248	51.9917
0.249	52.1998
0.25	52.408
0.251	52.6162
0.252	52.8244
0.253	53.0326
0.254	53.2409
0.255	53.4491
0.256	53.6574
0.257	53.8656
0.258	54.0736
0.259	54.2817
0.26	54.4896
0.261	54.6975
0.262	54.9054
0.263	55.1133
0.264	55.3211
0.265	55.529
0.266	55.7369
0.267	55.9448
0.268	56.1528
0.269	56.3607
0.27	56.5686
0.271	56.7765
0.272	56.9844
0.273	57.1923
0.274	57.4002
0.275	57.6081
0.276	57.8159
0.277	58.0238
0.278	58.2316
0.279	58.4395
0.28	58.6473
0.281	58.8551
0.282	59.0629
0.283	59.2707
0.284	59.4784
0.285	59.6862
0.286	59.894
0.287	60.1018
0.288	60.3095
0.289	60.5173
0.29	60.725
0.291	60.9327
0.292	61.1404
0.293	61.348
0.294	61.5557
0.295	61.7633
0.296	61.9709
0.297	62.1785
0.298	62.3862
0.299	62.5938
0.3	62.8014
0.301	63.0016
0.302	63.1876
0.303	63.3728
0.304	63.5577
0.305	63.7409
0.306	63.9217
0.307	64.1015
0.308	64.2791
0.309	64.4547
0.31	64.6306
0.311	64.8058
0.312	64.9797
0.313	65.1517
0.314	65.3217
0.315	65.4894
0.316	65.6539
0.317	65.8156
0.318	65.9744
0.319	66.132
0.32	66.2895
0.321	66.4467
0.322	66.6033
0.323	66.7551
0.324	66.9033
0.325	67.0504
0.326	67.1991
0.327	67.3522
0.328	67.5088
0.329	67.6655
0.33	67.8169
0.331	67.9595
0.332	68.0945
0.333	68.2323
0.334	68.3774
0.335	68.5281
0.336	68.6742
0.337	68.8113
0.338	68.9401
0.339	69.0655
0.34	69.1896
0.341	69.306
0.342	69.4166
0.343	69.4864
0.344	69.4047
0.345	64.9328
0.346	58.4675
0.347	53.763
0.348	50.3273
0.349	47.9111
0.35	46.6179
0.351	45.5776
0.352	45.2199
0.353	44.8606
0.354	45.2777
0.355	45.4043
0.356	45.5313
0.357	45.6528
0.358	45.77
0.359	45.8846
0.36	45.9994
0.361	46.1161
0.362	46.2336
0.363	46.3494
0.364	46.4626
0.365	46.5723
0.366	46.681
0.367	46.7908
0.368	46.902
0.369	47.014
0.37	47.1248
0.371	47.2339
0.372	47.3411
0.373	47.4463
0.374	47.5498
0.375	47.6535
0.376	47.7601
0.377	47.8684
0.378	47.9765
0.379	48.0827
0.38	48.186
0.381	48.2876
0.382	48.388
0.383	48.4873
0.384	48.5871
0.385	48.6877
0.386	48.7893
0.387	48.8907
0.388	48.9905
0.389	49.0874
0.39	49.1816
0.391	49.2741
0.392	49.3676
0.393	49.4639
0.394	49.5624
0.395	49.6611
0.396	49.7574
0.397	49.8494
0.398	49.9363
0.399	50.017
0.4	50.0946
0.401	50.1738
0.402	50.2588
0.403	50.3524
0.404	50.4546
0.405	50.5578
0.406	50.656
0.407	50.7473
0.408	50.8278
0.409	50.8965
0.41	50.9547
0.411	51.0054
0.412	51.0551
0.413	51.097
0.414	51.115
0.415	51.1155
0.416	51.1337
0.417	51.2143
0.418	51.3129
0.419	51.4063
0.42	51.4933
0.421	51.5698
0.422	51.636
0.423	51.6955
0.424	51.7523
0.425	51.8102
0.426	51.8631
0.427	51.8817
0.428	51.8018
0.429	50.8089
0.43	47.2484
0.431	43.8265
0.432	40.9
0.433	38.8819
0.434	37.1123
0.435	36.4357
0.436	35.9069
0.437	36.373
0.438	36.4723
0.439	36.5552
0.44	36.6369
0.441	36.718
0.442	36.7985
0.443	36.8787
0.444	36.9591
0.445	37.0397
0.446	37.1203
0.447	37.2006
0.448	37.2805
0.449	37.3601
0.45	37.4396
0.451	37.5193
0.452	37.5989
0.453	37.6783
0.454	37.7569
0.455	37.835
0.456	37.9124
0.457	37.9894
0.458	38.067
0.459	38.1453
0.46	38.2237
0.461	38.3018
0.462	38.379
0.463	38.4561
0.464	38.5337
0.465	38.611
0.466	38.6868
0.467	38.7609
0.468	38.8348
0.469	38.9099
0.47	38.9857
0.471	39.0614
0.472	39.1355
0.473	39.2077
0.474	39.2788
0.475	39.3502
0.476	39.4229
0.477	39.4972
0.478	39.5718
0.479	39.6447
0.48	39.7156
0.481	39.7845
0.482	39.8524
0.483	39.9212
0.484	39.9911
0.485	40.0618
0.486	40.1319
0.487	40.2013
0.488	40.2707
0.489	40.3397
0.49	40.4079
0.491	40.4748
0.492	40.5416
0.493	40.6101
0.494	40.6804
0.495	40.7508
0.496	40.8203
0.497	40.8878
0.498	40.9536
0.499	41.0192
0.5	41.0858
0.501	41.1528
0.502	41.2211
0.503	41.2898
0.504	41.3565
0.505	41.4201
0.506	41.4817
0.507	41.5433
0.508	41.6068
0.509	41.6733
0.51	41.7423
0.511	41.8116
0.512	41.8781
0.513	41.9411
0.514	42.0017
0.515	42.0605
0.516	42.1178
0.517	42.1791
0.518	42.2463
0.519	42.3159
0.52	42.3819
0.521	42.4422
0.522	42.4979
0.523	42.5521
0.524	42.6081
0.525	42.6669
0.526	42.7314
0.527	42.7996
0.528	42.8679
0.529	42.9292
0.53	42.9831
0.531	43.0347
0.532	43.0891
0.533	43.1495
0.534	43.2107
0.535	43.2657
0.536	43.3126
0.537	43.3347
0.538	43.301
0.539	43.1626
0.54	42.4843
0.541	40.7296
0.542	39.0087
0.543	37.9599
0.544	37.0935
0.545	36.557
0.546	36.6175
0.547	36.7013
0.548	36.7768
0.549	36.8614
0.55	36.9295
0.551	36.9961
0.552	37.0625
0.553	37.1289
0.554	37.1953
0.555	37.2615
0.556	37.3277
0.557	37.3936
0.558	37.4592
0.559	37.5246
0.56	37.59
0.561	37.6552
0.562	37.7203
0.563	37.7853
0.564	37.8497
0.565	37.9138
0.566	37.9773
0.567	38.0407
0.568	38.1036
0.569	38.1657
0.57	38.2269
0.571	38.2876
0.572	38.3487
0.573	38.4102
0.574	38.4709
0.575	38.5305
0.576	38.5898
0.577	38.648
0.578	38.7045
0.579	38.7599
0.58	38.816
0.581	38.8737
0.582	38.9324
0.583	38.9901
0.584	39.0468
0.585	39.1015
0.586	39.1546
0.587	39.2063
0.588	39.2574
0.589	39.3084
0.59	39.3602
0.591	39.4118
0.592	39.4636
0.593	39.5154
0.594	39.5652
0.595	39.6102
0.596	39.6462
0.597	39.6688
0.598	39.6743
0.599	39.6669
0.6	39.6572
0.601	39.6609
0.602	39.6972
0.603	39.777
0.604	39.8333
0.605	39.8884
0.606	39.9435
0.607	39.9968
0.608	40.0481
0.609	40.0954
0.61	40.1369
0.611	40.1723
0.612	40.2027
0.613	40.2284
0.614	40.2471
0.615	40.255
0.616	40.2506
0.617	40.2342
0.618	40.2101
0.619	40.1947
0.62	40.2125
0.621	40.2802
0.622	40.3532
0.623	40.4139
0.624	40.4727
0.625	40.5299
0.626	40.585
0.627	40.6376
0.628	40.6867
0.629	40.7328
0.63	40.7765
0.631	40.8148
0.632	40.8418
0.633	40.8511
0.634	40.8368
0.635	40.802
0.636	40.7614
0.637	40.7406
0.638	40.771
0.639	40.8309
0.64	40.8947
0.641	40.957
0.642	41.0178
0.643	41.0775
0.644	41.1363
0.645	41.193
0.646	41.2451
0.647	41.2899
0.648	41.3276
0.649	41.3594
0.65	41.3862
0.651	41.4097
0.652	41.4307
0.653	41.4511
0.654	41.4762
0.655	41.513
0.656	41.5515
0.657	41.583
0.658	41.6133
0.659	41.6458
0.66	41.6835
0.661	41.7281
0.662	41.7759
0.663	41.8227
0.664	41.8634
0.665	41.8965
0.666	41.9212
0.667	41.9349
0.668	41.9296
0.669	41.9079
0.67	41.8809
0.671	41.8637
0.672	41.864
0.673	41.8642
0.674	41.8319
0.675	41.7339
0.676	41.4552
0.677	40.7068
0.678	39.6202
0.679	38.4765
0.68	36.9679
0.681	35.1355
0.682	33.3834
0.683	32.4156
0.684	31.917
0.685	31.793
0.686	31.8176
0.687	31.8792
0.688	31.9251
0.689	31.971
0.69	32.0169
0.691	32.0628
0.692	32.1086
0.693	32.1544
0.694	32.2
0.695	32.2452
0.696	32.2899
0.697	32.3341
0.698	32.3785
0.699	32.4234
0.7	32.469
0.701	32.5149
0.702	32.5605
0.703	32.6057
0.704	32.6504
0.705	32.6947
0.706	32.7389
0.707	32.7834
0.708	32.8286
0.709	32.8744
0.71	32.9199
0.711	32.9653
0.712	33.0102
0.713	33.0546
0.714	33.0988
0.715	33.1431
0.716	33.1879
0.717	33.2334
0.718	33.2788
0.719	33.3242
0.72	33.3691
0.721	33.4136
0.722	33.4577
0.723	33.5018
0.724	33.5463
0.725	33.5914
0.726	33.6369
0.727	33.6822
0.728	33.7272
0.729	33.7717
0.73	33.8158
0.731	33.8597
0.732	33.9039
0.733	33.9488
0.734	33.9942
0.735	34.0393
0.736	34.0844
0.737	34.129
0.738	34.1731
0.739	34.2169
0.74	34.2609
0.741	34.3054
0.742	34.3506
0.743	34.3958
0.744	34.4409
0.745	34.4858
0.746	34.5302
0.747	34.5741
0.748	34.6177
0.749	34.6614
0.75	34.7057
0.751	34.7507
0.752	34.7955
0.753	34.8403
0.754	34.8848
0.755	34.9287
0.756	34.9723
0.757	35.0157
0.758	35.0594
0.759	35.1037
0.76	35.1486
0.761	35.1933
0.762	35.238
0.763	35.2824
0.764	35.326
0.765	35.3692
0.766	35.4122
0.767	35.4555
0.768	35.4993
0.769	35.544
0.77	35.5886
0.771	35.6331
0.772	35.6773
0.773	35.7213
0.774	35.7646
0.775	35.8076
0.776	35.8504
0.777	35.8936
0.778	35.9376
0.779	35.9823
0.78	36.0267
0.781	36.0711
0.782	36.1152
0.783	36.1586
0.784	36.2014
0.785	36.2439
0.786	36.2862
0.787	36.3289
0.788	36.3723
0.789	36.4165
0.79	36.4603
0.791	36.5041
0.792	36.5478
0.793	36.5913
0.794	36.6343
0.795	36.6767
0.796	36.7188
0.797	36.7609
0.798	36.8037
0.799	36.8474
0.8	36.8913
0.801	36.9349
0.802	36.9784
0.803	37.0219
0.804	37.0652
0.805	37.1079
0.806	37.15
0.807	37.1917
0.808	37.2336
0.809	37.2762
0.81	37.3198
0.811	37.3633
0.812	37.4066
0.813	37.4498
0.814	37.4921
0.815	37.5326
0.816	37.5711
0.817	37.6093
0.818	37.6483
0.819	37.6881
0.82	37.7272
0.821	37.7614
0.822	37.7839
0.823	37.7894
0.824	37.7726
0.825	37.7288
0.826	37.6519
0.827	37.537
0.828	37.378
0.829	37.1668
0.83	36.9646
0.831	36.8512
0.832	36.7535
0.833	36.8892
0.834	36.9345
0.835	36.9802
0.836	37.0251
0.837	37.0692
0.838	37.1123
0.839	37.1552
0.84	37.1987
0.841	37.2429
0.842	37.2877
0.843	37.3329
0.844	37.3775
0.845	37.4219
0.846	37.4662
0.847	37.5102
0.848	37.5541
0.849	37.5978
0.85	37.6411
0.851	37.684
0.852	37.7268
0.853	37.7691
0.854	37.812
0.855	37.8552
0.856	37.9003
0.857	37.9463
0.858	37.9923
0.859	38.0375
0.86	38.0824
0.861	38.1268
0.862	38.1707
0.863	38.2151
0.864	38.2602
0.865	38.3045
0.866	38.3478
0.867	38.39
0.868	38.4315
0.869	38.4733
0.87	38.5169
0.871	38.562
0.872	38.6064
0.873	38.6521
0.874	38.6992
0.875	38.7462
0.876	38.7933
0.877	38.8401
0.878	38.886
0.879	38.9301
0.88	38.9731
0.881	39.0159
0.882	39.0592
0.883	39.1029
0.884	39.1458
0.885	39.1905
0.886	39.2389
0.887	39.287
0.888	39.3332
0.889	39.3782
0.89	39.4237
0.891	39.4704
0.892	39.5174
0.893	39.5615
0.894	39.6033
0.895	39.6452
0.896	39.6884
0.897	39.7328
0.898	39.7762
0.899	39.8221
0.9	39.8692
0.901	39.9181
0.902	39.9677
0.903	40.0148
0.904	40.06
0.905	40.1042
0.906	40.1482
0.907	40.1918
0.908	40.234
0.909	40.2768
0.91	40.3205
0.911	40.3659
0.912	40.4118
0.913	40.4571
0.914	40.5038
0.915	40.5526
0.916	40.6016
0.917	40.6487
0.918	40.6937
0.919	40.7385
0.92	40.784
0.921	40.8304
0.922	40.8766
0.923	40.919
0.924	40.9577
0.925	40.9938
0.926	41.0279
0.927	41.0604
0.928	41.0952
0.929	41.1394
0.93	41.19
0.931	41.2433
0.932	41.2932
0.933	41.3419
0.934	41.39
0.935	41.4377
0.936	41.4855
0.937	41.5324
0.938	41.5777
0.939	41.6199
0.94	41.6596
0.941	41.6999
0.942	41.7429
0.943	41.7898
0.944	41.8367
0.945	41.8827
0.946	41.9285
0.947	41.973
0.948	42.0164
0.949	42.058
0.95	42.0934
0.951	42.1235
0.952	42.1515
0.953	42.1807
0.954	42.2155
0.955	42.2607
0.956	42.312
0.957	42.3601
0.958	42.4084
0.959	42.4566
0.96	42.5029
0.961	42.5481
0.962	42.5912
0.963	42.6331
0.964	42.6763
0.965	42.722
0.966	42.7672
0.967	42.8029
0.968	42.8249
0.969	42.8286
0.97	42.8092
0.971	42.7629
0.972	42.6861
0.973	42.5806
0.974	42.4482
0.975	42.2981
0.976	42.1463
0.977	41.9878
0.978	41.7296
0.979	41.3161
0.98	40.7792
0.981	40.0925
0.982	39.2328
0.983	38.6188
0.984	38.3187
0.985	38.0283
0.986	38.1516
0.987	38.062
0.988	37.9757
0.989	37.918
0.99	37.9347
0.991	38.0118
0.992	38.0482
0.993	38.0869
0.994	38.1252
0.995	38.1635
0.996	38.2017
0.997	38.2399
0.998	38.2781
0.999	38.3163
1	38.3545
1.001	38.3926


==> load_y_no_ItL_2_0.txt <==
0.001	0.68061
0.002	1.36123
0.003	2.04189
0.004	2.7226
0.005	3.40338
0.006	4.08425
0.007	4.76522
0.008	5.44632
0.009	6.12755
0.01	6.80895
0.011	7.49051
0.012	8.17227
0.013	8.85423
0.014	9.53643
0.015	10.2189
0.016	10.9016
0.017	11.5845
0.018	12.2678
0.019	12.9514
0.02	13.6353
0.021	14.3195
0.022	15.0042
0.023	15.6892
0.024	16.3745
0.025	17.0604
0.026	17.7466
0.027	18.4333
0.028	19.1204
0.029	19.8081
0.03	20.4962
0.031	21.1848
0.032	21.874
0.033	22.5637
0.034	23.254
0.035	23.9448
0.036	24.6362
0.037	25.3283
0.038	26.021
0.039	26.7143
0.04	27.4083
0.041	28.1029
0.042	28.7982
0.043	29.4943
0.044	30.191
0.045	30.8885
0.046	31.5867
0.047	32.2857
0.048	32.9855
0.049	33.6861
0.05	34.3874
0.051	35.0896
0.052	35.7927
0.053	36.4965
0.054	37.2013
0.055	37.9069
0.056	38.6134
0.057	39.3208
0.058	40.0291
0.059	40.7383
0.06	41.4485
0.061	42.1597
0.062	42.8718
0.063	43.5848
0.064	44.2989
0.065	45.014
0.066	45.7301
0.067	46.4472
0.068	47.1653
0.069	47.8845
0.07	48.6048
0.071	49.3261
0.072	50.0485
0.073	50.772
0.074	51.4966
0.075	52.2223
0.076	52.9491
0.077	53.6771
0.078	54.4062
0.079	55.1364
0.08	55.8677
0.081	56.6003
0.082	57.334
0.083	58.0688
0.084	58.8049
0.085	59.5421
0.086	60.2806
0.087	61.0202
0.088	61.761
0.089	62.5031
0.09	63.2463
0.091	63.9908
0.092	64.7365
0.093	65.4834
0.094	66.2315
0.095	66.9809
0.096	67.7315
0.097	68.4834
0.098	69.2365
0.099	69.9908
0.1	70.7464
0.101	71.5032
0.102	72.2612
0.103	73.0205
0.104	73.781
0.105	74.5427
0.106	75.3057
0.107	76.0699
0.108	76.8353
0.109	77.6019
0.11	78.3698
0.111	79.1388
0.112	79.9091
0.113	80.6805
0.114	81.4531
0.115	82.227
0.116	83.0019
0.117	83.7781
0.118	84.5554
0.119	85.3338
0.12	86.1133
0.121	86.894
0.122	87.6757
0.123	88.4586
0.124	89.2425
0.125	90.0274
0.126	90.8134
0.127	91.6004
0.128	92.3884
0.129	93.1774
0.13	93.9673
0.131	94.7581
0.132	95.5499
0.133	96.3426
0.134	97.1361
0.135	97.9304
0.136	98.7255
0.137	99.5215
0.138	100.318
0.139	101.115
0.14	101.914
0.141	102.712
0.142	103.512
0.143	104.311
0.144	105.112
0.145	105.913
0.146	106.714
0.147	107.516
0.148	108.318
0.149	109.12
0.15	109.923
0.151	110.726
0.152	111.529
0.153	112.332
0.154	113.135
0.155	113.938
0.156	114.741
0.157	115.544
0.158	116.347
0.159	117.149
0.16	117.951
0.161	118.753
0.162	119.554
0.163	120.354
0.164	121.154
0.165	121.953
0.166	122.751
0.167	123.549
0.168	124.345
0.169	125.14
0.17	125.934
0.171	126.726
0.172	127.517
0.173	128.306
0.174	129.094
0.175	129.879
0.176	130.663
0.177	131.445
0.178	132.224
0.179	133.001
0.18	133.775
0.181	134.546
0.182	135.315
0.183	136.08
0.184	136.842
0.185	137.6
0.186	138.355
0.187	139.106
0.188	139.852
0.189	140.594
0.19	141.331
0.191	142.063
0.192	142.79
0.193	143.511
0.194	144.226
0.195	144.935
0.196	145.637
0.197	146.332
0.198	147.019
0.199	147.699
0.2	148.37
0.201	149.031
0.202	149.683
0.203	150.325
0.204	150.956
0.205	151.575
0.206	152.181
0.207	152.774
0.208	153.353
0.209	153.915
0.21	154.462
0.211	154.989
0.212	155.497
0.213	155.984
0.214	156.447
0.215	156.884
0.216	157.292
0.217	157.669
0.218	158.01
0.219	158.311
0.22	158.568
0.221	158.773
0.222	158.918
0.223	158.994
0.224	158.985
0.225	158.872
0.226	158.644
0.227	158.301
0.228	157.833
0.229	157.203
0.23	156.358
0.231	155.218
0.232	153.668
0.233	151.534
0.234	148.557
0.235	144.39
0.236	138.712
0.237	131.689
0.238	124.23
0.239	117.564
0.24	112.558
0.241	108.425
0.242	105.524
0.243	104.16
0.244	103.946
0.245	104.652
0.246	105.85
0.247	106.334
0.248	106.754
0.249	107.137
0.25	107.502
0.251	107.858
0.252	108.182
0.253	108.467
0.254	108.663
0.255	108.781
0.256	108.727
0.257	108.43
0.258	107.801
0.259	106.789
0.26	105.386
0.261	103.626
0.262	101.603
0.263	99.4614
0.264	97.2348
0.265	94.9535
0.266	92.7131
0.267	90.6483
0.268	88.8749
0.269	87.3909
0.27	86.2005
0.271	85.3282
0.272	84.7713
0.273	84.4905
0.274	84.4169
0.275	84.4641
0.276	84.5388
0.277	84.5509
0.278	84.4247
0.279	84.1032
0.28	83.5554
0.281	82.7765
0.282	81.782
0.283	80.6089
0.284	79.3045
0.285	77.9119
0.286	76.4791
0.287	75.0882
0.288	73.8229
0.289	72.7542
0.29	71.9178
0.291	71.3154
0.292	70.9233
0.293	70.6988
0.294	70.586
0.295	70.5228
0.296	70.4471
0.297	70.3029
0.298	70.0467
0.299	69.6502
0.3	69.1025
0.299	67.9553
0.298	67.1638
0.297	66.7046
0.296	66.6282
0.295	66.5584
0.294	66.3321
0.293	66.1068
0.292	65.8812
0.291	65.6556
0.29	65.4299
0.289	65.2043
0.288	64.9787
0.287	64.7531
0.286	64.5275
0.285	64.3018
0.284	64.0762
0.283	63.8506
0.282	63.625
0.281	63.3994
0.28	63.1737
0.279	62.9481
0.278	62.7225
0.277	62.4969
0.276	62.2713
0.275	62.0456
0.274	61.82
0.273	61.5944
0.272	61.3688
0.271	61.1432
0.27	60.9175
0.269	60.6919
0.268	60.4663
0.267	60.2407
0.266	60.0151
0.265	59.7894
0.264	59.5638
0.263	59.3382
0.262	59.1126
0.261	58.8869
0.26	58.6613
0.259	58.4357
0.258	58.2101
0.257	57.9845
0.256	57.7588
0.255	57.5332
0.254	57.3076
0.253	57.082
0.252	56.8564
0.251	56.6307
0.25	56.4051
0.249	56.1795
0.248	55.9539
0.247	55.7283
0.246	55.5026
0.245	55.277
0.244	55.0514
0.243	54.8258
0.242	54.6002
0.241	54.3745
0.24	54.1489
0.239	53.9233
0.238	53.6977
0.237	53.4721
0.236	53.2464
0.235	53.0208
0.234	52.7952
0.233	52.5696
0.232	52.344
0.231	52.1183
0.23	51.8927
0.229	51.6671
0.228	51.4415
0.227	51.2159
0.226	50.9902
0.225	50.7646
0.224	50.539
0.223	50.3134
0.222	50.0877
0.221	49.8621
0.22	49.6365
0.219	49.4109
0.218	49.1853
0.217	48.9596
0.216	48.734
0.215	48.5084
0.214	48.2828
0.213	48.0572
0.212	47.8315
0.211	47.6059
0.21	47.3803
0.209	47.1547
0.208	46.9291
0.207	46.7034
0.206	46.4778
0.205	46.2522
0.204	46.0266
0.203	45.801
0.202	45.5753
0.201	45.3497
0.2	45.1241
0.199	44.8985
0.198	44.6729
0.197	44.4472
0.196	44.2216
0.195	43.996
0.194	43.7704
0.193	43.5448
0.192	43.3191
0.191	43.0935
0.19	42.8679
0.189	42.6423
0.188	42.4167
0.187	42.191
0.186	41.9654
0.185	41.7398
0.184	41.5142
0.183	41.2886
0.182	41.0629
0.181	40.8373
0.18	40.6117
0.179	40.3861
0.178	40.1604
0.177	39.9348
0.176	39.7092
0.175	39.4836
0.174	39.258
0.173	39.0323
0.172	38.8067
0.171	38.5811
0.17	38.3555
0.169	38.1299
0.168	37.9042
0.167	37.6786
0.166	37.453
0.165	37.2274
0.164	37.0018
0.163	36.7761
0.162	36.5505
0.161	36.3249
0.16	36.0993
0.159	35.8737
0.158	35.648
0.157	35.4224
0.156	35.1968
0.155	34.9712
0.154	34.7456
0.153	34.5199
0.152	34.2943
0.151	34.0687
0.15	33.8431
0.149	33.6175
0.148	33.3918
0.147	33.1662
0.146	32.9406
0.145	32.715
0.144	32.4894
0.143	32.2637
0.142	32.0381
0.141	31.8125
0.14	31.5869
0.139	31.3612
0.138	31.1356
0.137	30.91
0.136	30.6844
0.135	30.4588
0.134	30.2331
0.133	30.0075
0.132	29.7819
0.131	29.5563
0.13	29.3307
0.129	29.105
0.128	28.8794
0.127	28.6538
0.126	28.4282
0.125	28.2026
0.124	27.9769
0.123	27.7513
0.122	27.5257
0.121	27.3001
0.12	27.0745
0.119	26.8488
0.118	26.6232
0.117	26.3976
0.116	26.172
0.115	25.9464
0.114	25.7207
0.113	25.4951
0.112	25.2695
0.111	25.0439
0.11	24.8183
0.109	24.5926
0.108	24.367
0.107	24.1414
0.106	23.9158
0.105	23.6902
0.104	23.4645
0.103	23.2389
0.102	23.0133
0.101	22.7877
0.1	22.562
0.099	22.3364
0.098	22.1108
0.097	21.8852
0.096	21.6596
0.095	21.4339
0.094	21.2083
0.093	20.9827
0.092	20.7571
0.091	20.5315
0.09	20.3058
0.089	20.0802
0.088	19.8546
0.087	19.629
0.086	19.4034
0.085	19.1777
0.084	18.9521
0.083	18.7265
0.082	18.5009
0.081	18.2753
0.08	18.0496
0.079	17.824
0.078	17.5984
0.077	17.3728
0.076	17.1472
0.075	16.9215
0.074	16.6959
0.073	16.4703
0.072	16.2447
0.071	16.0191
0.07	15.7934
0.069	15.5678
0.068	15.3422
0.067	15.1166
0.066	14.891
0.065	14.6653
0.064	14.4397
0.063	14.2141
0.062	13.9885
0.061	13.7629
0.06	13.5372
0.059	13.3116
0.058	13.086
0.057	12.8604
0.056	12.6347
0.055	12.4091
0.054	12.1835
0.053	11.9579
0.052	11.7323
0.051	11.5066
0.05	11.281
0.049	11.0554
0.048	10.8298
0.047	10.6042
0.046	10.3785
0.045	10.1529
0.044	9.9273
0.043	9.70168
0.042	9.47606
0.041	9.25044
0.04	9.02482
0.039	8.7992
0.038	8.57358
0.037	8.34796
0.036	8.12234
0.035	7.89672
0.034	7.6711
0.033	7.44548
0.032	7.21986
0.031	6.99424
0.03	6.76861
0.029	6.54299
0.028	6.31737
0.027	6.09175
0.026	5.86613
0.025	5.64051
0.024	5.41489
0.023	5.18927
0.022	4.96365
0.021	4.73803
0.02	4.51241
0.019	4.28679
0.018	4.06117
0.017	3.83555
0.016	3.60993
0.015	3.38431
0.014	3.15869
0.013	2.93307
0.012	2.70745
0.011	2.48183
0.01	2.2562
0.009	2.03058
0.008	1.80496
0.007	1.57934
0.006	1.35372
0.005	1.1281
0.004	0.902482
0.003	0.676861
0.002	0.451241
0.001	0.22562
-4.44E-16	-1.84106E-12
-0.001	-0.669685
-0.002	-1.33937
-0.003	-2.00905
-0.004	-2.67874
-0.005	-3.34842
-0.006	-4.01811
-0.007	-4.68779
-0.008	-5.35748
-0.009	-6.02716
-0.01	-6.69685
-0.011	-7.36653
-0.012	-8.03621
-0.013	-8.70589
-0.014	-9.37557
-0.015	-10.0452
-0.016	-10.7149
-0.017	-11.3846
-0.018	-12.0542
-0.019	-12.7238
-0.02	-13.3935
-0.021	-14.0631
-0.022	-14.7327
-0.023	-15.4021
-0.024	-16.0716
-0.025	-16.7411
-0.026	-17.4105
-0.027	-18.0799
-0.028	-18.7491
-0.029	-19.4183
-0.03	-20.0871
-0.031	-20.7559
-0.032	-21.4244
-0.033	-22.0928
-0.034	-22.7608
-0.035	-23.4284
-0.036	-24.0957
-0.037	-24.7624
-0.038	-25.4277
-0.039	-26.093
-0.04	-26.758
-0.041	-27.4227
-0.042	-28.0871
-0.043	-28.7512
-0.044	-29.4149
-0.045	-30.0782
-0.046	-30.7412
-0.047	-31.4037
-0.048	-32.0659
-0.049	-32.7276
-0.05	-33.3889
-0.051	-34.0498
-0.052	-34.7102
-0.053	-35.3702
-0.054	-36.0297
-0.055	-36.6886
-0.056	-37.347
-0.057	-38.0049
-0.058	-38.6623
-0.059	-39.3192
-0.06	-39.9755
-0.061	-40.6312
-0.062	-41.2863
-0.063	-41.9409
-0.064	-42.5948
-0.065	-43.2481
-0.066	-43.9009
-0.067	-44.553
-0.068	-45.2046
-0.069	-45.8555
-0.07	-46.5057
-0.071	-47.1553
-0.072	-47.8043
-0.073	-48.4526
-0.074	-49.1003
-0.075	-49.7472
-0.076	-50.3935
-0.077	-51.0391
-0.078	-51.684
-0.079	-52.3281
-0.08	-52.9715
-0.081	-53.6142
-0.082	-54.2561
-0.083	-54.8972
-0.084	-55.5376
-0.085	-56.1772
-0.086	-56.816
-0.087	-57.454
-0.088	-58.0912
-0.089	-58.7276
-0.09	-59.3631
-0.091	-59.9977
-0.092	-60.6314
-0.093	-61.2643
-0.094	-61.8964
-0.095	-62.5276
-0.096	-63.1579
-0.097	-63.7873
-0.098	-64.4158
-0.099	-65.0434
-0.1	-65.6701
-0.101	-66.2959
-0.102	-66.9207
-0.103	-67.5445
-0.104	-68.1674
-0.105	-68.7894
-0.106	-69.4103
-0.107	-70.0303
-0.108	-70.6493
-0.109	-71.2673
-0.11	-71.8843
-0.111	-72.5003
-0.112	-73.1153
-0.113	-73.7291
-0.114	-74.342
-0.115	-74.9538
-0.116	-75.5646
-0.117	-76.1743
-0.118	-76.7828
-0.119	-77.3903
-0.12	-77.9967
-0.121	-78.6019
-0.122	-79.206
-0.123	-79.809
-0.124	-80.4108
-0.125	-81.0114
-0.126	-81.6108
-0.127	-82.209
-0.128	-82.8061
-0.129	-83.4019
-0.13	-83.9965
-0.131	-84.59
-0.132	-85.1822
-0.133	-85.7732
-0.134	-86.3629
-0.135	-86.9515
-0.136	-87.5387
-0.137	-88.1247
-0.138	-88.7095
-0.139	-89.2929
-0.14	-89.875
-0.141	-90.4559
-0.142	-91.0355
-0.143	-91.6137
-0.144	-92.1907
-0.145	-92.7663
-0.146	-93.3404
-0.147	-93.9133
-0.148	-94.4848
-0.149	-95.055
-0.15	-95.6236
-0.151	-96.191
-0.152	-96.7569
-0.153	-97.3213
-0.154	-97.8843
-0.155	-98.4457
-0.156	-99.0056
-0.157	-99.5642
-0.158	-100.121
-0.159	-100.677
-0.16	-101.231
-0.161	-101.784
-0.162	-102.335
-0.163	-102.885
-0.164	-103.433
-0.165	-103.98
-0.166	-104.525
-0.167	-105.068
-0.168	-105.61
-0.169	-106.151
-0.17	-106.69
-0.171	-107.227
-0.172	-107.763
-0.173	-108.298
-0.174	-108.83
-0.175	-109.361
-0.176	-109.891
-0.177	-110.419
-0.178	-110.945
-0.179	-111.47
-0.18	-111.993
-0.181	-112.514
-0.182	-113.034
-0.183	-113.552
-0.184	-114.068
-0.185	-114.583
-0.186	-115.096
-0.187	-115.608
-0.188	-116.117
-0.189	-116.626
-0.19	-117.132
-0.191	-117.636
-0.192	-118.139
-0.193	-118.64
-0.194	-119.14
-0.195	-119.637
-0.196	-120.133
-0.197	-120.627
-0.198	-121.12
-0.199	-121.611
-0.2	-122.099
-0.199	-121.367
-0.198	-120.878
-0.197	-120.267
-0.196	-119.657
-0.195	-119.046
-0.194	-118.436
-0.193	-117.825
-0.192	-117.215
-0.191	-116.604
-0.19	-115.994
-0.189	-115.383
-0.188	-114.773
-0.187	-114.162
-0.186	-113.552
-0.185	-112.941
-0.184	-112.331
-0.183	-111.72
-0.182	-111.11
-0.181	-110.499
-0.18	-109.889
-0.179	-109.278
-0.178	-108.668
-0.177	-108.057
-0.176	-107.447
-0.175	-106.836
-0.174	-106.226
-0.173	-105.615
-0.172	-105.005
-0.171	-104.394
-0.17	-103.784
-0.169	-103.173
-0.168	-102.563
-0.167	-101.952
-0.166	-101.342
-0.165	-100.731
-0.164	-100.121
-0.163	-99.5105
-0.162	-98.9
-0.161	-98.2895
-0.16	-97.679
-0.159	-97.0685
-0.158	-96.458
-0.157	-95.8475
-0.156	-95.237
-0.155	-94.6265
-0.154	-94.016
-0.153	-93.4056
-0.152	-92.7951
-0.151	-92.1846
-0.15	-91.5741
-0.149	-90.9636
-0.148	-90.3531
-0.147	-89.7426
-0.146	-89.1321
-0.145	-88.5216
-0.144	-87.9111
-0.143	-87.3006
-0.142	-86.6901
-0.141	-86.0796
-0.14	-85.4691
-0.139	-84.8586
-0.138	-84.2481
-0.137	-83.6377
-0.136	-83.0272
-0.135	-82.4167
-0.134	-81.8062
-0.133	-81.1957
-0.132	-80.5852
-0.131	-79.9747
-0.13	-79.3642
-0.129	-78.7537
-0.128	-78.1432
-0.127	-77.5327
-0.126	-76.9222
-0.125	-76.3117
-0.124	-75.7012
-0.123	-75.0907
-0.122	-74.4802
-0.121	-73.8697
-0.12	-73.2593
-0.119	-72.6488
-0.118	-72.0383
-0.117	-71.4278
-0.116	-70.8173
-0.115	-70.2068
-0.114	-69.5963
-0.113	-68.9858
-0.112	-68.3753
-0.111	-67.7648
-0.11	-67.1543
-0.109	-66.5438
-0.108	-65.9333
-0.107	-65.3228
-0.106	-64.7123
-0.105	-64.1018
-0.104	-63.4914
-0.103	-62.8809
-0.102	-62.2704
-0.101	-61.6599
-0.1	-61.0494
-0.099	-60.4389
-0.098	-59.8284
-0.097	-59.2179
-0.096	-58.6074
-0.095	-57.9969
-0.094	-57.3864
-0.093	-56.7759
-0.092	-56.1654
-0.091	-55.5549
-0.09	-54.9444
-0.089	-54.3339
-0.088	-53.7235
-0.087	-53.113
-0.086	-52.5025
-0.085	-51.892
-0.084	-51.2815
-0.083	-50.671
-0.082	-50.0605
-0.081	-49.45
-0.08	-48.8395
-0.079	-48.229
-0.078	-47.6185
-0.077	-47.008
-0.076	-46.3975
-0.075	-45.787
-0.074	-45.1765
-0.073	-44.566
-0.072	-43.9556
-0.071	-43.3451
-0.07	-42.7346
-0.069	-42.1241
-0.068	-41.5136
-0.067	-40.9031
-0.066	-40.2926
-0.065	-39.6821
-0.064	-39.0716
-0.063	-38.4611
-0.062	-37.8506
-0.061	-37.2401
-0.06	-36.6296
-0.059	-36.0191
-0.058	-35.4086
-0.057	-34.7981
-0.056	-34.1877
-0.055	-33.5772
-0.054	-32.9667
-0.053	-32.3562
-0.052	-31.7457
-0.051	-31.1352
-0.05	-30.5247
-0.049	-29.9142
-0.048	-29.3037
-0.047	-28.6932
-0.046	-28.0827
-0.045	-27.4722
-0.044	-26.8617
-0.043	-26.2512
-0.042	-25.6407
-0.041	-25.0302
-0.04	-24.4198
-0.039	-23.8093
-0.038	-23.1988
-0.037	-22.5883
-0.036	-21.9778
-0.035	-21.3673
-0.034	-20.7568
-0.033	-20.1463
-0.032	-19.5358
-0.031	-18.9253
-0.03	-18.3148
-0.029	-17.7043
-0.028	-17.0938
-0.027	-16.4833
-0.026	-15.8728
-0.025	-15.2623
-0.024	-14.6519
-0.023	-14.0414
-0.022	-13.4309
-0.021	-12.8204
-0.02	-12.2099
-0.019	-11.5994
-0.018	-10.9889
-0.017	-10.3784
-0.016	-9.7679
-0.015	-9.15741
-0.014	-8.54691
-0.013	-7.93642
-0.012	-7.32593
-0.011	-6.71543
-0.01	-6.10494
-0.009	-5.49444
-0.008	-4.88395
-0.007	-4.27346
-0.006	-3.66296
-0.005	-3.05247
-0.004	-2.44198
-0.003	-1.83148
-0.002	-1.22099
-0.001	-0.610494
6.66E-16	5.73466E-15
0.001	0.225158
0.002	0.450316
0.003	0.675475
0.004	0.900633
0.005	1.12579
0.006	1.35095
0.007	1.57611
0.008	1.80127
0.009	2.02642
0.01	2.25158
0.011	2.47674
0.012	2.7019
0.013	2.92706
0.014	3.15222
0.015	3.37737
0.016	3.60253
0.017	3.82769
0.018	4.05285
0.019	4.27801
0.02	4.50316
0.021	4.72832
0.022	4.95348
0.023	5.17864
0.024	5.4038
0.025	5.62896
0.026	5.85411
0.027	6.07927
0.028	6.30443
0.029	6.52959
0.03	6.75475
0.031	6.97991
0.032	7.20506
0.033	7.43022
0.034	7.65538
0.035	7.88054
0.036	8.1057
0.037	8.33085
0.038	8.55601
0.039	8.78117
0.04	9.00633
0.041	9.23149
0.042	9.45665
0.043	9.6818
0.044	9.90696
0.045	10.1321
0.046	10.3573
0.047	10.5824
0.048	10.8076
0.049	11.0328
0.05	11.2579
0.051	11.4831
0.052	11.7082
0.053	11.9334
0.054	12.1585
0.055	12.3837
0.056	12.6089
0.057	12.834
0.058	13.0592
0.059	13.2843
0.06	13.5095
0.061	13.7347
0.062	13.9598
0.063	14.185
0.064	14.4101
0.065	14.6353
0.066	14.8604
0.067	15.0856
0.068	15.3108
0.069	15.5359
0.07	15.7611
0.071	15.9862
0.072	16.2114
0.073	16.4366
0.074	16.6617
0.075	16.8869
0.076	17.112
0.077	17.3372
0.078	17.5623
0.079	17.7875
0.08	18.0127
0.081	18.2378
0.082	18.463
0.083	18.6881
0.084	18.9133
0.085	19.1384
0.086	19.3636
0.087	19.5888
0.088	19.8139
0.089	20.0391
0.09	20.2642
0.091	20.4894
0.092	20.7146
0.093	20.9397
0.094	21.1649
0.095	21.39
0.096	21.6152
0.097	21.8403
0.098	22.0655
0.099	22.2907
0.1	22.5158
0.101	22.741
0.102	22.9661
0.103	23.1913
0.104	23.4164
0.105	23.6416
0.106	23.8668
0.107	24.0919
0.108	24.3171
0.109	24.5422
0.11	24.7674
0.111	24.9926
0.112	25.2177
0.113	25.4429
0.114	25.668
0.115	25.8932
0.116	26.1183
0.117	26.3435
0.118	26.5687
0.119	26.7938
0.12	27.019
0.121	27.2441
0.122	27.4693
0.123	27.6944
0.124	27.9196
0.125	28.1448
0.126	28.3699
0.127	28.5951
0.128	28.8202
0.129	29.0454
0.13	29.2705
0.131	29.4957
0.132	29.7208
0.133	29.946
0.134	30.1711
0.135	30.3963
0.136	30.6214
0.137	30.8466
0.138	31.0718
0.139	31.2969
0.14	31.5221
0.141	31.7472
0.142	31.9724
0.143	32.1975
0.144	32.4227
0.145	32.6478
0.146	32.873
0.147	33.0981
0.148	33.3232
0.149	33.5484
0.15	33.7735
0.151	33.9987
0.152	34.2238
0.153	34.449
0.154	34.6741
0.155	34.8992
0.156	35.1244
0.157	35.3495
0.158	35.5747
0.159	35.7998
0.16	36.0249
0.161	36.2501
0.162	36.4752
0.163	36.7004
0.164	36.9255
0.165	37.1506
0.166	37.3758
0.167	37.6009
0.168	37.826
0.169	38.0512
0.17	38.2763
0.171	38.5014
0.172	38.7266
0.173	38.9517
0.174	39.1768
0.175	39.402
0.176	39.6271
0.177	39.8522
0.178	40.0773
0.179	40.3025
0.18	40.5276
0.181	40.7527
0.182	40.9778
0.183	41.203
0.184	41.4281
0.185	41.6532
0.186	41.8783
0.187	42.1035
0.188	42.3286
0.189	42.5537
0.19	42.7788
0.191	43.0039
0.192	43.229
0.193	43.4542
0.194	43.6793
0.195	43.9044
0.196	44.1295
0.197	44.3546
0.198	44.5797
0.199	44.8048
0.2	45.03
0.201	45.2551
0.202	45.4802
0.203	45.7053
0.204	45.9304
0.205	46.1555
0.206	46.3806
0.207	46.6057
0.208	46.8308
0.209	47.0559
0.21	47.281
0.211	47.5061
0.212	47.7312
0.213	47.9563
0.214	48.1814
0.215	48.4064
0.216	48.6315
0.217	48.8566
0.218	49.0817
0.219	49.3067
0.22	49.5318
0.221	49.7569
0.222	49.982
0.223	50.207
0.224	50.4321
0.225	50.6571
0.226	50.8822
0.227	51.1073
0.228	51.3323
0.229	51.5574
0.23	51.7824
0.231	52.0074
0.232	52.2325
0.233	52.4575
0.234	52.6826
0.235	52.9076
0.236	53.1326
0.237	53.3576
0.238	53.5827
0.239	53.8077
0.24	54.0327
0.241	54.2577
0.242	54.4827
0.243	54.7077
0.244	54.9327
0.245	55.1577
0.246	55.3826
0.247	55.6076
0.248	55.8326
0.249	56.0576
0.25	56.2825
0.251	56.5075
0.252	56.7324
0.253	56.9573
0.254	57.1822
0.255	57.4072
0.256	57.6321
0.257	57.857
0.258	58.0819
0.259	58.3068
0.26	58.5316
0.261	58.7565
0.262	58.9813
0.263	59.2061
0.264	59.4309
0.265	59.6557
0.266	59.8804
0.267	60.1051
0.268	60.3299
0.269	60.5545
0.27	60.7792
0.271	61.0038
0.272	61.2285
0.273	61.4531
0.274	61.6775
0.275	61.9018
0.276	62.126
0.277	62.3501
0.278	62.5742
0.279	62.7983
0.28	63.0224
0.281	63.2464
0.282	63.4704
0.283	63.6943
0.284	63.918
0.285	64.1417
0.286	64.3653
0.287	64.5889
0.288	64.8124
0.289	65.0356
0.29	65.2583
0.291	65.4806
0.292	65.703
0.293	65.9244
0.294	66.1432
0.295	66.3618
0.296	66.5794
0.297	66.7916
0.298	66.9951
0.299	67.1763
0.3	67.3083
0.301	67.3958
0.302	67.3517
0.303	67.1071
0.304	66.6393
0.305	65.9644
0.306	65.1245
0.307	64.1842
0.308	63.2119
0.309	62.2711
0.31	61.4106
0.311	60.6639
0.312	60.0479
0.313	59.5664
0.314	59.2088
0.315	58.9524
0.316	58.7649
0.317	58.6088
0.318	58.4468
0.319	58.2464
0.32	57.985
0.321	57.6506
0.322	57.2426
0.323	56.7718
0.324	56.2595
0.325	55.729
0.326	55.2031
0.327	54.7018
0.328	54.2391
0.329	53.8218
0.33	53.4502
0.331	53.1184
0.332	52.8163
0.333	52.5319
0.334	52.2525
0.335	51.9664
0.336	51.6646
0.337	51.3416
0.338	50.9961
0.339	50.6309
0.34	50.2521
0.341	49.8697
0.342	49.4942
0.343	49.1349
0.344	48.7997
0.345	48.4925
0.346	48.2121
0.347	47.9545
0.348	47.7129
0.349	47.4795
0.35	47.2464
0.351	47.0065
0.352	46.7551
0.353	46.4895
0.354	46.2092
0.355	45.916
0.356	45.6129
0.357	45.3039
0.358	44.9935
0.359	44.6865
0.36	44.3868
0.361	44.0971
0.362	43.8191
0.363	43.5533
0.364	43.2994
0.365	43.0562
0.366	42.8218
0.367	42.5948
0.368	42.3729
0.369	42.1543
0.37	41.9381
0.371	41.7238
0.372	41.5104
0.373	41.2974
0.374	41.0847
0.375	40.8726
0.376	40.6611
0.377	40.4502
0.378	40.2402
0.379	40.0312
0.38	39.8232
0.381	39.6159
0.382	39.4092
0.383	39.2028
0.384	38.9964
0.385	38.7897
0.386	38.5828
0.387	38.3755
0.388	38.168
0.389	37.9608
0.39	37.7545
0.391	37.55
0.392	37.3479
0.393	37.1487
0.394	36.9531
0.395	36.7616
0.396	36.5745
0.397	36.3921
0.398	36.2151
0.399	36.0434
0.4	35.8764
0.401	35.7137
0.402	35.5555
0.403	35.401
0.404	35.2489
0.405	35.0985
0.406	34.9491
0.407	34.7999
0.408	34.6507
0.409	34.5015
0.41	34.3521
0.411	34.203
0.412	34.0544
0.413	33.9067
0.414	33.7599
0.415	33.6139
0.416	33.4686
0.417	33.3241
0.418	33.1799
0.419	33.0361
0.42	32.8923
0.421	32.7485
0.422	32.6048
0.423	32.4609
0.424	32.3173
0.425	32.1739
0.426	32.031
0.427	31.8892
0.428	31.7487
0.429	31.6099
0.43	31.4733
0.431	31.3388
0.432	31.2066
0.433	31.0767
0.434	30.9492
0.435	30.824
0.436	30.7018
0.437	30.5824
0.438	30.4656
0.439	30.3511
0.44	30.2387
0.441	30.1291
0.442	30.022
0.443	29.9172
0.444	29.8141
0.445	29.7123
0.446	29.6117
0.447	29.5117
0.448	29.4123
0.449	29.3133
0.45	29.2149
0.451	29.117
0.452	29.0198
0.453	28.9233
0.454	28.8278
0.455	28.7329
0.456	28.6387
0.457	28.545
0.458	28.4517
0.459	28.3589
0.46	28.2664
0.461	28.1741
0.462	28.082
0.463	27.9902
0.464	27.8984
0.465	27.8067
0.466	27.7152
0.467	27.6238
0.468	27.5325
0.469	27.4412
0.47	27.3499
0.471	27.2589
0.472	27.1681
0.473	27.0777
0.474	26.9879
0.475	26.8985
0.476	26.8097
0.477	26.7217
0.478	26.6346
0.479	26.5485
0.48	26.4634
0.481	26.3794
0.482	26.2966
0.483	26.2154
0.484	26.1359
0.485	26.0581
0.486	25.9818
0.487	25.9068
0.488	25.8327
0.489	25.7595
0.49	25.6873
0.491	25.6166
0.492	25.5473
0.493	25.4794
0.494	25.4128
0.495	25.3472
0.496	25.2824
0.497	25.2182
0.498	25.1546
0.499	25.0913
0.5	25.0286
0.501	24.9663
0.502	24.9047
0.503	24.8437
0.504	24.7835
0.505	24.724
0.506	24.6652
0.507	24.6071
0.508	24.5498
0.509	24.4933
0.51	24.4378
0.511	24.3837
0.512	24.3305
0.513	24.2781
0.514	24.2264
0.515	24.1763
0.516	24.127
0.517	24.0785
0.518	24.0306
0.519	23.9834
0.52	23.9368
0.521	23.8909
0.522	23.8456
0.523	23.8008
0.524	23.7565
0.525	23.7127
0.526	23.6692
0.527	23.6263
0.528	23.584
0.529	23.542
0.53	23.5005
0.531	23.4594
0.532	23.4188
0.533	23.3789
0.534	23.3396
0.535	23.3009
0.536	23.2628
0.537	23.2252
0.538	23.1883
0.539	23.1519
0.54	23.1161
0.541	23.081
0.542	23.0465
0.543	23.0129
0.544	22.9802
0.545	22.9484
0.546	22.9175
0.547	22.8872
0.548	22.8576
0.549	22.8284
0.55	22.7996
0.551	22.7712
0.552	22.7432
0.553	22.7156
0.554	22.689
0.555	22.6635
0.556	22.639
0.557	22.6154
0.558	22.5924
0.559	22.5701
0.56	22.5481
0.561	22.5264
0.562	22.5047
0.563	22.4832
0.564	22.4618
0.565	22.4408
0.566	22.4201
0.567	22.3999
0.568	22.3802
0.569	22.361
0.57	22.3422
0.571	22.3238
0.572	22.3056
0.573	22.2877
0.574	22.27
0.575	22.2524
0.576	22.2351
0.577	22.2178
0.578	22.2008
0.579	22.1839
0.58	22.1673
0.581	22.1508
0.582	22.1346
0.583	22.1186
0.584	22.1027
0.585	22.087
0.586	22.0714
0.587	22.0559
0.588	22.0406
0.589	22.0253
0.59	22.0102
0.591	21.9951
0.592	21.9801
0.593	21.9651
0.594	21.9503
0.595	21.9355
0.596	21.9207
0.597	21.906
0.598	21.8914
0.599	21.8769
0.6	21.8624
0.601	21.848
0.602	21.8337
0.603	21.8194
0.604	21.8052
0.605	21.791
0.606	21.7768
0.607	21.7628
0.608	21.7488
0.609	21.7349
0.61	21.7211
0.611	21.7073
0.612	21.6937
0.613	21.6802
0.614	21.6668
0.615	21.6536
0.616	21.6405
0.617	21.6279
0.618	21.6158
0.619	21.6041
0.62	21.5928
0.621	21.5818
0.622	21.5709
0.623	21.5601
0.624	21.5495
0.625	21.5388
0.626	21.5281
0.627	21.5173
0.628	21.5065
0.629	21.4958
0.63	21.4853
0.631	21.475
0.632	21.4651
0.633	21.4554
0.634	21.4459
0.635	21.4367
0.636	21.4281
0.637	21.42
0.638	21.4125
0.639	21.4054
0.64	21.3986
0.641	21.392
0.642	21.3854
0.643	21.379
0.644	21.3725
0.645	21.3661
0.646	21.3597
0.647	21.3535
0.648	21.3475
0.649	21.3417
0.65	21.3361
0.651	21.3308
0.652	21.3257
0.653	21.3209
0.654	21.3162
0.655	21.3117
0.656	21.3073
0.657	21.3031
0.658	21.2989
0.659	21.2949
0.66	21.291
0.661	21.2873
0.662	21.2837
0.663	21.2803
0.664	21.277
0.665	21.274
0.666	21.271
0.667	21.2682
0.668	21.2655
0.669	21.2629
0.67	21.2603
0.671	21.2579
0.672	21.2555
0.673	21.2533
0.674	21.2511
0.675	21.2491
0.676	21.2472
0.677	21.2454
0.678	21.2437
0.679	21.2421
0.68	21.2406
0.681	21.2391
0.682	21.2377
0.683	21.2363
0.684	21.235
0.685	21.2338
0.686	21.2326
0.687	21.2314
0.688	21.2303
0.689	21.2292
0.69	21.2282
0.691	21.2271
0.692	21.2261
0.693	21.2251
0.694	21.2241
0.695	21.2232
0.696	21.2223
0.697	21.2216
0.698	21.2215
0.699	21.2219
0.7	21.2226
0.701	21.2233
0.702	21.2239
0.703	21.2245
0.704	21.2249
0.705	21.2253
0.706	21.2256
0.707	21.2259
0.708	21.2262
0.709	21.2264
0.71	21.2266
0.711	21.2268
0.712	21.227
0.713	21.2271
0.714	21.2273
0.715	21.2273
0.716	21.2272
0.717	21.2271
0.718	21.2269
0.719	21.2265
0.72	21.2261
0.721	21.2256
0.722	21.2252
0.723	21.2247
0.724	21.2244
0.725	21.2241
0.726	21.224
0.727	21.2239
0.728	21.2239
0.729	21.224
0.73	21.224
0.731	21.2241
0.732	21.2242
0.733	21.2243
0.734	21.2244
0.735	21.2245
0.736	21.2248
0.737	21.2252
0.738	21.2258
0.739	21.2264
0.74	21.2272
0.741	21.228
0.742	21.2289
0.743	21.23
0.744	21.2311
0.745	21.2324
0.746	21.2338
0.747	21.2356
0.748	21.2379
0.749	21.2405
0.75	21.2434
0.751	21.2464
0.752	21.2494
0.753	21.2525
0.754	21.2555
0.755	21.2586
0.756	21.2616
0.757	21.2648
0.758	21.268
0.759	21.2714
0.76	21.275
0.761	21.2788
0.762	21.2829
0.763	21.2871
0.764	21.2915
0.765	21.296
0.766	21.3006
0.767	21.3052
0.768	21.3099
0.769	21.3146
0.77	21.3195
0.771	21.3244
0.772	21.3295
0.773	21.3346
0.774	21.3399
0.775	21.3453
0.776	21.3508
0.777	21.3563
0.778	21.362
0.779	21.3677
0.78	21.3735
0.781	21.3795
0.782	21.3855
0.783	21.3916
0.784	21.3979
0.785	21.4043
0.786	21.4107
0.787	21.4173
0.788	21.424
0.789	21.4307
0.79	21.4376
0.791	21.4444
0.792	21.4511
0.793	21.4576
0.794	21.4641
0.795	21.4705
0.796	21.477
0.797	21.4835
0.798	21.4902
0.799	21.4971
0.8	21.5042
0.801	21.5121
0.802	21.5208
0.803	21.5301
0.804	21.5396
0.805	21.5491
0.806	21.5585
0.807	21.5676
0.808	21.5765
0.809	21.5851
0.81	21.5938
0.811	21.6025
0.812	21.6116
0.813	21.6209
0.814	21.6304
0.815	21.6399
0.816	21.6495
0.817	21.659
0.818	21.6684
0.819	21.6777
0.82	21.6868
0.821	21.6959
0.822	21.705
0.823	21.714
0.824	21.7231
0.825	21.7322
0.826	21.7414
0.827	21.7505
0.828	21.7596
0.829	21.7687
0.83	21.7776
0.831	21.7864
0.832	21.7951
0.833	21.8037
0.834	21.8122
0.835	21.8207
0.836	21.8291
0.837	21.8375
0.838	21.8458
0.839	21.8541
0.84	21.8623
0.841	21.8705
0.842	21.8786
0.843	21.8867
0.844	21.8946
0.845	21.9025
0.846	21.9104
0.847	21.9182
0.848	21.9259
0.849	21.9336
0.85	21.9413
0.851	21.9488
0.852	21.9563
0.853	21.9638
0.854	21.9712
0.855	21.9785
0.856	21.9858
0.857	21.993
0.858	22.0001
0.859	22.0072
0.86	22.0143
0.861	22.0213
0.862	22.0283
0.863	22.0353
0.864	22.0424
0.865	22.0494
0.866	22.0565
0.867	22.0636
0.868	22.0706
0.869	22.0777
0.87	22.0848
0.871	22.0918
0.872	22.0988
0.873	22.1058
0.874	22.1128
0.875	22.1199
0.876	22.127
0.877	22.1342
0.878	22.1415
0.879	22.1489
0.88	22.1563
0.881	22.1639
0.882	22.1715
0.883	22.1792
0.884	22.1869
0.885	22.1947
0.886	22.2025
0.887	22.2103
0.888	22.2182
0.889	22.2261
0.89	22.2341
0.891	22.2421
0.892	22.2502
0.893	22.2584
0.894	22.2667
0.895	22.2751
0.896	22.2836
0.897	22.2921
0.898	22.3007
0.899	22.3093
0.9	22.318
0.901	22.3268
0.902	22.3357
0.903	22.3446
0.904	22.3536
0.905	22.3627
0.906	22.3719
0.907	22.3812
0.908	22.3906
0.909	22.4001
0.91	22.4096
0.911	22.4192
0.912	22.4289
0.913	22.4387
0.914	22.4486
0.915	22.4585
0.916	22.4687
0.917	22.4795
0.918	22.4909
0.919	22.5029
0.92	22.5151
0.921	22.5274
0.922	22.5396
0.923	22.5517
0.924	22.5635
0.925	22.5753
0.926	22.5875
0.927	22.6002
0.928	22.6132
0.929	22.6265
0.93	22.6398
0.931	22.6531
0.932	22.6665
0.933	22.68
0.934	22.6936
0.935	22.7073
0.936	22.721
0.937	22.7347
0.938	22.7484
0.939	22.7621
0.94	22.7759
0.941	22.7898
0.942	22.8035
0.943	22.8171
0.944	22.8307
0.945	22.8442
0.946	22.8578
0.947	22.8713
0.948	22.8849
0.949	22.8984
0.95	22.9118
0.951	22.9249
0.952	22.9378
0.953	22.9505
0.954	22.9632
0.955	22.9759
0.956	22.9887
0.957	23.0015
0.958	23.0144
0.959	23.0273
0.96	23.0403
0.961	23.0533
0.962	23.0663
0.963	23.0792
0.964	23.092
0.965	23.1048
0.966	23.1176
0.967	23.1304
0.968	23.1431
0.969	23.1558
0.97	23.1685
0.971	23.1812
0.972	23.1938
0.973	23.2064
0.974	23.219
0.975	23.2315
0.976	23.244
0.977	23.2564
0.978	23.2687
0.979	23.281
0.98	23.2932
0.981	23.3053
0.982	23.3173
0.983	23.3293
0.984	23.3411
0.985	23.3529
0.986	23.3646
0.987	23.3761
0.988	23.3876
0.989	23.399
0.99	23.4103
0.991	23.4215
0.992	23.4327
0.993	23.4438
0.994	23.4547
0.995	23.4656
0.996	23.4764
0.997	23.4871
0.998	23.4977
0.999	23.5081
1	23.5185
1.001	23.5288


==> load_y_no_ItL_3_0.txt <==
0.001	0.665453
0.002	1.33091
0.003	1.99639
0.004	2.66188
0.005	3.32741
0.006	3.99298
0.007	4.65859
0.008	5.32426
0.009	5.98999
0.01	6.65579
0.011	7.32167
0.012	7.98763
0.013	8.65369
0.014	9.31984
0.015	9.98611
0.016	10.6525
0.017	11.319
0.018	11.9856
0.019	12.6524
0.02	13.3193
0.021	13.9864
0.022	14.6536
0.023	15.321
0.024	15.9886
0.025	16.6564
0.026	17.3243
0.027	17.9925
0.028	18.6608
0.029	19.3294
0.03	19.9982
0.031	20.6672
0.032	21.3364
0.033	22.0059
0.034	22.6757
0.035	23.3457
0.036	24.0159
0.037	24.6865
0.038	25.3573
0.039	26.0284
0.04	26.6998
0.041	27.3714
0.042	28.0434
0.043	28.7157
0.044	29.3883
0.045	30.0613
0.046	30.7346
0.047	31.4082
0.048	32.0821
0.049	32.7564
0.05	33.4311
0.051	34.1061
0.052	34.7815
0.053	35.4573
0.054	36.1335
0.055	36.81
0.056	37.487
0.057	38.1643
0.058	38.8421
0.059	39.5202
0.06	40.1988
0.061	40.8778
0.062	41.5572
0.063	42.2371
0.064	42.9174
0.065	43.5981
0.066	44.2793
0.067	44.961
0.068	45.6431
0.069	46.3257
0.07	47.0087
0.071	47.6922
0.072	48.3762
0.073	49.0607
0.074	49.7457
0.075	50.4311
0.076	51.1171
0.077	51.8035
0.078	52.4905
0.079	53.178
0.08	53.866
0.081	54.5545
0.082	55.2435
0.083	55.933
0.084	56.6231
0.085	57.3137
0.086	58.0048
0.087	58.6964
0.088	59.3886
0.089	60.0814
0.09	60.7746
0.091	61.4685
0.092	62.1628
0.093	62.8577
0.094	63.5532
0.095	64.2492
0.096	64.9458
0.097	65.6429
0.098	66.3406
0.099	67.0388
0.1	67.7376
0.101	68.4369
0.102	69.1368
0.103	69.8372
0.104	70.5382
0.105	71.2398
0.106	71.9419
0.107	72.6446
0.108	73.3478
0.109	74.0516
0.11	74.7559
0.111	75.4608
0.112	76.1662
0.113	76.8722
0.114	77.5787
0.115	78.2857
0.116	78.9933
0.117	79.7014
0.118	80.41
0.119	81.1192
0.12	81.8289
0.121	82.539
0.122	83.2497
0.123	83.961
0.124	84.6727
0.125	85.3849
0.126	86.0975
0.127	86.8107
0.128	87.5243
0.129	88.2384
0.13	88.953
0.131	89.668
0.132	90.3834
0.133	91.0993
0.134	91.8156
0.135	92.5323
0.136	93.2494
0.137	93.9669
0.138	94.6847
0.139	95.403
0.14	96.1215
0.141	96.8405
0.142	97.5597
0.143	98.2792
0.144	98.9991
0.145	99.7192
0.146	100.44
0.147	101.16
0.148	101.881
0.149	102.602
0.15	103.323
0.151	104.045
0.152	104.766
0.153	105.488
0.154	106.21
0.155	106.931
0.156	107.653
0.157	108.375
0.158	109.097
0.159	109.819
0.16	110.54
0.161	111.262
0.162	111.984
0.163	112.705
0.164	113.426
0.165	114.147
0.166	114.868
0.167	115.588
0.168	116.308
0.169	117.027
0.17	117.746
0.171	118.465
0.172	119.183
0.173	119.9
0.174	120.617
0.175	121.333
0.176	122.048
0.177	122.762
0.178	123.476
0.179	124.188
0.18	124.899
0.181	125.609
0.182	126.318
0.183	127.026
0.184	127.732
0.185	128.436
0.186	129.139
0.187	129.84
0.188	130.539
0.189	131.236
0.19	131.931
0.191	132.623
0.192	133.313
0.193	134.001
0.194	134.685
0.195	135.367
0.196	136.045
0.197	136.719
0.198	137.39
0.199	138.057
0.2	138.719
0.201	139.377
0.202	140.029
0.203	140.676
0.204	141.316
0.205	141.95
0.206	142.577
0.207	143.196
0.208	143.806
0.209	144.407
0.21	144.996
0.211	145.574
0.212	146.139
0.213	146.689
0.214	147.221
0.215	147.734
0.216	148.224
0.217	148.687
0.218	149.118
0.219	149.51
0.22	149.854
0.221	150.136
0.222	150.34
0.223	150.439
0.224	150.394
0.225	150.144
0.226	149.594
0.227	148.615
0.228	146.984
0.229	144.296
0.23	140.192
0.231	135.085
0.232	129.529
0.233	124.46
0.234	120.257
0.235	116.539
0.236	113.567
0.237	111.375
0.238	109.816
0.239	109.034
0.24	108.893
0.241	109.383
0.242	110.253
0.243	110.822
0.244	111.273
0.245	111.691
0.246	112.089
0.247	112.475
0.248	112.845
0.249	113.193
0.25	113.523
0.251	113.853
0.252	114.121
0.253	114.275
0.254	114.242
0.255	113.965
0.256	113.398
0.257	112.541
0.258	111.428
0.259	110.108
0.26	108.594
0.261	106.779
0.262	104.782
0.263	102.799
0.264	100.705
0.265	98.5903
0.266	96.6826
0.267	94.793
0.268	93.0531
0.269	91.5474
0.27	90.1736
0.271	88.9606
0.272	87.8689
0.273	86.8787
0.274	85.979
0.275	85.1567
0.276	84.3868
0.277	83.658
0.278	82.9612
0.279	82.2895
0.28	81.6346
0.281	80.9751
0.282	80.2846
0.283	79.5301
0.284	78.7046
0.285	77.8112
0.286	76.859
0.287	75.8449
0.288	74.7633
0.289	73.6165
0.29	72.4463
0.291	71.2823
0.292	70.1324
0.293	69.0148
0.294	67.9778
0.295	67.052
0.296	66.2445
0.297	65.5632
0.298	65.0217
0.299	64.626
0.3	64.3685
0.299	63.8014
0.298	63.6168
0.297	63.6299
0.296	63.4198
0.295	63.2059
0.294	62.9917
0.293	62.7774
0.292	62.5631
0.291	62.3489
0.29	62.1346
0.289	61.9204
0.288	61.7061
0.287	61.4919
0.286	61.2776
0.285	61.0633
0.284	60.8491
0.283	60.6348
0.282	60.4206
0.281	60.2063
0.28	59.9921
0.279	59.7778
0.278	59.5635
0.277	59.3493
0.276	59.135
0.275	58.9208
0.274	58.7065
0.273	58.4923
0.272	58.278
0.271	58.0637
0.27	57.8495
0.269	57.6352
0.268	57.421
0.267	57.2067
0.266	56.9925
0.265	56.7782
0.264	56.5639
0.263	56.3497
0.262	56.1354
0.261	55.9212
0.26	55.7069
0.259	55.4927
0.258	55.2784
0.257	55.0641
0.256	54.8499
0.255	54.6356
0.254	54.4214
0.253	54.2071
0.252	53.9928
0.251	53.7786
0.25	53.5643
0.249	53.3501
0.248	53.1358
0.247	52.9216
0.246	52.7073
0.245	52.493
0.244	52.2788
0.243	52.0645
0.242	51.8503
0.241	51.636
0.24	51.4218
0.239	51.2075
0.238	50.9932
0.237	50.779
0.236	50.5647
0.235	50.3505
0.234	50.1362
0.233	49.922
0.232	49.7077
0.231	49.4934
0.23	49.2792
0.229	49.0649
0.228	48.8507
0.227	48.6364
0.226	48.4222
0.225	48.2079
0.224	47.9936
0.223	47.7794
0.222	47.5651
0.221	47.3509
0.22	47.1366
0.219	46.9224
0.218	46.7081
0.217	46.4938
0.216	46.2796
0.215	46.0653
0.214	45.8511
0.213	45.6368
0.212	45.4226
0.211	45.2083
0.21	44.994
0.209	44.7798
0.208	44.5655
0.207	44.3513
0.206	44.137
0.205	43.9228
0.204	43.7085
0.203	43.4942
0.202	43.28
0.201	43.0657
0.2	42.8515
0.199	42.6372
0.198	42.423
0.197	42.2087
0.196	41.9944
0.195	41.7802
0.194	41.5659
0.193	41.3517
0.192	41.1374
0.191	40.9232
0.19	40.7089
0.189	40.4946
0.188	40.2804
0.187	40.0661
0.186	39.8519
0.185	39.6376
0.184	39.4234
0.183	39.2091
0.182	38.9948
0.181	38.7806
0.18	38.5663
0.179	38.3521
0.178	38.1378
0.177	37.9235
0.176	37.7093
0.175	37.495
0.174	37.2808
0.173	37.0665
0.172	36.8523
0.171	36.638
0.17	36.4237
0.169	36.2095
0.168	35.9952
0.167	35.781
0.166	35.5667
0.165	35.3525
0.164	35.1382
0.163	34.9239
0.162	34.7097
0.161	34.4954
0.16	34.2812
0.159	34.0669
0.158	33.8527
0.157	33.6384
0.156	33.4241
0.155	33.2099
0.154	32.9956
0.153	32.7814
0.152	32.5671
0.151	32.3529
0.15	32.1386
0.149	31.9243
0.148	31.7101
0.147	31.4958
0.146	31.2816
0.145	31.0673
0.144	30.8531
0.143	30.6388
0.142	30.4245
0.141	30.2103
0.14	29.996
0.139	29.7818
0.138	29.5675
0.137	29.3533
0.136	29.139
0.135	28.9247
0.134	28.7105
0.133	28.4962
0.132	28.282
0.131	28.0677
0.13	27.8535
0.129	27.6392
0.128	27.4249
0.127	27.2107
0.126	26.9964
0.125	26.7822
0.124	26.5679
0.123	26.3537
0.122	26.1394
0.121	25.9251
0.12	25.7109
0.119	25.4966
0.118	25.2824
0.117	25.0681
0.116	24.8539
0.115	24.6396
0.114	24.4253
0.113	24.2111
0.112	23.9968
0.111	23.7826
0.11	23.5683
0.109	23.354
0.108	23.1398
0.107	22.9255
0.106	22.7113
0.105	22.497
0.104	22.2828
0.103	22.0685
0.102	21.8542
0.101	21.64
0.1	21.4257
0.099	21.2115
0.098	20.9972
0.097	20.783
0.096	20.5687
0.095	20.3544
0.094	20.1402
0.093	19.9259
0.092	19.7117
0.091	19.4974
0.09	19.2832
0.089	19.0689
0.088	18.8546
0.087	18.6404
0.086	18.4261
0.085	18.2119
0.084	17.9976
0.083	17.7834
0.082	17.5691
0.081	17.3548
0.08	17.1406
0.079	16.9263
0.078	16.7121
0.077	16.4978
0.076	16.2836
0.075	16.0693
0.074	15.855
0.073	15.6408
0.072	15.4265
0.071	15.2123
0.07	14.998
0.069	14.7838
0.068	14.5695
0.067	14.3552
0.066	14.141
0.065	13.9267
0.064	13.7125
0.063	13.4982
0.062	13.284
0.061	13.0697
0.06	12.8554
0.059	12.6412
0.058	12.4269
0.057	12.2127
0.056	11.9984
0.055	11.7842
0.054	11.5699
0.053	11.3556
0.052	11.1414
0.051	10.9271
0.05	10.7129
0.049	10.4986
0.048	10.2844
0.047	10.0701
0.046	9.85584
0.045	9.64158
0.044	9.42732
0.043	9.21307
0.042	8.99881
0.041	8.78455
0.04	8.57029
0.039	8.35604
0.038	8.14178
0.037	7.92752
0.036	7.71326
0.035	7.49901
0.034	7.28475
0.033	7.07049
0.032	6.85623
0.031	6.64198
0.03	6.42772
0.029	6.21346
0.028	5.99921
0.027	5.78495
0.026	5.57069
0.025	5.35643
0.024	5.14218
0.023	4.92792
0.022	4.71366
0.021	4.4994
0.02	4.28515
0.019	4.07089
0.018	3.85663
0.017	3.64237
0.016	3.42812
0.015	3.21386
0.014	2.9996
0.013	2.78535
0.012	2.57109
0.011	2.35683
0.01	2.14257
0.009	1.92832
0.008	1.71406
0.007	1.4998
0.006	1.28554
0.005	1.07129
0.004	0.857029
0.003	0.642772
0.002	0.428515
0.001	0.214257
-4.44E-16	-7.06743E-12
-0.001	-0.661593
-0.002	-1.32319
-0.003	-1.98478
-0.004	-2.64637
-0.005	-3.30796
-0.006	-3.96956
-0.007	-4.63115
-0.008	-5.29274
-0.009	-5.95433
-0.01	-6.61592
-0.011	-7.27751
-0.012	-7.9391
-0.013	-8.60068
-0.014	-9.26225
-0.015	-9.92382
-0.016	-10.5854
-0.017	-11.2469
-0.018	-11.9084
-0.019	-12.5699
-0.02	-13.2314
-0.021	-13.8928
-0.022	-14.5543
-0.023	-15.2156
-0.024	-15.877
-0.025	-16.5383
-0.026	-17.1996
-0.027	-17.8607
-0.028	-18.5218
-0.029	-19.1829
-0.03	-19.8438
-0.031	-20.5046
-0.032	-21.1653
-0.033	-21.8259
-0.034	-22.4863
-0.035	-23.1466
-0.036	-23.8068
-0.037	-24.4668
-0.038	-25.1265
-0.039	-25.7861
-0.04	-26.4455
-0.041	-27.1046
-0.042	-27.7635
-0.043	-28.422
-0.044	-29.0801
-0.045	-29.738
-0.046	-30.3957
-0.047	-31.0532
-0.048	-31.7104
-0.049	-32.3674
-0.05	-33.0242
-0.051	-33.6807
-0.052	-34.3369
-0.053	-34.993
-0.054	-35.6487
-0.055	-36.3042
-0.056	-36.9594
-0.057	-37.6144
-0.058	-38.269
-0.059	-38.9234
-0.06	-39.5774
-0.061	-40.2312
-0.062	-40.8846
-0.063	-41.5377
-0.064	-42.1905
-0.065	-42.843
-0.066	-43.4951
-0.067	-44.1469
-0.068	-44.7983
-0.069	-45.4493
-0.07	-46.1
-0.071	-46.7503
-0.072	-47.4003
-0.073	-48.0499
-0.074	-48.6991
-0.075	-49.3479
-0.076	-49.9964
-0.077	-50.6444
-0.078	-51.2921
-0.079	-51.9394
-0.08	-52.5862
-0.081	-53.2327
-0.082	-53.8787
-0.083	-54.5243
-0.084	-55.1695
-0.085	-55.8143
-0.086	-56.4586
-0.087	-57.1025
-0.088	-57.7459
-0.089	-58.3889
-0.09	-59.0314
-0.091	-59.6735
-0.092	-60.3152
-0.093	-60.9563
-0.094	-61.597
-0.095	-62.2372
-0.096	-62.8769
-0.097	-63.5161
-0.098	-64.1549
-0.099	-64.7931
-0.1	-65.4308
-0.101	-66.068
-0.102	-66.7047
-0.103	-67.3409
-0.104	-67.9766
-0.105	-68.6117
-0.106	-69.2463
-0.107	-69.8803
-0.108	-70.5138
-0.109	-71.1468
-0.11	-71.7791
-0.111	-72.411
-0.112	-73.0422
-0.113	-73.6729
-0.114	-74.303
-0.115	-74.9325
-0.116	-75.5615
-0.117	-76.1898
-0.118	-76.8176
-0.119	-77.4447
-0.12	-78.0713
-0.121	-78.6972
-0.122	-79.3226
-0.123	-79.9473
-0.124	-80.5713
-0.125	-81.1948
-0.126	-81.8176
-0.127	-82.4398
-0.128	-83.0613
-0.129	-83.6822
-0.13	-84.3024
-0.131	-84.922
-0.132	-85.5409
-0.133	-86.1591
-0.134	-86.7766
-0.135	-87.3935
-0.136	-88.0097
-0.137	-88.6252
-0.138	-89.24
-0.139	-89.854
-0.14	-90.4674
-0.141	-91.0801
-0.142	-91.6921
-0.143	-92.3033
-0.144	-92.9139
-0.145	-93.5237
-0.146	-94.1327
-0.147	-94.741
-0.148	-95.3486
-0.149	-95.9554
-0.15	-96.5615
-0.151	-97.1667
-0.152	-97.7712
-0.153	-98.3749
-0.154	-98.9779
-0.155	-99.5801
-0.156	-100.181
-0.157	-100.782
-0.158	-101.382
-0.159	-101.981
-0.16	-102.579
-0.161	-103.177
-0.162	-103.773
-0.163	-104.369
-0.164	-104.964
-0.165	-105.558
-0.166	-106.151
-0.167	-106.744
-0.168	-107.335
-0.169	-107.926
-0.17	-108.516
-0.171	-109.105
-0.172	-109.693
-0.173	-110.281
-0.174	-110.867
-0.175	-111.453
-0.176	-112.038
-0.177	-112.621
-0.178	-113.204
-0.179	-113.787
-0.18	-114.368
-0.181	-114.948
-0.182	-115.527
-0.183	-116.106
-0.184	-116.683
-0.185	-117.26
-0.186	-117.836
-0.187	-118.41
-0.188	-118.984
-0.189	-119.557
-0.19	-120.129
-0.191	-120.7
-0.192	-121.27
-0.193	-121.839
-0.194	-122.408
-0.195	-122.975
-0.196	-123.541
-0.197	-124.106
-0.198	-124.671
-0.199	-125.234
-0.2	-125.796
-0.199	-125.1
-0.198	-124.538
-0.197	-123.909
-0.196	-123.28
-0.195	-122.651
-0.194	-122.022
-0.193	-121.393
-0.192	-120.764
-0.191	-120.135
-0.19	-119.506
-0.189	-118.877
-0.188	-118.248
-0.187	-117.619
-0.186	-116.99
-0.185	-116.361
-0.184	-115.732
-0.183	-115.103
-0.182	-114.474
-0.181	-113.845
-0.18	-113.216
-0.179	-112.587
-0.178	-111.959
-0.177	-111.33
-0.176	-110.701
-0.175	-110.072
-0.174	-109.443
-0.173	-108.814
-0.172	-108.185
-0.171	-107.556
-0.17	-106.927
-0.169	-106.298
-0.168	-105.669
-0.167	-105.04
-0.166	-104.411
-0.165	-103.782
-0.164	-103.153
-0.163	-102.524
-0.162	-101.895
-0.161	-101.266
-0.16	-100.637
-0.159	-100.008
-0.158	-99.3789
-0.157	-98.7499
-0.156	-98.1209
-0.155	-97.492
-0.154	-96.863
-0.153	-96.234
-0.152	-95.605
-0.151	-94.976
-0.15	-94.3471
-0.149	-93.7181
-0.148	-93.0891
-0.147	-92.4601
-0.146	-91.8311
-0.145	-91.2022
-0.144	-90.5732
-0.143	-89.9442
-0.142	-89.3152
-0.141	-88.6862
-0.14	-88.0573
-0.139	-87.4283
-0.138	-86.7993
-0.137	-86.1703
-0.136	-85.5413
-0.135	-84.9124
-0.134	-84.2834
-0.133	-83.6544
-0.132	-83.0254
-0.131	-82.3964
-0.13	-81.7675
-0.129	-81.1385
-0.128	-80.5095
-0.127	-79.8805
-0.126	-79.2515
-0.125	-78.6225
-0.124	-77.9936
-0.123	-77.3646
-0.122	-76.7356
-0.121	-76.1066
-0.12	-75.4776
-0.119	-74.8487
-0.118	-74.2197
-0.117	-73.5907
-0.116	-72.9617
-0.115	-72.3327
-0.114	-71.7038
-0.113	-71.0748
-0.112	-70.4458
-0.111	-69.8168
-0.11	-69.1878
-0.109	-68.5589
-0.108	-67.9299
-0.107	-67.3009
-0.106	-66.6719
-0.105	-66.0429
-0.104	-65.414
-0.103	-64.785
-0.102	-64.156
-0.101	-63.527
-0.1	-62.898
-0.099	-62.2691
-0.098	-61.6401
-0.097	-61.0111
-0.096	-60.3821
-0.095	-59.7531
-0.094	-59.1242
-0.093	-58.4952
-0.092	-57.8662
-0.091	-57.2372
-0.09	-56.6082
-0.089	-55.9793
-0.088	-55.3503
-0.087	-54.7213
-0.086	-54.0923
-0.085	-53.4633
-0.084	-52.8344
-0.083	-52.2054
-0.082	-51.5764
-0.081	-50.9474
-0.08	-50.3184
-0.079	-49.6895
-0.078	-49.0605
-0.077	-48.4315
-0.076	-47.8025
-0.075	-47.1735
-0.074	-46.5445
-0.073	-45.9156
-0.072	-45.2866
-0.071	-44.6576
-0.07	-44.0286
-0.069	-43.3996
-0.068	-42.7707
-0.067	-42.1417
-0.066	-41.5127
-0.065	-40.8837
-0.064	-40.2547
-0.063	-39.6258
-0.062	-38.9968
-0.061	-38.3678
-0.06	-37.7388
-0.059	-37.1098
-0.058	-36.4809
-0.057	-35.8519
-0.056	-35.2229
-0.055	-34.5939
-0.054	-33.9649
-0.053	-33.336
-0.052	-32.707
-0.051	-32.078
-0.05	-31.449
-0.049	-30.82
-0.048	-30.1911
-0.047	-29.5621
-0.046	-28.9331
-0.045	-28.3041
-0.044	-27.6751
-0.043	-27.0462
-0.042	-26.4172
-0.041	-25.7882
-0.04	-25.1592
-0.039	-24.5302
-0.038	-23.9013
-0.037	-23.2723
-0.036	-22.6433
-0.035	-22.0143
-0.034	-21.3853
-0.033	-20.7564
-0.032	-20.1274
-0.031	-19.4984
-0.03	-18.8694
-0.029	-18.2404
-0.028	-17.6115
-0.027	-16.9825
-0.026	-16.3535
-0.025	-15.7245
-0.024	-15.0955
-0.023	-14.4665
-0.022	-13.8376
-0.021	-13.2086
-0.02	-12.5796
-0.019	-11.9506
-0.018	-11.3216
-0.017	-10.6927
-0.016	-10.0637
-0.015	-9.43471
-0.014	-8.80573
-0.013	-8.17675
-0.012	-7.54776
-0.011	-6.91878
-0.01	-6.2898
-0.009	-5.66082
-0.008	-5.03184
-0.007	-4.40286
-0.006	-3.77388
-0.005	-3.1449
-0.004	-2.51592
-0.003	-1.88694
-0.002	-1.25796
-0.001	-0.62898
6.66E-16	6.68306E-12
0.001	0.213977
0.002	0.427953
0.003	0.64193
0.004	0.855907
0.005	1.06988
0.006	1.28386
0.007	1.49784
0.008	1.71181
0.009	1.92579
0.01	2.13977
0.011	2.35374
0.012	2.56772
0.013	2.7817
0.014	2.99567
0.015	3.20965
0.016	3.42363
0.017	3.6376
0.018	3.85158
0.019	4.06556
0.02	4.27953
0.021	4.49351
0.022	4.70749
0.023	4.92146
0.024	5.13544
0.025	5.34942
0.026	5.56339
0.027	5.77737
0.028	5.99135
0.029	6.20532
0.03	6.4193
0.031	6.63328
0.032	6.84725
0.033	7.06123
0.034	7.27521
0.035	7.48918
0.036	7.70316
0.037	7.91714
0.038	8.13111
0.039	8.34509
0.04	8.55907
0.041	8.77304
0.042	8.98702
0.043	9.201
0.044	9.41497
0.045	9.62895
0.046	9.84292
0.047	10.0569
0.048	10.2709
0.049	10.4849
0.05	10.6988
0.051	10.9128
0.052	11.1268
0.053	11.3408
0.054	11.5547
0.055	11.7687
0.056	11.9827
0.057	12.1967
0.058	12.4106
0.059	12.6246
0.06	12.8386
0.061	13.0526
0.062	13.2666
0.063	13.4805
0.064	13.6945
0.065	13.9085
0.066	14.1225
0.067	14.3364
0.068	14.5504
0.069	14.7644
0.07	14.9784
0.071	15.1923
0.072	15.4063
0.073	15.6203
0.074	15.8343
0.075	16.0482
0.076	16.2622
0.077	16.4762
0.078	16.6902
0.079	16.9042
0.08	17.1181
0.081	17.3321
0.082	17.5461
0.083	17.7601
0.084	17.974
0.085	18.188
0.086	18.402
0.087	18.616
0.088	18.8299
0.089	19.0439
0.09	19.2579
0.091	19.4719
0.092	19.6858
0.093	19.8998
0.094	20.1138
0.095	20.3278
0.096	20.5418
0.097	20.7557
0.098	20.9697
0.099	21.1837
0.1	21.3977
0.101	21.6116
0.102	21.8256
0.103	22.0396
0.104	22.2536
0.105	22.4675
0.106	22.6815
0.107	22.8955
0.108	23.1095
0.109	23.3235
0.11	23.5374
0.111	23.7514
0.112	23.9654
0.113	24.1794
0.114	24.3933
0.115	24.6073
0.116	24.8213
0.117	25.0353
0.118	25.2492
0.119	25.4632
0.12	25.6772
0.121	25.8912
0.122	26.1051
0.123	26.3191
0.124	26.5331
0.125	26.7471
0.126	26.9611
0.127	27.175
0.128	27.389
0.129	27.603
0.13	27.817
0.131	28.0309
0.132	28.2449
0.133	28.4589
0.134	28.6729
0.135	28.8868
0.136	29.1008
0.137	29.3148
0.138	29.5288
0.139	29.7428
0.14	29.9567
0.141	30.1707
0.142	30.3847
0.143	30.5987
0.144	30.8126
0.145	31.0266
0.146	31.2406
0.147	31.4546
0.148	31.6685
0.149	31.8825
0.15	32.0965
0.151	32.3105
0.152	32.5244
0.153	32.7384
0.154	32.9524
0.155	33.1664
0.156	33.3804
0.157	33.5943
0.158	33.8083
0.159	34.0223
0.16	34.2363
0.161	34.4502
0.162	34.6642
0.163	34.8782
0.164	35.0922
0.165	35.3061
0.166	35.5201
0.167	35.7341
0.168	35.9481
0.169	36.162
0.17	36.376
0.171	36.59
0.172	36.804
0.173	37.018
0.174	37.2319
0.175	37.4459
0.176	37.6599
0.177	37.8739
0.178	38.0878
0.179	38.3018
0.18	38.5158
0.181	38.7298
0.182	38.9437
0.183	39.1577
0.184	39.3717
0.185	39.5857
0.186	39.7996
0.187	40.0136
0.188	40.2276
0.189	40.4416
0.19	40.6556
0.191	40.8695
0.192	41.0835
0.193	41.2975
0.194	41.5115
0.195	41.7254
0.196	41.9394
0.197	42.1534
0.198	42.3674
0.199	42.5813
0.2	42.7953
0.201	43.0093
0.202	43.2233
0.203	43.4372
0.204	43.6512
0.205	43.8652
0.206	44.0792
0.207	44.2931
0.208	44.5071
0.209	44.7211
0.21	44.9351
0.211	45.149
0.212	45.363
0.213	45.577
0.214	45.791
0.215	46.0049
0.216	46.2189
0.217	46.4329
0.218	46.6469
0.219	46.8608
0.22	47.0748
0.221	47.2888
0.222	47.5028
0.223	47.7167
0.224	47.9307
0.225	48.1447
0.226	48.3587
0.227	48.5726
0.228	48.7866
0.229	49.0006
0.23	49.2146
0.231	49.4285
0.232	49.6425
0.233	49.8565
0.234	50.0704
0.235	50.2844
0.236	50.4984
0.237	50.7124
0.238	50.9263
0.239	51.1403
0.24	51.3543
0.241	51.5682
0.242	51.7822
0.243	51.9962
0.244	52.2102
0.245	52.4241
0.246	52.6381
0.247	52.8521
0.248	53.066
0.249	53.28
0.25	53.494
0.251	53.7079
0.252	53.9219
0.253	54.1358
0.254	54.3498
0.255	54.5638
0.256	54.7777
0.257	54.9917
0.258	55.2056
0.259	55.4196
0.26	55.6336
0.261	55.8475
0.262	56.0615
0.263	56.2754
0.264	56.4894
0.265	56.7033
0.266	56.9173
0.267	57.1312
0.268	57.3452
0.269	57.5591
0.27	57.7731
0.271	57.987
0.272	58.201
0.273	58.4149
0.274	58.6289
0.275	58.8428
0.276	59.0568
0.277	59.2707
0.278	59.4846
0.279	59.6986
0.28	59.9125
0.281	60.1264
0.282	60.3403
0.283	60.5542
0.284	60.7681
0.285	60.982
0.286	61.1959
0.287	61.4097
0.288	61.6236
0.289	61.8375
0.29	62.0513
0.291	62.2651
0.292	62.479
0.293	62.6928
0.294	62.9065
0.295	63.1202
0.296	63.3339
0.297	63.5475
0.298	63.7608
0.299	63.9726
0.3	64.1827
0.301	64.3855
0.302	64.5531
0.303	64.6972
0.304	64.8167
0.305	64.8965
0.306	64.8873
0.307	64.753
0.308	64.4679
0.309	64.0178
0.31	63.4
0.311	62.6241
0.312	61.7141
0.313	60.7139
0.314	59.6703
0.315	58.6133
0.316	57.5728
0.317	56.6018
0.318	55.7506
0.319	55.0406
0.32	54.4792
0.321	54.0735
0.322	53.8263
0.323	53.7281
0.324	53.7549
0.325	53.87
0.326	54.0304
0.327	54.1886
0.328	54.3046
0.329	54.341
0.33	54.2704
0.331	54.0759
0.332	53.7518
0.333	53.3043
0.334	52.7497
0.335	52.1104
0.336	51.4112
0.337	50.6811
0.338	49.9573
0.339	49.2847
0.34	48.6938
0.341	48.1989
0.342	47.8069
0.343	47.5219
0.344	47.3429
0.345	47.26
0.346	47.254
0.347	47.2978
0.348	47.3611
0.349	47.4141
0.35	47.4301
0.351	47.3877
0.352	47.2723
0.353	47.0776
0.354	46.8054
0.355	46.4652
0.356	46.071
0.357	45.6395
0.358	45.1878
0.359	44.7334
0.36	44.2935
0.361	43.8862
0.362	43.529
0.363	43.2357
0.364	43.013
0.365	42.8575
0.366	42.7593
0.367	42.7043
0.368	42.6753
0.369	42.6543
0.37	42.6236
0.371	42.5676
0.372	42.4742
0.373	42.3358
0.374	42.149
0.375	41.9148
0.376	41.6385
0.377	41.3298
0.378	41.002
0.379	40.6712
0.38	40.3549
0.381	40.0685
0.382	39.8208
0.383	39.6155
0.384	39.4518
0.385	39.3254
0.386	39.2285
0.387	39.1512
0.388	39.0827
0.389	39.012
0.39	38.929
0.391	38.8259
0.392	38.6975
0.393	38.5417
0.394	38.3597
0.395	38.1558
0.396	37.9369
0.397	37.7121
0.398	37.4919
0.399	37.2841
0.4	37.0941
0.401	36.9246
0.402	36.7764
0.403	36.6473
0.404	36.5337
0.405	36.4306
0.406	36.3325
0.407	36.234
0.408	36.1302
0.409	36.0173
0.41	35.8928
0.411	35.7559
0.412	35.6076
0.413	35.4502
0.414	35.2878
0.415	35.1247
0.416	34.9664
0.417	34.817
0.418	34.6785
0.419	34.552
0.42	34.4368
0.421	34.3312
0.422	34.2322
0.423	34.1367
0.424	34.041
0.425	33.942
0.426	33.837
0.427	33.7247
0.428	33.6044
0.429	33.4763
0.43	33.3419
0.431	33.2033
0.432	33.0635
0.433	32.9256
0.434	32.7928
0.435	32.6677
0.436	32.5523
0.437	32.448
0.438	32.3544
0.439	32.2698
0.44	32.1918
0.441	32.1172
0.442	32.043
0.443	31.9661
0.444	31.8842
0.445	31.796
0.446	31.7007
0.447	31.5987
0.448	31.4907
0.449	31.3783
0.45	31.2632
0.451	31.1475
0.452	31.0333
0.453	30.9224
0.454	30.8167
0.455	30.7172
0.456	30.6247
0.457	30.5393
0.458	30.4603
0.459	30.3867
0.46	30.3172
0.461	30.2505
0.462	30.185
0.463	30.1191
0.464	30.0516
0.465	29.9816
0.466	29.9087
0.467	29.8328
0.468	29.7543
0.469	29.6737
0.47	29.5917
0.471	29.5091
0.472	29.4266
0.473	29.3448
0.474	29.2641
0.475	29.1849
0.476	29.1072
0.477	29.031
0.478	28.9561
0.479	28.8826
0.48	28.8102
0.481	28.7389
0.482	28.6685
0.483	28.5992
0.484	28.5311
0.485	28.4641
0.486	28.3985
0.487	28.3343
0.488	28.2719
0.489	28.2116
0.49	28.1534
0.491	28.0968
0.492	28.0415
0.493	27.9869
0.494	27.9326
0.495	27.878
0.496	27.8227
0.497	27.7664
0.498	27.7091
0.499	27.6507
0.5	27.5914
0.501	27.5313
0.502	27.4708
0.503	27.4099
0.504	27.3491
0.505	27.2885
0.506	27.2282
0.507	27.1685
0.508	27.1093
0.509	27.0507
0.51	26.9929
0.511	26.9357
0.512	26.8795
0.513	26.8243
0.514	26.7701
0.515	26.7168
0.516	26.6646
0.517	26.6134
0.518	26.5633
0.519	26.5141
0.52	26.4657
0.521	26.4189
0.522	26.3738
0.523	26.33
0.524	26.2873
0.525	26.2451
0.526	26.2029
0.527	26.1605
0.528	26.1175
0.529	26.0738
0.53	26.0294
0.531	25.9842
0.532	25.9385
0.533	25.8923
0.534	25.8458
0.535	25.7992
0.536	25.7526
0.537	25.7062
0.538	25.6598
0.539	25.6134
0.54	25.567
0.541	25.5207
0.542	25.4743
0.543	25.428
0.544	25.3815
0.545	25.335
0.546	25.2885
0.547	25.2421
0.548	25.1961
0.549	25.1509
0.55	25.1067
0.551	25.0636
0.552	25.0216
0.553	24.9807
0.554	24.9407
0.555	24.9016
0.556	24.8632
0.557	24.8256
0.558	24.7888
0.559	24.7529
0.56	24.7177
0.561	24.683
0.562	24.6486
0.563	24.6145
0.564	24.5806
0.565	24.5466
0.566	24.5125
0.567	24.4783
0.568	24.444
0.569	24.4096
0.57	24.375
0.571	24.3405
0.572	24.306
0.573	24.2716
0.574	24.2375
0.575	24.2036
0.576	24.1698
0.577	24.1363
0.578	24.1029
0.579	24.0696
0.58	24.0364
0.581	24.0032
0.582	23.97
0.583	23.9368
0.584	23.9036
0.585	23.8706
0.586	23.8377
0.587	23.8051
0.588	23.7728
0.589	23.741
0.59	23.7095
0.591	23.6786
0.592	23.648
0.593	23.618
0.594	23.5884
0.595	23.5593
0.596	23.5309
0.597	23.503
0.598	23.4757
0.599	23.449
0.6	23.4229
0.601	23.3976
0.602	23.3731
0.603	23.3494
0.604	23.3266
0.605	23.3045
0.606	23.2829
0.607	23.2616
0.608	23.2405
0.609	23.2193
0.61	23.1981
0.611	23.1767
0.612	23.1553
0.613	23.1338
0.614	23.1124
0.615	23.0912
0.616	23.0701
0.617	23.0493
0.618	23.0288
0.619	23.0084
0.62	22.9882
0.621	22.9681
0.622	22.9481
0.623	22.928
0.624	22.908
0.625	22.8878
0.626	22.8676
0.627	22.8473
0.628	22.827
0.629	22.8067
0.63	22.7864
0.631	22.7661
0.632	22.7458
0.633	22.7256
0.634	22.7054
0.635	22.6854
0.636	22.6654
0.637	22.6455
0.638	22.6257
0.639	22.6061
0.64	22.5867
0.641	22.5674
0.642	22.5483
0.643	22.5293
0.644	22.5106
0.645	22.4919
0.646	22.4736
0.647	22.4555
0.648	22.4377
0.649	22.4203
0.65	22.4033
0.651	22.3867
0.652	22.3704
0.653	22.3546
0.654	22.3396
0.655	22.3254
0.656	22.3118
0.657	22.2991
0.658	22.2869
0.659	22.2751
0.66	22.2637
0.661	22.2523
0.662	22.2409
0.663	22.2294
0.664	22.2179
0.665	22.2063
0.666	22.1948
0.667	22.1834
0.668	22.1722
0.669	22.1611
0.67	22.1503
0.671	22.1396
0.672	22.1292
0.673	22.119
0.674	22.1089
0.675	22.0989
0.676	22.089
0.677	22.0791
0.678	22.0693
0.679	22.0593
0.68	22.0494
0.681	22.0396
0.682	22.0297
0.683	22.0199
0.684	22.0102
0.685	22.0005
0.686	21.9908
0.687	21.9811
0.688	21.9715
0.689	21.9618
0.69	21.9522
0.691	21.9426
0.692	21.9331
0.693	21.9235
0.694	21.914
0.695	21.9046
0.696	21.8951
0.697	21.8857
0.698	21.8763
0.699	21.867
0.7	21.8579
0.701	21.8488
0.702	21.8398
0.703	21.8309
0.704	21.8221
0.705	21.8134
0.706	21.8047
0.707	21.7961
0.708	21.7876
0.709	21.7792
0.71	21.7709
0.711	21.7627
0.712	21.7547
0.713	21.7469
0.714	21.7392
0.715	21.7318
0.716	21.7245
0.717	21.7174
0.718	21.7105
0.719	21.7038
0.72	21.6974
0.721	21.6913
0.722	21.6855
0.723	21.68
0.724	21.6748
0.725	21.67
0.726	21.6653
0.727	21.6607
0.728	21.6562
0.729	21.6515
0.73	21.6465
0.731	21.6415
0.732	21.6366
0.733	21.6319
0.734	21.6275
0.735	21.6232
0.736	21.6189
0.737	21.6147
0.738	21.6106
0.739	21.6064
0.74	21.6022
0.741	21.598
0.742	21.5938
0.743	21.5897
0.744	21.5856
0.745	21.5815
0.746	21.5774
0.747	21.5735
0.748	21.5695
0.749	21.5656
0.75	21.5617
0.751	21.5578
0.752	21.5539
0.753	21.55
0.754	21.5461
0.755	21.5421
0.756	21.5381
0.757	21.5342
0.758	21.5302
0.759	21.5262
0.76	21.5222
0.761	21.5182
0.762	21.5142
0.763	21.5101
0.764	21.5061
0.765	21.5021
0.766	21.4981
0.767	21.4941
0.768	21.4901
0.769	21.4861
0.77	21.482
0.771	21.4779
0.772	21.4737
0.773	21.4696
0.774	21.4654
0.775	21.4613
0.776	21.4572
0.777	21.4531
0.778	21.4491
0.779	21.4451
0.78	21.4412
0.781	21.4373
0.782	21.4334
0.783	21.4296
0.784	21.4259
0.785	21.4223
0.786	21.4188
0.787	21.4154
0.788	21.4122
0.789	21.4094
0.79	21.4068
0.791	21.4045
0.792	21.4023
0.793	21.4004
0.794	21.3986
0.795	21.3969
0.796	21.3954
0.797	21.394
0.798	21.3927
0.799	21.3915
0.8	21.3903
0.801	21.3894
0.802	21.3887
0.803	21.3881
0.804	21.3878
0.805	21.3876
0.806	21.3876
0.807	21.3878
0.808	21.3883
0.809	21.3889
0.81	21.3897
0.811	21.3905
0.812	21.3914
0.813	21.3924
0.814	21.3933
0.815	21.3943
0.816	21.3953
0.817	21.3963
0.818	21.3975
0.819	21.3987
0.82	21.4
0.821	21.4014
0.822	21.4029
0.823	21.4044
0.824	21.4061
0.825	21.4078
0.826	21.4095
0.827	21.4113
0.828	21.4132
0.829	21.4151
0.83	21.4171
0.831	21.4191
0.832	21.4212
0.833	21.4233
0.834	21.4254
0.835	21.4276
0.836	21.4298
0.837	21.432
0.838	21.4343
0.839	21.4367
0.84	21.4391
0.841	21.4415
0.842	21.4439
0.843	21.4464
0.844	21.4489
0.845	21.4514
0.846	21.454
0.847	21.4565
0.848	21.459
0.849	21.4615
0.85	21.464
0.851	21.4665
0.852	21.469
0.853	21.4715
0.854	21.4741
0.855	21.4766
0.856	21.4792
0.857	21.4818
0.858	21.4844
0.859	21.487
0.86	21.4896
0.861	21.4922
0.862	21.4949
0.863	21.4975
0.864	21.5001
0.865	21.5027
0.866	21.5054
0.867	21.508
0.868	21.5106
0.869	21.5133
0.87	21.5159
0.871	21.5186
0.872	21.5212
0.873	21.5239
0.874	21.5265
0.875	21.5292
0.876	21.5318
0.877	21.5345
0.878	21.5372
0.879	21.5399
0.88	21.5426
0.881	21.5453
0.882	21.548
0.883	21.5507
0.884	21.5535
0.885	21.5562
0.886	21.559
0.887	21.5618
0.888	21.5646
0.889	21.5674
0.89	21.5703
0.891	21.5732
0.892	21.5761
0.893	21.579
0.894	21.582
0.895	21.5849
0.896	21.5878
0.897	21.5907
0.898	21.5935
0.899	21.5963
0.9	21.5991
0.901	21.6019
0.902	21.6048
0.903	21.6077
0.904	21.6106
0.905	21.6136
0.906	21.6167
0.907	21.6199
0.908	21.6232
0.909	21.6266
0.91	21.63
0.911	21.6336
0.912	21.6372
0.913	21.6409
0.914	21.6446
0.915	21.6483
0.916	21.6521
0.917	21.6559
0.918	21.6598
0.919	21.6637
0.92	21.6676
0.921	21.6716
0.922	21.6756
0.923	21.6796
0.924	21.6837
0.925	21.6879
0.926	21.6921
0.927	21.6964
0.928	21.7009
0.929	21.7054
0.93	21.71
0.931	21.7146
0.932	21.7193
0.933	21.7242
0.934	21.7293
0.935	21.7345
0.936	21.7398
0.937	21.7452
0.938	21.7506
0.939	21.756
0.94	21.7614
0.941	21.7668
0.942	21.7721
0.943	21.7776
0.944	21.7831
0.945	21.7887
0.946	21.7943
0.947	21.8001
0.948	21.806
0.949	21.8119
0.95	21.8178
0.951	21.8238
0.952	21.8297
0.953	21.8357
0.954	21.8416
0.955	21.8476
0.956	21.8535
0.957	21.8596
0.958	21.8656
0.959	21.8718
0.96	21.878
0.961	21.8843
0.962	21.8906
0.963	21.8969
0.964	21.9033
0.965	21.9097
0.966	21.9161
0.967	21.9226
0.968	21.929
0.969	21.9355
0.97	21.942
0.971	21.9485
0.972	21.955
0.973	21.9615
0.974	21.9681
0.975	21.9747
0.976	21.9813
0.977	21.9879
0.978	21.9945
0.979	22.0012
0.98	22.0078
0.981	22.0144
0.982	22.021
0.983	22.0277
0.984	22.0343
0.985	22.041
0.986	22.0478
0.987	22.0545
0.988	22.0613
0.989	22.0681
0.99	22.0749
0.991	22.0818
0.992	22.0886
0.993	22.0955
0.994	22.1023
0.995	22.1091
0.996	22.116
0.997	22.1228
0.998	22.1296
0.999	22.1365
1	22.1433
1.001	22.1502


==> load_y_no_ItL_4_0.txt <==
0.001	0.65774
0.002	1.31548
0.003	1.97323
0.004	2.63099
0.005	3.28877
0.006	3.94656
0.007	4.60437
0.008	5.2622
0.009	5.92006
0.01	6.57795
0.011	7.23587
0.012	7.89383
0.013	8.55184
0.014	9.20988
0.015	9.86797
0.016	10.5261
0.017	11.1843
0.018	11.8426
0.019	12.5009
0.02	13.1592
0.021	13.8177
0.022	14.4762
0.023	15.1348
0.024	15.7934
0.025	16.4522
0.026	17.111
0.027	17.7699
0.028	18.4289
0.029	19.088
0.03	19.7472
0.031	20.4065
0.032	21.0659
0.033	21.7254
0.034	22.385
0.035	23.0447
0.036	23.7045
0.037	24.3644
0.038	25.0245
0.039	25.6847
0.04	26.345
0.041	27.0054
0.042	27.666
0.043	28.3267
0.044	28.9876
0.045	29.6486
0.046	30.3097
0.047	30.971
0.048	31.6324
0.049	32.294
0.05	32.9557
0.051	33.6176
0.052	34.2797
0.053	34.9419
0.054	35.6043
0.055	36.2669
0.056	36.9296
0.057	37.5925
0.058	38.2556
0.059	38.9188
0.06	39.5823
0.061	40.2459
0.062	40.9097
0.063	41.5737
0.064	42.2379
0.065	42.9023
0.066	43.5669
0.067	44.2316
0.068	44.8966
0.069	45.5618
0.07	46.2272
0.071	46.8928
0.072	47.5586
0.073	48.2246
0.074	48.8909
0.075	49.5573
0.076	50.224
0.077	50.8909
0.078	51.558
0.079	52.2253
0.08	52.8928
0.081	53.5606
0.082	54.2286
0.083	54.8969
0.084	55.5653
0.085	56.234
0.086	56.903
0.087	57.5721
0.088	58.2415
0.089	58.9112
0.09	59.581
0.091	60.2512
0.092	60.9215
0.093	61.5921
0.094	62.263
0.095	62.9341
0.096	63.6054
0.097	64.277
0.098	64.9488
0.099	65.6208
0.1	66.2932
0.101	66.9657
0.102	67.6385
0.103	68.3116
0.104	68.9849
0.105	69.6584
0.106	70.3322
0.107	71.0063
0.108	71.6805
0.109	72.3551
0.11	73.0299
0.111	73.7049
0.112	74.3801
0.113	75.0557
0.114	75.7314
0.115	76.4074
0.116	77.0837
0.117	77.7601
0.118	78.4368
0.119	79.1138
0.12	79.791
0.121	80.4684
0.122	81.1461
0.123	81.8239
0.124	82.502
0.125	83.1804
0.126	83.8589
0.127	84.5377
0.128	85.2167
0.129	85.8959
0.13	86.5753
0.131	87.2549
0.132	87.9347
0.133	88.6147
0.134	89.2949
0.135	89.9754
0.136	90.6559
0.137	91.3367
0.138	92.0177
0.139	92.6988
0.14	93.3801
0.141	94.0615
0.142	94.7431
0.143	95.4248
0.144	96.1067
0.145	96.7888
0.146	97.4709
0.147	98.1532
0.148	98.8356
0.149	99.518
0.15	100.201
0.151	100.883
0.152	101.566
0.153	102.249
0.154	102.932
0.155	103.615
0.156	104.298
0.157	104.98
0.158	105.663
0.159	106.346
0.16	107.029
0.161	107.712
0.162	108.395
0.163	109.078
0.164	109.761
0.165	110.443
0.166	111.126
0.167	111.808
0.168	112.491
0.169	113.173
0.17	113.855
0.171	114.536
0.172	115.218
0.173	115.899
0.174	116.58
0.175	117.26
0.176	117.94
0.177	118.62
0.178	119.3
0.179	119.979
0.18	120.657
0.181	121.335
0.182	122.012
0.183	122.689
0.184	123.365
0.185	124.041
0.186	124.715
0.187	125.389
0.188	126.062
0.189	126.734
0.19	127.405
0.191	128.075
0.192	128.744
0.193	129.411
0.194	130.078
0.195	130.742
0.196	131.405
0.197	132.067
0.198	132.727
0.199	133.384
0.2	134.04
0.201	134.693
0.202	135.344
0.203	135.992
0.204	136.637
0.205	137.279
0.206	137.918
0.207	138.552
0.208	139.183
0.209	139.808
0.21	140.429
0.211	141.043
0.212	141.651
0.213	142.251
0.214	142.843
0.215	143.425
0.216	143.995
0.217	144.552
0.218	145.093
0.219	145.614
0.22	146.11
0.221	146.575
0.222	147
0.223	147.37
0.224	147.665
0.225	147.849
0.226	147.862
0.227	147.592
0.228	146.829
0.229	145.233
0.23	142.638
0.231	139.429
0.232	136.139
0.233	132.993
0.234	130.075
0.235	127.357
0.236	124.857
0.237	122.549
0.238	120.5
0.239	118.78
0.24	117.301
0.241	116.135
0.242	115.265
0.243	114.57
0.244	114.027
0.245	113.774
0.246	113.87
0.247	114.211
0.248	114.729
0.249	115.26
0.25	115.73
0.251	116.167
0.252	116.577
0.253	116.966
0.254	117.333
0.255	117.648
0.256	117.868
0.257	117.948
0.258	117.849
0.259	117.532
0.26	116.974
0.261	116.175
0.262	115.169
0.263	113.922
0.264	112.351
0.265	110.582
0.266	108.775
0.267	106.953
0.268	105.083
0.269	103.295
0.27	101.621
0.271	99.9808
0.272	98.4109
0.273	96.9673
0.274	95.6819
0.275	94.5569
0.276	93.54
0.277	92.7835
0.278	92.2097
0.279	91.713
0.28	91.2693
0.281	90.8813
0.282	90.5864
0.283	90.3813
0.284	90.2455
0.285	90.1526
0.286	90.0773
0.287	89.9977
0.288	89.8932
0.289	89.7452
0.29	89.5378
0.291	89.2492
0.292	88.8623
0.293	88.3555
0.294	87.7039
0.295	86.8971
0.296	85.9391
0.297	84.8173
0.298	83.555
0.299	82.1609
0.3	80.679
0.299	78.6016
0.298	76.7478
0.297	75.0903
0.296	73.6382
0.295	72.4349
0.294	71.5046
0.293	70.8911
0.292	70.6229
0.291	70.6669
0.29	70.4684
0.289	70.2256
0.288	69.9837
0.287	69.7407
0.286	69.4977
0.285	69.2547
0.284	69.0117
0.283	68.7687
0.282	68.5257
0.281	68.2827
0.28	68.0397
0.279	67.7967
0.278	67.5537
0.277	67.3107
0.276	67.0677
0.275	66.8247
0.274	66.5817
0.273	66.3387
0.272	66.0957
0.271	65.8527
0.27	65.6097
0.269	65.3667
0.268	65.1237
0.267	64.8807
0.266	64.6377
0.265	64.3947
0.264	64.1517
0.263	63.9087
0.262	63.6657
0.261	63.4227
0.26	63.1797
0.259	62.9367
0.258	62.6937
0.257	62.4507
0.256	62.2077
0.255	61.9647
0.254	61.7217
0.253	61.4787
0.252	61.2357
0.251	60.9927
0.25	60.7497
0.249	60.5067
0.248	60.2637
0.247	60.0207
0.246	59.7777
0.245	59.5347
0.244	59.2917
0.243	59.0487
0.242	58.8057
0.241	58.5627
0.24	58.3197
0.239	58.0767
0.238	57.8337
0.237	57.5907
0.236	57.3477
0.235	57.1047
0.234	56.8617
0.233	56.6187
0.232	56.3757
0.231	56.1327
0.23	55.8897
0.229	55.6467
0.228	55.4037
0.227	55.1607
0.226	54.9177
0.225	54.6747
0.224	54.4317
0.223	54.1887
0.222	53.9457
0.221	53.7027
0.22	53.4597
0.219	53.2167
0.218	52.9737
0.217	52.7307
0.216	52.4877
0.215	52.2447
0.214	52.0017
0.213	51.7587
0.212	51.5157
0.211	51.2727
0.21	51.0297
0.209	50.7868
0.208	50.5438
0.207	50.3008
0.206	50.0578
0.205	49.8148
0.204	49.5718
0.203	49.3288
0.202	49.0858
0.201	48.8428
0.2	48.5998
0.199	48.3568
0.198	48.1138
0.197	47.8708
0.196	47.6278
0.195	47.3848
0.194	47.1418
0.193	46.8988
0.192	46.6558
0.191	46.4128
0.19	46.1698
0.189	45.9268
0.188	45.6838
0.187	45.4408
0.186	45.1978
0.185	44.9548
0.184	44.7118
0.183	44.4688
0.182	44.2258
0.181	43.9828
0.18	43.7398
0.179	43.4968
0.178	43.2538
0.177	43.0108
0.176	42.7678
0.175	42.5248
0.174	42.2818
0.173	42.0388
0.172	41.7958
0.171	41.5528
0.17	41.3098
0.169	41.0668
0.168	40.8238
0.167	40.5808
0.166	40.3378
0.165	40.0948
0.164	39.8518
0.163	39.6088
0.162	39.3658
0.161	39.1228
0.16	38.8798
0.159	38.6368
0.158	38.3938
0.157	38.1508
0.156	37.9078
0.155	37.6648
0.154	37.4218
0.153	37.1788
0.152	36.9358
0.151	36.6928
0.15	36.4498
0.149	36.2068
0.148	35.9638
0.147	35.7208
0.146	35.4778
0.145	35.2348
0.144	34.9918
0.143	34.7488
0.142	34.5058
0.141	34.2628
0.14	34.0198
0.139	33.7768
0.138	33.5338
0.137	33.2908
0.136	33.0478
0.135	32.8048
0.134	32.5618
0.133	32.3188
0.132	32.0758
0.131	31.8328
0.13	31.5898
0.129	31.3468
0.128	31.1038
0.127	30.8608
0.126	30.6178
0.125	30.3749
0.124	30.1319
0.123	29.8889
0.122	29.6459
0.121	29.4029
0.12	29.1599
0.119	28.9169
0.118	28.6739
0.117	28.4309
0.116	28.1879
0.115	27.9449
0.114	27.7019
0.113	27.4589
0.112	27.2159
0.111	26.9729
0.11	26.7299
0.109	26.4869
0.108	26.2439
0.107	26.0009
0.106	25.7579
0.105	25.5149
0.104	25.2719
0.103	25.0289
0.102	24.7859
0.101	24.5429
0.1	24.2999
0.099	24.0569
0.098	23.8139
0.097	23.5709
0.096	23.3279
0.095	23.0849
0.094	22.8419
0.093	22.5989
0.092	22.3559
0.091	22.1129
0.09	21.8699
0.089	21.6269
0.088	21.3839
0.087	21.1409
0.086	20.8979
0.085	20.6549
0.084	20.4119
0.083	20.1689
0.082	19.9259
0.081	19.6829
0.08	19.4399
0.079	19.1969
0.078	18.9539
0.077	18.7109
0.076	18.4679
0.075	18.2249
0.074	17.9819
0.073	17.7389
0.072	17.4959
0.071	17.2529
0.07	17.0099
0.069	16.7669
0.068	16.5239
0.067	16.2809
0.066	16.0379
0.065	15.7949
0.064	15.5519
0.063	15.3089
0.062	15.0659
0.061	14.8229
0.06	14.5799
0.059	14.3369
0.058	14.0939
0.057	13.8509
0.056	13.6079
0.055	13.3649
0.054	13.1219
0.053	12.8789
0.052	12.6359
0.051	12.3929
0.05	12.1499
0.049	11.9069
0.048	11.6639
0.047	11.4209
0.046	11.1779
0.045	10.9349
0.044	10.6919
0.043	10.4489
0.042	10.2059
0.041	9.96295
0.04	9.71995
0.039	9.47695
0.038	9.23395
0.037	8.99096
0.036	8.74796
0.035	8.50496
0.034	8.26196
0.033	8.01896
0.032	7.77596
0.031	7.53296
0.03	7.28996
0.029	7.04697
0.028	6.80397
0.027	6.56097
0.026	6.31797
0.025	6.07497
0.024	5.83197
0.023	5.58897
0.022	5.34597
0.021	5.10297
0.02	4.85998
0.019	4.61698
0.018	4.37398
0.017	4.13098
0.016	3.88798
0.015	3.64498
0.014	3.40198
0.013	3.15898
0.012	2.91599
0.011	2.67299
0.01	2.42999
0.009	2.18699
0.008	1.94399
0.007	1.70099
0.006	1.45799
0.005	1.21499
0.004	0.971995
0.003	0.728996
0.002	0.485998
0.001	0.242999
-4.44E-16	2.16973E-11
-0.001	-0.655861
-0.002	-1.31172
-0.003	-1.96758
-0.004	-2.62344
-0.005	-3.27931
-0.006	-3.93517
-0.007	-4.59103
-0.008	-5.24689
-0.009	-5.90274
-0.01	-6.5586
-0.011	-7.21445
-0.012	-7.87029
-0.013	-8.52613
-0.014	-9.18196
-0.015	-9.83777
-0.016	-10.4936
-0.017	-11.1494
-0.018	-11.8051
-0.019	-12.4609
-0.02	-13.1166
-0.021	-13.7723
-0.022	-14.428
-0.023	-15.0837
-0.024	-15.7393
-0.025	-16.3949
-0.026	-17.0504
-0.027	-17.706
-0.028	-18.3614
-0.029	-19.0168
-0.03	-19.6722
-0.031	-20.3275
-0.032	-20.9827
-0.033	-21.6379
-0.034	-22.293
-0.035	-22.948
-0.036	-23.603
-0.037	-24.2578
-0.038	-24.9126
-0.039	-25.5673
-0.04	-26.2219
-0.041	-26.8763
-0.042	-27.5307
-0.043	-28.185
-0.044	-28.8391
-0.045	-29.4932
-0.046	-30.1469
-0.047	-30.8006
-0.048	-31.4541
-0.049	-32.1075
-0.05	-32.7608
-0.051	-33.4139
-0.052	-34.067
-0.053	-34.7198
-0.054	-35.3726
-0.055	-36.0252
-0.056	-36.6776
-0.057	-37.3299
-0.058	-37.9821
-0.059	-38.6341
-0.06	-39.286
-0.061	-39.9377
-0.062	-40.5892
-0.063	-41.2406
-0.064	-41.8918
-0.065	-42.5428
-0.066	-43.1937
-0.067	-43.8443
-0.068	-44.4949
-0.069	-45.1452
-0.07	-45.7953
-0.071	-46.4453
-0.072	-47.095
-0.073	-47.7446
-0.074	-48.394
-0.075	-49.0432
-0.076	-49.6921
-0.077	-50.3409
-0.078	-50.9895
-0.079	-51.6378
-0.08	-52.286
-0.081	-52.9339
-0.082	-53.5816
-0.083	-54.2291
-0.084	-54.8764
-0.085	-55.5235
-0.086	-56.1703
-0.087	-56.8169
-0.088	-57.4633
-0.089	-58.1094
-0.09	-58.7554
-0.091	-59.401
-0.092	-60.0465
-0.093	-60.6917
-0.094	-61.3366
-0.095	-61.9813
-0.096	-62.6258
-0.097	-63.27
-0.098	-63.9139
-0.099	-64.5576
-0.1	-65.201
-0.101	-65.8442
-0.102	-66.4871
-0.103	-67.1297
-0.104	-67.772
-0.105	-68.4141
-0.106	-69.0559
-0.107	-69.6975
-0.108	-70.3387
-0.109	-70.9797
-0.11	-71.6203
-0.111	-72.2607
-0.112	-72.9008
-0.113	-73.5406
-0.114	-74.1801
-0.115	-74.8193
-0.116	-75.4581
-0.117	-76.0967
-0.118	-76.735
-0.119	-77.373
-0.12	-78.0106
-0.121	-78.648
-0.122	-79.285
-0.123	-79.9217
-0.124	-80.558
-0.125	-81.1941
-0.126	-81.8298
-0.127	-82.4652
-0.128	-83.1002
-0.129	-83.735
-0.13	-84.3693
-0.131	-85.0034
-0.132	-85.637
-0.133	-86.2704
-0.134	-86.9034
-0.135	-87.536
-0.136	-88.1683
-0.137	-88.8002
-0.138	-89.4318
-0.139	-90.063
-0.14	-90.6938
-0.141	-91.3243
-0.142	-91.9544
-0.143	-92.5841
-0.144	-93.2134
-0.145	-93.8424
-0.146	-94.471
-0.147	-95.0992
-0.148	-95.727
-0.149	-96.3544
-0.15	-96.9815
-0.151	-97.6081
-0.152	-98.2344
-0.153	-98.8602
-0.154	-99.4857
-0.155	-100.111
-0.156	-100.735
-0.157	-101.36
-0.158	-101.983
-0.159	-102.607
-0.16	-103.23
-0.161	-103.852
-0.162	-104.474
-0.163	-105.096
-0.164	-105.717
-0.165	-106.338
-0.166	-106.959
-0.167	-107.579
-0.168	-108.198
-0.169	-108.817
-0.17	-109.436
-0.171	-110.054
-0.172	-110.672
-0.173	-111.289
-0.174	-111.906
-0.175	-112.523
-0.176	-113.139
-0.177	-113.754
-0.178	-114.369
-0.179	-114.984
-0.18	-115.598
-0.181	-116.211
-0.182	-116.825
-0.183	-117.437
-0.184	-118.049
-0.185	-118.661
-0.186	-119.272
-0.187	-119.883
-0.188	-120.493
-0.189	-121.103
-0.19	-121.712
-0.191	-122.321
-0.192	-122.93
-0.193	-123.537
-0.194	-124.145
-0.195	-124.751
-0.196	-125.358
-0.197	-125.963
-0.198	-126.569
-0.199	-127.173
-0.2	-127.778
-0.199	-127.104
-0.198	-126.5
-0.197	-125.861
-0.196	-125.222
-0.195	-124.583
-0.194	-123.944
-0.193	-123.305
-0.192	-122.666
-0.191	-122.027
-0.19	-121.389
-0.189	-120.75
-0.188	-120.111
-0.187	-119.472
-0.186	-118.833
-0.185	-118.194
-0.184	-117.555
-0.183	-116.916
-0.182	-116.277
-0.181	-115.639
-0.18	-115
-0.179	-114.361
-0.178	-113.722
-0.177	-113.083
-0.176	-112.444
-0.175	-111.805
-0.174	-111.166
-0.173	-110.527
-0.172	-109.889
-0.171	-109.25
-0.17	-108.611
-0.169	-107.972
-0.168	-107.333
-0.167	-106.694
-0.166	-106.055
-0.165	-105.416
-0.164	-104.778
-0.163	-104.139
-0.162	-103.5
-0.161	-102.861
-0.16	-102.222
-0.159	-101.583
-0.158	-100.944
-0.157	-100.305
-0.156	-99.6664
-0.155	-99.0275
-0.154	-98.3886
-0.153	-97.7497
-0.152	-97.1109
-0.151	-96.472
-0.15	-95.8331
-0.149	-95.1942
-0.148	-94.5553
-0.147	-93.9164
-0.146	-93.2775
-0.145	-92.6386
-0.144	-91.9998
-0.143	-91.3609
-0.142	-90.722
-0.141	-90.0831
-0.14	-89.4442
-0.139	-88.8053
-0.138	-88.1664
-0.137	-87.5275
-0.136	-86.8887
-0.135	-86.2498
-0.134	-85.6109
-0.133	-84.972
-0.132	-84.3331
-0.131	-83.6942
-0.13	-83.0553
-0.129	-82.4165
-0.128	-81.7776
-0.127	-81.1387
-0.126	-80.4998
-0.125	-79.8609
-0.124	-79.222
-0.123	-78.5831
-0.122	-77.9442
-0.121	-77.3054
-0.12	-76.6665
-0.119	-76.0276
-0.118	-75.3887
-0.117	-74.7498
-0.116	-74.1109
-0.115	-73.472
-0.114	-72.8331
-0.113	-72.1943
-0.112	-71.5554
-0.111	-70.9165
-0.11	-70.2776
-0.109	-69.6387
-0.108	-68.9998
-0.107	-68.3609
-0.106	-67.722
-0.105	-67.0832
-0.104	-66.4443
-0.103	-65.8054
-0.102	-65.1665
-0.101	-64.5276
-0.1	-63.8887
-0.099	-63.2498
-0.098	-62.6109
-0.097	-61.9721
-0.096	-61.3332
-0.095	-60.6943
-0.094	-60.0554
-0.093	-59.4165
-0.092	-58.7776
-0.091	-58.1387
-0.09	-57.4998
-0.089	-56.861
-0.088	-56.2221
-0.087	-55.5832
-0.086	-54.9443
-0.085	-54.3054
-0.084	-53.6665
-0.083	-53.0276
-0.082	-52.3888
-0.081	-51.7499
-0.08	-51.111
-0.079	-50.4721
-0.078	-49.8332
-0.077	-49.1943
-0.076	-48.5554
-0.075	-47.9165
-0.074	-47.2777
-0.073	-46.6388
-0.072	-45.9999
-0.071	-45.361
-0.07	-44.7221
-0.069	-44.0832
-0.068	-43.4443
-0.067	-42.8054
-0.066	-42.1666
-0.065	-41.5277
-0.064	-40.8888
-0.063	-40.2499
-0.062	-39.611
-0.061	-38.9721
-0.06	-38.3332
-0.059	-37.6943
-0.058	-37.0555
-0.057	-36.4166
-0.056	-35.7777
-0.055	-35.1388
-0.054	-34.4999
-0.053	-33.861
-0.052	-33.2221
-0.051	-32.5832
-0.05	-31.9444
-0.049	-31.3055
-0.048	-30.6666
-0.047	-30.0277
-0.046	-29.3888
-0.045	-28.7499
-0.044	-28.111
-0.043	-27.4722
-0.042	-26.8333
-0.041	-26.1944
-0.04	-25.5555
-0.039	-24.9166
-0.038	-24.2777
-0.037	-23.6388
-0.036	-22.9999
-0.035	-22.3611
-0.034	-21.7222
-0.033	-21.0833
-0.032	-20.4444
-0.031	-19.8055
-0.03	-19.1666
-0.029	-18.5277
-0.028	-17.8888
-0.027	-17.25
-0.026	-16.6111
-0.025	-15.9722
-0.024	-15.3333
-0.023	-14.6944
-0.022	-14.0555
-0.021	-13.4166
-0.02	-12.7777
-0.019	-12.1389
-0.018	-11.5
-0.017	-10.8611
-0.016	-10.2222
-0.015	-9.58331
-0.014	-8.94442
-0.013	-8.30553
-0.012	-7.66665
-0.011	-7.02776
-0.01	-6.38887
-0.009	-5.74998
-0.008	-5.1111
-0.007	-4.47221
-0.006	-3.83332
-0.005	-3.19444
-0.004	-2.55555
-0.003	-1.91666
-0.002	-1.27777
-0.001	-0.638887
6.66E-16	-3.48967E-12
0.001	0.242869
0.002	0.485738
0.003	0.728607
0.004	0.971475
0.005	1.21434
0.006	1.45721
0.007	1.70008
0.008	1.94295
0.009	2.18582
0.01	2.42869
0.011	2.67156
0.012	2.91443
0.013	3.15729
0.014	3.40016
0.015	3.64303
0.016	3.8859
0.017	4.12877
0.018	4.37164
0.019	4.61451
0.02	4.85738
0.021	5.10025
0.022	5.34311
0.023	5.58598
0.024	5.82885
0.025	6.07172
0.026	6.31459
0.027	6.55746
0.028	6.80033
0.029	7.0432
0.03	7.28607
0.031	7.52893
0.032	7.7718
0.033	8.01467
0.034	8.25754
0.035	8.50041
0.036	8.74328
0.037	8.98615
0.038	9.22902
0.039	9.47188
0.04	9.71475
0.041	9.95762
0.042	10.2005
0.043	10.4434
0.044	10.6862
0.045	10.9291
0.046	11.172
0.047	11.4148
0.048	11.6577
0.049	11.9006
0.05	12.1434
0.051	12.3863
0.052	12.6292
0.053	12.872
0.054	13.1149
0.055	13.3578
0.056	13.6007
0.057	13.8435
0.058	14.0864
0.059	14.3293
0.06	14.5721
0.061	14.815
0.062	15.0579
0.063	15.3007
0.064	15.5436
0.065	15.7865
0.066	16.0293
0.067	16.2722
0.068	16.5151
0.069	16.758
0.07	17.0008
0.071	17.2437
0.072	17.4866
0.073	17.7294
0.074	17.9723
0.075	18.2152
0.076	18.458
0.077	18.7009
0.078	18.9438
0.079	19.1866
0.08	19.4295
0.081	19.6724
0.082	19.9152
0.083	20.1581
0.084	20.401
0.085	20.6439
0.086	20.8867
0.087	21.1296
0.088	21.3725
0.089	21.6153
0.09	21.8582
0.091	22.1011
0.092	22.3439
0.093	22.5868
0.094	22.8297
0.095	23.0725
0.096	23.3154
0.097	23.5583
0.098	23.8011
0.099	24.044
0.1	24.2869
0.101	24.5298
0.102	24.7726
0.103	25.0155
0.104	25.2584
0.105	25.5012
0.106	25.7441
0.107	25.987
0.108	26.2298
0.109	26.4727
0.11	26.7156
0.111	26.9584
0.112	27.2013
0.113	27.4442
0.114	27.687
0.115	27.9299
0.116	28.1728
0.117	28.4157
0.118	28.6585
0.119	28.9014
0.12	29.1443
0.121	29.3871
0.122	29.63
0.123	29.8729
0.124	30.1157
0.125	30.3586
0.126	30.6015
0.127	30.8443
0.128	31.0872
0.129	31.3301
0.13	31.5729
0.131	31.8158
0.132	32.0587
0.133	32.3016
0.134	32.5444
0.135	32.7873
0.136	33.0302
0.137	33.273
0.138	33.5159
0.139	33.7588
0.14	34.0016
0.141	34.2445
0.142	34.4874
0.143	34.7302
0.144	34.9731
0.145	35.216
0.146	35.4589
0.147	35.7017
0.148	35.9446
0.149	36.1875
0.15	36.4303
0.151	36.6732
0.152	36.9161
0.153	37.1589
0.154	37.4018
0.155	37.6447
0.156	37.8875
0.157	38.1304
0.158	38.3733
0.159	38.6161
0.16	38.859
0.161	39.1019
0.162	39.3448
0.163	39.5876
0.164	39.8305
0.165	40.0734
0.166	40.3162
0.167	40.5591
0.168	40.802
0.169	41.0448
0.17	41.2877
0.171	41.5306
0.172	41.7734
0.173	42.0163
0.174	42.2592
0.175	42.502
0.176	42.7449
0.177	42.9878
0.178	43.2307
0.179	43.4735
0.18	43.7164
0.181	43.9593
0.182	44.2021
0.183	44.445
0.184	44.6879
0.185	44.9307
0.186	45.1736
0.187	45.4165
0.188	45.6593
0.189	45.9022
0.19	46.1451
0.191	46.3879
0.192	46.6308
0.193	46.8737
0.194	47.1166
0.195	47.3594
0.196	47.6023
0.197	47.8452
0.198	48.088
0.199	48.3309
0.2	48.5738
0.201	48.8166
0.202	49.0595
0.203	49.3024
0.204	49.5452
0.205	49.7881
0.206	50.031
0.207	50.2739
0.208	50.5167
0.209	50.7596
0.21	51.0025
0.211	51.2453
0.212	51.4882
0.213	51.7311
0.214	51.9739
0.215	52.2168
0.216	52.4597
0.217	52.7025
0.218	52.9454
0.219	53.1883
0.22	53.4311
0.221	53.674
0.222	53.9169
0.223	54.1598
0.224	54.4026
0.225	54.6455
0.226	54.8884
0.227	55.1312
0.228	55.3741
0.229	55.617
0.23	55.8598
0.231	56.1027
0.232	56.3456
0.233	56.5884
0.234	56.8313
0.235	57.0742
0.236	57.317
0.237	57.5599
0.238	57.8028
0.239	58.0457
0.24	58.2885
0.241	58.5314
0.242	58.7743
0.243	59.0171
0.244	59.26
0.245	59.5029
0.246	59.7457
0.247	59.9886
0.248	60.2315
0.249	60.4743
0.25	60.7172
0.251	60.9601
0.252	61.2029
0.253	61.4458
0.254	61.6887
0.255	61.9315
0.256	62.1744
0.257	62.4173
0.258	62.6602
0.259	62.903
0.26	63.1459
0.261	63.3888
0.262	63.6316
0.263	63.8745
0.264	64.1174
0.265	64.3602
0.266	64.6031
0.267	64.846
0.268	65.0888
0.269	65.3317
0.27	65.5746
0.271	65.8174
0.272	66.0603
0.273	66.3032
0.274	66.546
0.275	66.7889
0.276	67.0318
0.277	67.2746
0.278	67.5175
0.279	67.7603
0.28	68.0032
0.281	68.2461
0.282	68.4889
0.283	68.7318
0.284	68.9747
0.285	69.2175
0.286	69.4604
0.287	69.7032
0.288	69.9461
0.289	70.1889
0.29	70.4318
0.291	70.6746
0.292	70.9168
0.293	71.1583
0.294	71.3999
0.295	71.6388
0.296	71.8589
0.297	72.0586
0.298	72.2453
0.299	72.423
0.3	72.5961
0.301	72.764
0.302	72.9304
0.303	73.0972
0.304	73.2641
0.305	73.4332
0.306	73.5944
0.307	73.7425
0.308	73.8811
0.309	74.0133
0.31	74.1244
0.311	74.1929
0.312	74.188
0.313	74.0834
0.314	73.8591
0.315	73.5005
0.316	72.9969
0.317	72.3415
0.318	71.5271
0.319	70.5608
0.32	69.4612
0.321	68.2525
0.322	66.967
0.323	65.6434
0.324	64.3223
0.325	63.0305
0.326	61.8072
0.327	60.6705
0.328	59.6442
0.329	58.7405
0.33	57.9759
0.331	57.3617
0.332	56.9133
0.333	56.6525
0.334	56.59
0.335	56.726
0.336	57.0277
0.337	57.1995
0.338	57.3451
0.339	57.4815
0.34	57.605
0.341	57.7169
0.342	57.8236
0.343	57.9276
0.344	58.0301
0.345	58.1238
0.346	58.2134
0.347	58.288
0.348	58.3279
0.349	58.3124
0.35	58.2259
0.351	58.0571
0.352	57.7996
0.353	57.4514
0.354	57.018
0.355	56.5099
0.356	55.9332
0.357	55.2987
0.358	54.633
0.359	53.952
0.36	53.2735
0.361	52.6237
0.362	52.0154
0.363	51.4703
0.364	51.0086
0.365	50.6373
0.366	50.3662
0.367	50.2091
0.368	50.1685
0.369	50.2363
0.37	50.3967
0.371	50.5513
0.372	50.6617
0.373	50.7607
0.374	50.8513
0.375	50.9343
0.376	51.0049
0.377	51.062
0.378	51.0891
0.379	51.0728
0.38	51.0025
0.381	50.8706
0.382	50.6733
0.383	50.4104
0.384	50.0853
0.385	49.7074
0.386	49.2923
0.387	48.8511
0.388	48.3934
0.389	47.9376
0.39	47.5054
0.391	47.1072
0.392	46.7518
0.393	46.4559
0.394	46.232
0.395	46.0828
0.396	46.0066
0.397	45.999
0.398	46.0517
0.399	46.1518
0.4	46.272
0.401	46.3633
0.402	46.4422
0.403	46.5081
0.404	46.5548
0.405	46.5692
0.406	46.5422
0.407	46.4668
0.408	46.3395
0.409	46.1607
0.41	45.9352
0.411	45.6714
0.412	45.3774
0.413	45.0602
0.414	44.7296
0.415	44.4006
0.416	44.0906
0.417	43.8094
0.418	43.5627
0.419	43.3574
0.42	43.2014
0.421	43.0996
0.422	43.0511
0.423	43.05
0.424	43.0874
0.425	43.1521
0.426	43.2316
0.427	43.3111
0.428	43.3779
0.429	43.4231
0.43	43.4373
0.431	43.4139
0.432	43.3489
0.433	43.2404
0.434	43.089
0.435	42.8979
0.436	42.6731
0.437	42.4244
0.438	42.1647
0.439	41.906
0.44	41.6563
0.441	41.4231
0.442	41.2155
0.443	41.043
0.444	40.9132
0.445	40.8277
0.446	40.784
0.447	40.7774
0.448	40.8009
0.449	40.8455
0.45	40.9009
0.451	40.9564
0.452	41.002
0.453	41.0288
0.454	41.03
0.455	41.0005
0.456	40.9377
0.457	40.8408
0.458	40.7116
0.459	40.5545
0.46	40.3767
0.461	40.1877
0.462	39.9973
0.463	39.8125
0.464	39.6391
0.465	39.483
0.466	39.35
0.467	39.2448
0.468	39.1702
0.469	39.1263
0.47	39.1098
0.471	39.1158
0.472	39.1374
0.473	39.1673
0.474	39.198
0.475	39.222
0.476	39.233
0.477	39.226
0.478	39.1976
0.479	39.146
0.48	39.0711
0.481	38.9743
0.482	38.8583
0.483	38.7277
0.484	38.5885
0.485	38.4479
0.486	38.3138
0.487	38.1924
0.488	38.0875
0.489	38.0012
0.49	37.9348
0.491	37.8879
0.492	37.859
0.493	37.845
0.494	37.842
0.495	37.8454
0.496	37.8502
0.497	37.8518
0.498	37.8459
0.499	37.8296
0.5	37.8006
0.501	37.758
0.502	37.7022
0.503	37.6353
0.504	37.5593
0.505	37.477
0.506	37.3907
0.507	37.3033
0.508	37.2175
0.509	37.1356
0.51	37.06
0.511	36.9928
0.512	36.9354
0.513	36.8886
0.514	36.8523
0.515	36.8255
0.516	36.8065
0.517	36.793
0.518	36.7822
0.519	36.7714
0.52	36.7579
0.521	36.7395
0.522	36.7145
0.523	36.6818
0.524	36.6409
0.525	36.5919
0.526	36.5355
0.527	36.4731
0.528	36.4066
0.529	36.3383
0.53	36.2707
0.531	36.2066
0.532	36.1484
0.533	36.098
0.534	36.0567
0.535	36.0246
0.536	36.0007
0.537	35.9834
0.538	35.9707
0.539	35.9604
0.54	35.9501
0.541	35.9374
0.542	35.9206
0.543	35.898
0.544	35.8689
0.545	35.8329
0.546	35.7905
0.547	35.7426
0.548	35.6909
0.549	35.6371
0.55	35.5837
0.551	35.5328
0.552	35.4864
0.553	35.4462
0.554	35.413
0.555	35.3865
0.556	35.3661
0.557	35.3506
0.558	35.3382
0.559	35.3273
0.56	35.3159
0.561	35.3024
0.562	35.2853
0.563	35.2637
0.564	35.2369
0.565	35.2049
0.566	35.1681
0.567	35.1275
0.568	35.0842
0.569	35.0399
0.57	34.9964
0.571	34.9553
0.572	34.9181
0.573	34.8859
0.574	34.859
0.575	34.8372
0.576	34.8198
0.577	34.8056
0.578	34.7934
0.579	34.7816
0.58	34.7689
0.581	34.7541
0.582	34.736
0.583	34.714
0.584	34.6877
0.585	34.6571
0.586	34.6227
0.587	34.5853
0.588	34.5459
0.589	34.5057
0.59	34.4661
0.591	34.4284
0.592	34.3937
0.593	34.3631
0.594	34.3368
0.595	34.3152
0.596	34.298
0.597	34.2843
0.598	34.273
0.599	34.263
0.6	34.253
0.601	34.2419
0.602	34.2287
0.603	34.2128
0.604	34.1938
0.605	34.1716
0.606	34.1464
0.607	34.1187
0.608	34.0892
0.609	34.0588
0.61	34.0283
0.611	33.9986
0.612	33.9706
0.613	33.945
0.614	33.9223
0.615	33.9029
0.616	33.8868
0.617	33.8737
0.618	33.8632
0.619	33.8545
0.62	33.847
0.621	33.84
0.622	33.8329
0.623	33.8249
0.624	33.8156
0.625	33.8048
0.626	33.7924
0.627	33.7784
0.628	33.7629
0.629	33.7464
0.63	33.7291
0.631	33.7114
0.632	33.6934
0.633	33.6754
0.634	33.6578
0.635	33.641
0.636	33.625
0.637	33.6101
0.638	33.5962
0.639	33.5834
0.64	33.5714
0.641	33.5602
0.642	33.5495
0.643	33.539
0.644	33.5289
0.645	33.519
0.646	33.5093
0.647	33.4998
0.648	33.4903
0.649	33.4809
0.65	33.4719
0.651	33.4632
0.652	33.4548
0.653	33.4465
0.654	33.4382
0.655	33.4297
0.656	33.4208
0.657	33.4116
0.658	33.4019
0.659	33.3917
0.66	33.3811
0.661	33.3699
0.662	33.3584
0.663	33.3466
0.664	33.3348
0.665	33.3231
0.666	33.3114
0.667	33.3
0.668	33.2889
0.669	33.2782
0.67	33.268
0.671	33.2584
0.672	33.25
0.673	33.2427
0.674	33.2362
0.675	33.2305
0.676	33.2254
0.677	33.2207
0.678	33.2163
0.679	33.2123
0.68	33.2086
0.681	33.2051
0.682	33.2018
0.683	33.1985
0.684	33.1952
0.685	33.1917
0.686	33.188
0.687	33.1841
0.688	33.1799
0.689	33.1755
0.69	33.1709
0.691	33.1661
0.692	33.1612
0.693	33.1561
0.694	33.1509
0.695	33.1457
0.696	33.1403
0.697	33.135
0.698	33.1297
0.699	33.1244
0.7	33.1193
0.701	33.1142
0.702	33.1094
0.703	33.1048
0.704	33.1005
0.705	33.0964
0.706	33.0926
0.707	33.0891
0.708	33.0859
0.709	33.0829
0.71	33.0802
0.711	33.0777
0.712	33.0755
0.713	33.0735
0.714	33.0718
0.715	33.0703
0.716	33.0689
0.717	33.0677
0.718	33.0664
0.719	33.065
0.72	33.0635
0.721	33.0617
0.722	33.0597
0.723	33.0575
0.724	33.0549
0.725	33.0522
0.726	33.0493
0.727	33.0462
0.728	33.0431
0.729	33.0398
0.73	33.0365
0.731	33.0331
0.732	33.0296
0.733	33.0261
0.734	33.0225
0.735	33.0188
0.736	33.0151
0.737	33.0115
0.738	33.0078
0.739	33.0043
0.74	33.001
0.741	32.9978
0.742	32.995
0.743	32.9924
0.744	32.9902
0.745	32.9883
0.746	32.9869
0.747	32.9857
0.748	32.985
0.749	32.9845
0.75	32.9843
0.751	32.9843
0.752	32.9846
0.753	32.9851
0.754	32.9859
0.755	32.9868
0.756	32.9877
0.757	32.9887
0.758	32.9896
0.759	32.9904
0.76	32.9911
0.761	32.9917
0.762	32.9921
0.763	32.9924
0.764	32.9927
0.765	32.9929
0.766	32.993
0.767	32.993
0.768	32.9931
0.769	32.9931
0.77	32.9931
0.771	32.9931
0.772	32.993
0.773	32.9929
0.774	32.9926
0.775	32.9923
0.776	32.9919
0.777	32.9913
0.778	32.9906
0.779	32.9899
0.78	32.9892
0.781	32.9885
0.782	32.9878
0.783	32.9872
0.784	32.9867
0.785	32.9863
0.786	32.9861
0.787	32.986
0.788	32.9859
0.789	32.9858
0.79	32.9857
0.791	32.9855
0.792	32.9854
0.793	32.9853
0.794	32.9853
0.795	32.9853
0.796	32.9853
0.797	32.9855
0.798	32.9856
0.799	32.9858
0.8	32.9862
0.801	32.9868
0.802	32.9876
0.803	32.9884
0.804	32.989
0.805	32.9893
0.806	32.9892
0.807	32.9886
0.808	32.9874
0.809	32.9858
0.81	32.9839
0.811	32.9817
0.812	32.9795
0.813	32.9773
0.814	32.9753
0.815	32.9736
0.816	32.9723
0.817	32.9715
0.818	32.9711
0.819	32.9712
0.82	32.9717
0.821	32.9724
0.822	32.9734
0.823	32.9745
0.824	32.9756
0.825	32.9767
0.826	32.9775
0.827	32.9781
0.828	32.9784
0.829	32.9788
0.83	32.9791
0.831	32.9796
0.832	32.9802
0.833	32.9811
0.834	32.9823
0.835	32.9838
0.836	32.9855
0.837	32.9876
0.838	32.99
0.839	32.9926
0.84	32.9955
0.841	32.9985
0.842	33.0017
0.843	33.0049
0.844	33.008
0.845	33.0109
0.846	33.0138
0.847	33.0166
0.848	33.0197
0.849	33.023
0.85	33.0267
0.851	33.0307
0.852	33.0351
0.853	33.0399
0.854	33.045
0.855	33.0505
0.856	33.0562
0.857	33.0621
0.858	33.068
0.859	33.074
0.86	33.08
0.861	33.0858
0.862	33.0916
0.863	33.0972
0.864	33.1027
0.865	33.1082
0.866	33.1136
0.867	33.119
0.868	33.1245
0.869	33.1301
0.87	33.1361
0.871	33.1427
0.872	33.15
0.873	33.1578
0.874	33.1657
0.875	33.1736
0.876	33.1814
0.877	33.1887
0.878	33.1957
0.879	33.2023
0.88	33.2085
0.881	33.2145
0.882	33.2204
0.883	33.2263
0.884	33.2321
0.885	33.2379
0.886	33.2438
0.887	33.2498
0.888	33.256
0.889	33.2622
0.89	33.2686
0.891	33.275
0.892	33.2815
0.893	33.2878
0.894	33.2939
0.895	33.2999
0.896	33.306
0.897	33.312
0.898	33.318
0.899	33.3239
0.9	33.3297
0.901	33.3353
0.902	33.3409
0.903	33.3464
0.904	33.3521
0.905	33.3578
0.906	33.3637
0.907	33.3698
0.908	33.3762
0.909	33.3829
0.91	33.3897
0.911	33.3968
0.912	33.404
0.913	33.4112
0.914	33.4186
0.915	33.426
0.916	33.4333
0.917	33.4407
0.918	33.448
0.919	33.4552
0.92	33.4624
0.921	33.4696
0.922	33.4768
0.923	33.4839
0.924	33.4911
0.925	33.4983
0.926	33.5055
0.927	33.5127
0.928	33.5199
0.929	33.5271
0.93	33.5343
0.931	33.5415
0.932	33.5487
0.933	33.5559
0.934	33.5632
0.935	33.5705
0.936	33.5779
0.937	33.5853
0.938	33.5927
0.939	33.6002
0.94	33.6076
0.941	33.615
0.942	33.6225
0.943	33.6298
0.944	33.6372
0.945	33.6445
0.946	33.6518
0.947	33.6591
0.948	33.6663
0.949	33.6734
0.95	33.6805
0.951	33.6876
0.952	33.6946
0.953	33.7016
0.954	33.7087
0.955	33.7157
0.956	33.7227
0.957	33.7297
0.958	33.7367
0.959	33.7436
0.96	33.7505
0.961	33.7573
0.962	33.7642
0.963	33.771
0.964	33.7778
0.965	33.7846
0.966	33.7914
0.967	33.7983
0.968	33.8052
0.969	33.8121
0.97	33.8191
0.971	33.826
0.972	33.833
0.973	33.8399
0.974	33.8467
0.975	33.8535
0.976	33.86
0.977	33.8661
0.978	33.8719
0.979	33.8772
0.98	33.8821
0.981	33.8861
0.982	33.8888
0.983	33.8901
0.984	33.8896
0.985	33.8867
0.986	33.8811
0.987	33.8724
0.988	33.8604
0.989	33.8449
0.99	33.8258
0.991	33.805
0.992	33.7848
0.993	33.7683
0.994	33.7586
0.995	33.7581
0.996	33.7675
0.997	33.7861
0.998	33.8103
0.999	33.8296
1	33.8471
1.001	33.8636


==> load_y_no_ItL_5_0.txt <==
0.001	0.653782
0.002	1.30756
0.003	1.96135
0.004	2.61514
0.005	3.26894
0.006	3.92274
0.007	4.57655
0.008	5.23037
0.009	5.88421
0.01	6.53805
0.011	7.19192
0.012	7.84579
0.013	8.49969
0.014	9.1536
0.015	9.80753
0.016	10.4615
0.017	11.1155
0.018	11.7695
0.019	12.4235
0.02	13.0776
0.021	13.7316
0.022	14.3858
0.023	15.0399
0.024	15.6941
0.025	16.3483
0.026	17.0025
0.027	17.6568
0.028	18.3112
0.029	18.9655
0.03	19.6199
0.031	20.2744
0.032	20.9289
0.033	21.5834
0.034	22.238
0.035	22.8926
0.036	23.5473
0.037	24.2021
0.038	24.8568
0.039	25.5117
0.04	26.1666
0.041	26.8215
0.042	27.4765
0.043	28.1316
0.044	28.7867
0.045	29.4419
0.046	30.0972
0.047	30.7525
0.048	31.4079
0.049	32.0633
0.05	32.7188
0.051	33.3744
0.052	34.0301
0.053	34.6858
0.054	35.3416
0.055	35.9974
0.056	36.6534
0.057	37.3094
0.058	37.9655
0.059	38.6217
0.06	39.2779
0.061	39.9343
0.062	40.5907
0.063	41.2472
0.064	41.9037
0.065	42.5604
0.066	43.2172
0.067	43.874
0.068	44.5309
0.069	45.1879
0.07	45.845
0.071	46.5022
0.072	47.1595
0.073	47.8169
0.074	48.4743
0.075	49.1319
0.076	49.7895
0.077	50.4473
0.078	51.1051
0.079	51.7631
0.08	52.4211
0.081	53.0793
0.082	53.7375
0.083	54.3959
0.084	55.0543
0.085	55.7128
0.086	56.3715
0.087	57.0302
0.088	57.6891
0.089	58.348
0.09	59.0071
0.091	59.6662
0.092	60.3255
0.093	60.9849
0.094	61.6444
0.095	62.304
0.096	62.9637
0.097	63.6235
0.098	64.2834
0.099	64.9434
0.1	65.6035
0.101	66.2637
0.102	66.9241
0.103	67.5845
0.104	68.2451
0.105	68.9058
0.106	69.5665
0.107	70.2274
0.108	70.8884
0.109	71.5495
0.11	72.2107
0.111	72.8721
0.112	73.5335
0.113	74.195
0.114	74.8567
0.115	75.5184
0.116	76.1803
0.117	76.8422
0.118	77.5043
0.119	78.1665
0.12	78.8288
0.121	79.4911
0.122	80.1536
0.123	80.8162
0.124	81.4789
0.125	82.1417
0.126	82.8046
0.127	83.4676
0.128	84.1306
0.129	84.7938
0.13	85.4571
0.131	86.1205
0.132	86.7839
0.133	87.4475
0.134	88.1111
0.135	88.7748
0.136	89.4386
0.137	90.1025
0.138	90.7665
0.139	91.4305
0.14	92.0947
0.141	92.7589
0.142	93.4231
0.143	94.0875
0.144	94.7519
0.145	95.4163
0.146	96.0809
0.147	96.7455
0.148	97.4101
0.149	98.0748
0.15	98.7395
0.151	99.4043
0.152	100.069
0.153	100.734
0.154	101.399
0.155	102.064
0.156	102.729
0.157	103.394
0.158	104.059
0.159	104.724
0.16	105.389
0.161	106.053
0.162	106.718
0.163	107.383
0.164	108.048
0.165	108.713
0.166	109.378
0.167	110.043
0.168	110.707
0.169	111.372
0.17	112.037
0.171	112.701
0.172	113.366
0.173	114.03
0.174	114.694
0.175	115.358
0.176	116.022
0.177	116.686
0.178	117.349
0.179	118.013
0.18	118.676
0.181	119.339
0.182	120.002
0.183	120.664
0.184	121.327
0.185	121.988
0.186	122.65
0.187	123.312
0.188	123.972
0.189	124.633
0.19	125.293
0.191	125.953
0.192	126.612
0.193	127.271
0.194	127.929
0.195	128.587
0.196	129.244
0.197	129.9
0.198	130.556
0.199	131.211
0.2	131.865
0.201	132.518
0.202	133.17
0.203	133.821
0.204	134.471
0.205	135.12
0.206	135.767
0.207	136.413
0.208	137.057
0.209	137.7
0.21	138.341
0.211	138.979
0.212	139.615
0.213	140.249
0.214	140.879
0.215	141.507
0.216	142.13
0.217	142.75
0.218	143.364
0.219	143.973
0.22	144.575
0.221	145.169
0.222	145.753
0.223	146.325
0.224	146.882
0.225	147.42
0.226	147.932
0.227	148.408
0.228	148.831
0.229	149.175
0.23	149.387
0.231	149.364
0.232	148.904
0.233	147.793
0.234	146.231
0.235	144.524
0.236	142.776
0.237	141.061
0.238	139.374
0.239	137.737
0.24	136.172
0.241	134.669
0.242	133.259
0.243	131.919
0.244	130.631
0.245	129.396
0.246	128.195
0.247	127.063
0.248	125.946
0.249	124.857
0.25	123.819
0.251	122.817
0.252	121.881
0.253	120.978
0.254	120.131
0.255	119.32
0.256	118.525
0.257	117.794
0.258	117.057
0.259	116.363
0.26	115.722
0.261	115.119
0.262	114.547
0.263	113.995
0.264	113.501
0.265	113.035
0.266	112.542
0.267	112.08
0.268	111.653
0.269	111.254
0.27	110.885
0.271	110.491
0.272	110.046
0.273	109.621
0.274	109.216
0.275	108.823
0.276	108.417
0.277	107.955
0.278	107.483
0.279	106.985
0.28	106.453
0.281	105.887
0.282	105.299
0.283	104.712
0.284	104.064
0.285	103.361
0.286	102.652
0.287	101.93
0.288	101.204
0.289	100.479
0.29	99.7076
0.291	98.9547
0.292	98.2138
0.293	97.4565
0.294	96.7015
0.295	95.9639
0.296	95.2557
0.297	94.5201
0.298	93.7864
0.299	93.0575
0.3	92.3384
0.299	91.0153
0.298	89.9057
0.297	88.9367
0.296	88.1583
0.295	87.5076
0.294	87.042
0.293	86.7877
0.292	86.6408
0.291	86.3521
0.29	86.0559
0.289	85.7593
0.288	85.4625
0.287	85.1658
0.286	84.869
0.285	84.5723
0.284	84.2756
0.283	83.9788
0.282	83.6821
0.281	83.3853
0.28	83.0886
0.279	82.7918
0.278	82.4951
0.277	82.1983
0.276	81.9016
0.275	81.6049
0.274	81.3081
0.273	81.0114
0.272	80.7146
0.271	80.4179
0.27	80.1211
0.269	79.8244
0.268	79.5276
0.267	79.2309
0.266	78.9341
0.265	78.6374
0.264	78.3407
0.263	78.0439
0.262	77.7472
0.261	77.4504
0.26	77.1537
0.259	76.8569
0.258	76.5602
0.257	76.2634
0.256	75.9667
0.255	75.67
0.254	75.3732
0.253	75.0765
0.252	74.7797
0.251	74.483
0.25	74.1862
0.249	73.8895
0.248	73.5927
0.247	73.296
0.246	72.9992
0.245	72.7025
0.244	72.4058
0.243	72.109
0.242	71.8123
0.241	71.5155
0.24	71.2188
0.239	70.922
0.238	70.6253
0.237	70.3285
0.236	70.0318
0.235	69.7351
0.234	69.4383
0.233	69.1416
0.232	68.8448
0.231	68.5481
0.23	68.2513
0.229	67.9546
0.228	67.6578
0.227	67.3611
0.226	67.0644
0.225	66.7676
0.224	66.4709
0.223	66.1741
0.222	65.8774
0.221	65.5806
0.22	65.2839
0.219	64.9871
0.218	64.6904
0.217	64.3936
0.216	64.0969
0.215	63.8002
0.214	63.5034
0.213	63.2067
0.212	62.9099
0.211	62.6132
0.21	62.3164
0.209	62.0197
0.208	61.7229
0.207	61.4262
0.206	61.1295
0.205	60.8327
0.204	60.536
0.203	60.2392
0.202	59.9425
0.201	59.6457
0.2	59.349
0.199	59.0522
0.198	58.7555
0.197	58.4587
0.196	58.162
0.195	57.8653
0.194	57.5685
0.193	57.2718
0.192	56.975
0.191	56.6783
0.19	56.3815
0.189	56.0848
0.188	55.788
0.187	55.4913
0.186	55.1946
0.185	54.8978
0.184	54.6011
0.183	54.3043
0.182	54.0076
0.181	53.7108
0.18	53.4141
0.179	53.1173
0.178	52.8206
0.177	52.5239
0.176	52.2271
0.175	51.9304
0.174	51.6336
0.173	51.3369
0.172	51.0401
0.171	50.7434
0.17	50.4466
0.169	50.1499
0.168	49.8531
0.167	49.5564
0.166	49.2597
0.165	48.9629
0.164	48.6662
0.163	48.3694
0.162	48.0727
0.161	47.7759
0.16	47.4792
0.159	47.1824
0.158	46.8857
0.157	46.589
0.156	46.2922
0.155	45.9955
0.154	45.6987
0.153	45.402
0.152	45.1052
0.151	44.8085
0.15	44.5117
0.149	44.215
0.148	43.9182
0.147	43.6215
0.146	43.3248
0.145	43.028
0.144	42.7313
0.143	42.4345
0.142	42.1378
0.141	41.841
0.14	41.5443
0.139	41.2475
0.138	40.9508
0.137	40.6541
0.136	40.3573
0.135	40.0606
0.134	39.7638
0.133	39.4671
0.132	39.1703
0.131	38.8736
0.13	38.5768
0.129	38.2801
0.128	37.9833
0.127	37.6866
0.126	37.3899
0.125	37.0931
0.124	36.7964
0.123	36.4996
0.122	36.2029
0.121	35.9061
0.12	35.6094
0.119	35.3126
0.118	35.0159
0.117	34.7192
0.116	34.4224
0.115	34.1257
0.114	33.8289
0.113	33.5322
0.112	33.2354
0.111	32.9387
0.11	32.6419
0.109	32.3452
0.108	32.0485
0.107	31.7517
0.106	31.455
0.105	31.1582
0.104	30.8615
0.103	30.5647
0.102	30.268
0.101	29.9712
0.1	29.6745
0.099	29.3777
0.098	29.081
0.097	28.7843
0.096	28.4875
0.095	28.1908
0.094	27.894
0.093	27.5973
0.092	27.3005
0.091	27.0038
0.09	26.707
0.089	26.4103
0.088	26.1136
0.087	25.8168
0.086	25.5201
0.085	25.2233
0.084	24.9266
0.083	24.6298
0.082	24.3331
0.081	24.0363
0.08	23.7396
0.079	23.4428
0.078	23.1461
0.077	22.8494
0.076	22.5526
0.075	22.2559
0.074	21.9591
0.073	21.6624
0.072	21.3656
0.071	21.0689
0.07	20.7721
0.069	20.4754
0.068	20.1787
0.067	19.8819
0.066	19.5852
0.065	19.2884
0.064	18.9917
0.063	18.6949
0.062	18.3982
0.061	18.1014
0.06	17.8047
0.059	17.508
0.058	17.2112
0.057	16.9145
0.056	16.6177
0.055	16.321
0.054	16.0242
0.053	15.7275
0.052	15.4307
0.051	15.134
0.05	14.8372
0.049	14.5405
0.048	14.2438
0.047	13.947
0.046	13.6503
0.045	13.3535
0.044	13.0568
0.043	12.76
0.042	12.4633
0.041	12.1665
0.04	11.8698
0.039	11.5731
0.038	11.2763
0.037	10.9796
0.036	10.6828
0.035	10.3861
0.034	10.0893
0.033	9.79258
0.032	9.49584
0.031	9.19909
0.03	8.90235
0.029	8.6056
0.028	8.30886
0.027	8.01211
0.026	7.71537
0.025	7.41862
0.024	7.12188
0.023	6.82513
0.022	6.52839
0.021	6.23164
0.02	5.9349
0.019	5.63815
0.018	5.34141
0.017	5.04466
0.016	4.74792
0.015	4.45117
0.014	4.15443
0.013	3.85768
0.012	3.56094
0.011	3.26419
0.01	2.96745
0.009	2.6707
0.008	2.37396
0.007	2.07721
0.006	1.78047
0.005	1.48372
0.004	1.18698
0.003	0.890235
0.002	0.59349
0.001	0.296745
-4.44E-16	-2.88528E-13
-0.001	-0.652839
-0.002	-1.30568
-0.003	-1.95852
-0.004	-2.61136
-0.005	-3.26419
-0.006	-3.91703
-0.007	-4.56987
-0.008	-5.22271
-0.009	-5.87554
-0.01	-6.52837
-0.011	-7.18119
-0.012	-7.83401
-0.013	-8.48683
-0.014	-9.13963
-0.015	-9.79243
-0.016	-10.4452
-0.017	-11.098
-0.018	-11.7508
-0.019	-12.4035
-0.02	-13.0562
-0.021	-13.709
-0.022	-14.3617
-0.023	-15.0144
-0.024	-15.667
-0.025	-16.3197
-0.026	-16.9723
-0.027	-17.6249
-0.028	-18.2775
-0.029	-18.9301
-0.03	-19.5826
-0.031	-20.2351
-0.032	-20.8875
-0.033	-21.54
-0.034	-22.1924
-0.035	-22.8448
-0.036	-23.4971
-0.037	-24.1494
-0.038	-24.8016
-0.039	-25.4538
-0.04	-26.106
-0.041	-26.7581
-0.042	-27.4101
-0.043	-28.0622
-0.044	-28.7141
-0.045	-29.366
-0.046	-30.0179
-0.047	-30.6696
-0.048	-31.3213
-0.049	-31.9728
-0.05	-32.6244
-0.051	-33.2758
-0.052	-33.9272
-0.053	-34.5785
-0.054	-35.2297
-0.055	-35.8809
-0.056	-36.532
-0.057	-37.183
-0.058	-37.8339
-0.059	-38.4848
-0.06	-39.1356
-0.061	-39.7863
-0.062	-40.4369
-0.063	-41.0874
-0.064	-41.7379
-0.065	-42.3882
-0.066	-43.0385
-0.067	-43.6887
-0.068	-44.3388
-0.069	-44.9888
-0.07	-45.6387
-0.071	-46.2885
-0.072	-46.9382
-0.073	-47.5879
-0.074	-48.2374
-0.075	-48.8868
-0.076	-49.5361
-0.077	-50.1853
-0.078	-50.8345
-0.079	-51.4835
-0.08	-52.1324
-0.081	-52.7812
-0.082	-53.4298
-0.083	-54.0784
-0.084	-54.7269
-0.085	-55.3752
-0.086	-56.0235
-0.087	-56.6716
-0.088	-57.3196
-0.089	-57.9675
-0.09	-58.6153
-0.091	-59.2629
-0.092	-59.9104
-0.093	-60.5578
-0.094	-61.2051
-0.095	-61.8523
-0.096	-62.4993
-0.097	-63.1462
-0.098	-63.793
-0.099	-64.4396
-0.1	-65.0861
-0.101	-65.7325
-0.102	-66.3787
-0.103	-67.0248
-0.104	-67.6708
-0.105	-68.3166
-0.106	-68.9623
-0.107	-69.6078
-0.108	-70.2532
-0.109	-70.8985
-0.11	-71.5436
-0.111	-72.1885
-0.112	-72.8333
-0.113	-73.478
-0.114	-74.1225
-0.115	-74.7668
-0.116	-75.4111
-0.117	-76.0551
-0.118	-76.699
-0.119	-77.3427
-0.12	-77.9863
-0.121	-78.6297
-0.122	-79.273
-0.123	-79.916
-0.124	-80.559
-0.125	-81.2017
-0.126	-81.8443
-0.127	-82.4867
-0.128	-83.129
-0.129	-83.7711
-0.13	-84.413
-0.131	-85.0547
-0.132	-85.6962
-0.133	-86.3376
-0.134	-86.9788
-0.135	-87.6199
-0.136	-88.2607
-0.137	-88.9014
-0.138	-89.5418
-0.139	-90.1821
-0.14	-90.8222
-0.141	-91.4621
-0.142	-92.1019
-0.143	-92.7414
-0.144	-93.3808
-0.145	-94.0199
-0.146	-94.6589
-0.147	-95.2976
-0.148	-95.9362
-0.149	-96.5746
-0.15	-97.2128
-0.151	-97.8507
-0.152	-98.4885
-0.153	-99.1261
-0.154	-99.7634
-0.155	-100.401
-0.156	-101.038
-0.157	-101.674
-0.158	-102.311
-0.159	-102.947
-0.16	-103.583
-0.161	-104.219
-0.162	-104.855
-0.163	-105.49
-0.164	-106.125
-0.165	-106.76
-0.166	-107.395
-0.167	-108.03
-0.168	-108.664
-0.169	-109.298
-0.17	-109.932
-0.171	-110.566
-0.172	-111.199
-0.173	-111.833
-0.174	-112.466
-0.175	-113.098
-0.176	-113.731
-0.177	-114.363
-0.178	-114.995
-0.179	-115.627
-0.18	-116.259
-0.181	-116.89
-0.182	-117.521
-0.183	-118.152
-0.184	-118.782
-0.185	-119.413
-0.186	-120.043
-0.187	-120.673
-0.188	-121.302
-0.189	-121.932
-0.19	-122.561
-0.191	-123.19
-0.192	-123.818
-0.193	-124.447
-0.194	-125.075
-0.195	-125.702
-0.196	-126.33
-0.197	-126.957
-0.198	-127.584
-0.199	-128.211
-0.2	-128.838
-0.199	-128.176
-0.198	-127.549
-0.197	-126.905
-0.196	-126.261
-0.195	-125.617
-0.194	-124.972
-0.193	-124.328
-0.192	-123.684
-0.191	-123.04
-0.19	-122.396
-0.189	-121.751
-0.188	-121.107
-0.187	-120.463
-0.186	-119.819
-0.185	-119.175
-0.184	-118.531
-0.183	-117.886
-0.182	-117.242
-0.181	-116.598
-0.18	-115.954
-0.179	-115.31
-0.178	-114.665
-0.177	-114.021
-0.176	-113.377
-0.175	-112.733
-0.174	-112.089
-0.173	-111.444
-0.172	-110.8
-0.171	-110.156
-0.17	-109.512
-0.169	-108.868
-0.168	-108.224
-0.167	-107.579
-0.166	-106.935
-0.165	-106.291
-0.164	-105.647
-0.163	-105.003
-0.162	-104.358
-0.161	-103.714
-0.16	-103.07
-0.159	-102.426
-0.158	-101.782
-0.157	-101.137
-0.156	-100.493
-0.155	-99.8491
-0.154	-99.2049
-0.153	-98.5607
-0.152	-97.9165
-0.151	-97.2723
-0.15	-96.6282
-0.149	-95.984
-0.148	-95.3398
-0.147	-94.6956
-0.146	-94.0514
-0.145	-93.4072
-0.144	-92.763
-0.143	-92.1188
-0.142	-91.4747
-0.141	-90.8305
-0.14	-90.1863
-0.139	-89.5421
-0.138	-88.8979
-0.137	-88.2537
-0.136	-87.6095
-0.135	-86.9653
-0.134	-86.3212
-0.133	-85.677
-0.132	-85.0328
-0.131	-84.3886
-0.13	-83.7444
-0.129	-83.1002
-0.128	-82.456
-0.127	-81.8118
-0.126	-81.1676
-0.125	-80.5235
-0.124	-79.8793
-0.123	-79.2351
-0.122	-78.5909
-0.121	-77.9467
-0.12	-77.3025
-0.119	-76.6583
-0.118	-76.0141
-0.117	-75.37
-0.116	-74.7258
-0.115	-74.0816
-0.114	-73.4374
-0.113	-72.7932
-0.112	-72.149
-0.111	-71.5048
-0.11	-70.8606
-0.109	-70.2165
-0.108	-69.5723
-0.107	-68.9281
-0.106	-68.2839
-0.105	-67.6397
-0.104	-66.9955
-0.103	-66.3513
-0.102	-65.7071
-0.101	-65.063
-0.1	-64.4188
-0.099	-63.7746
-0.098	-63.1304
-0.097	-62.4862
-0.096	-61.842
-0.095	-61.1978
-0.094	-60.5536
-0.093	-59.9095
-0.092	-59.2653
-0.091	-58.6211
-0.09	-57.9769
-0.089	-57.3327
-0.088	-56.6885
-0.087	-56.0443
-0.086	-55.4001
-0.085	-54.756
-0.084	-54.1118
-0.083	-53.4676
-0.082	-52.8234
-0.081	-52.1792
-0.08	-51.535
-0.079	-50.8908
-0.078	-50.2466
-0.077	-49.6025
-0.076	-48.9583
-0.075	-48.3141
-0.074	-47.6699
-0.073	-47.0257
-0.072	-46.3815
-0.071	-45.7373
-0.07	-45.0931
-0.069	-44.449
-0.068	-43.8048
-0.067	-43.1606
-0.066	-42.5164
-0.065	-41.8722
-0.064	-41.228
-0.063	-40.5838
-0.062	-39.9396
-0.061	-39.2954
-0.06	-38.6513
-0.059	-38.0071
-0.058	-37.3629
-0.057	-36.7187
-0.056	-36.0745
-0.055	-35.4303
-0.054	-34.7861
-0.053	-34.1419
-0.052	-33.4978
-0.051	-32.8536
-0.05	-32.2094
-0.049	-31.5652
-0.048	-30.921
-0.047	-30.2768
-0.046	-29.6326
-0.045	-28.9884
-0.044	-28.3443
-0.043	-27.7001
-0.042	-27.0559
-0.041	-26.4117
-0.04	-25.7675
-0.039	-25.1233
-0.038	-24.4791
-0.037	-23.8349
-0.036	-23.1908
-0.035	-22.5466
-0.034	-21.9024
-0.033	-21.2582
-0.032	-20.614
-0.031	-19.9698
-0.03	-19.3256
-0.029	-18.6814
-0.028	-18.0373
-0.027	-17.3931
-0.026	-16.7489
-0.025	-16.1047
-0.024	-15.4605
-0.023	-14.8163
-0.022	-14.1721
-0.021	-13.5279
-0.02	-12.8838
-0.019	-12.2396
-0.018	-11.5954
-0.017	-10.9512
-0.016	-10.307
-0.015	-9.66282
-0.014	-9.01863
-0.013	-8.37444
-0.012	-7.73025
-0.011	-7.08606
-0.01	-6.44188
-0.009	-5.79769
-0.008	-5.1535
-0.007	-4.50931
-0.006	-3.86513
-0.005	-3.22094
-0.004	-2.57675
-0.003	-1.93256
-0.002	-1.28838
-0.001	-0.644188
6.66E-16	2.39906E-12
0.001	0.296679
0.002	0.593358
0.003	0.890037
0.004	1.18672
0.005	1.4834
0.006	1.78007
0.007	2.07675
0.008	2.37343
0.009	2.67011
0.01	2.96679
0.011	3.26347
0.012	3.56015
0.013	3.85683
0.014	4.15351
0.015	4.45019
0.016	4.74687
0.017	5.04354
0.018	5.34022
0.019	5.6369
0.02	5.93358
0.021	6.23026
0.022	6.52694
0.023	6.82362
0.024	7.1203
0.025	7.41698
0.026	7.71366
0.027	8.01034
0.028	8.30702
0.029	8.60369
0.03	8.90037
0.031	9.19705
0.032	9.49373
0.033	9.79041
0.034	10.0871
0.035	10.3838
0.036	10.6804
0.037	10.9771
0.038	11.2738
0.039	11.5705
0.04	11.8672
0.041	12.1638
0.042	12.4605
0.043	12.7572
0.044	13.0539
0.045	13.3506
0.046	13.6472
0.047	13.9439
0.048	14.2406
0.049	14.5373
0.05	14.834
0.051	15.1306
0.052	15.4273
0.053	15.724
0.054	16.0207
0.055	16.3174
0.056	16.614
0.057	16.9107
0.058	17.2074
0.059	17.5041
0.06	17.8007
0.061	18.0974
0.062	18.3941
0.063	18.6908
0.064	18.9875
0.065	19.2841
0.066	19.5808
0.067	19.8775
0.068	20.1742
0.069	20.4709
0.07	20.7675
0.071	21.0642
0.072	21.3609
0.073	21.6576
0.074	21.9543
0.075	22.2509
0.076	22.5476
0.077	22.8443
0.078	23.141
0.079	23.4376
0.08	23.7343
0.081	24.031
0.082	24.3277
0.083	24.6244
0.084	24.921
0.085	25.2177
0.086	25.5144
0.087	25.8111
0.088	26.1078
0.089	26.4044
0.09	26.7011
0.091	26.9978
0.092	27.2945
0.093	27.5912
0.094	27.8878
0.095	28.1845
0.096	28.4812
0.097	28.7779
0.098	29.0746
0.099	29.3712
0.1	29.6679
0.101	29.9646
0.102	30.2613
0.103	30.5579
0.104	30.8546
0.105	31.1513
0.106	31.448
0.107	31.7447
0.108	32.0413
0.109	32.338
0.11	32.6347
0.111	32.9314
0.112	33.2281
0.113	33.5247
0.114	33.8214
0.115	34.1181
0.116	34.4148
0.117	34.7115
0.118	35.0081
0.119	35.3048
0.12	35.6015
0.121	35.8982
0.122	36.1949
0.123	36.4915
0.124	36.7882
0.125	37.0849
0.126	37.3816
0.127	37.6782
0.128	37.9749
0.129	38.2716
0.13	38.5683
0.131	38.865
0.132	39.1616
0.133	39.4583
0.134	39.755
0.135	40.0517
0.136	40.3484
0.137	40.645
0.138	40.9417
0.139	41.2384
0.14	41.5351
0.141	41.8318
0.142	42.1284
0.143	42.4251
0.144	42.7218
0.145	43.0185
0.146	43.3152
0.147	43.6118
0.148	43.9085
0.149	44.2052
0.15	44.5019
0.151	44.7985
0.152	45.0952
0.153	45.3919
0.154	45.6886
0.155	45.9853
0.156	46.2819
0.157	46.5786
0.158	46.8753
0.159	47.172
0.16	47.4687
0.161	47.7653
0.162	48.062
0.163	48.3587
0.164	48.6554
0.165	48.9521
0.166	49.2487
0.167	49.5454
0.168	49.8421
0.169	50.1388
0.17	50.4354
0.171	50.7321
0.172	51.0288
0.173	51.3255
0.174	51.6222
0.175	51.9188
0.176	52.2155
0.177	52.5122
0.178	52.8089
0.179	53.1056
0.18	53.4022
0.181	53.6989
0.182	53.9956
0.183	54.2923
0.184	54.589
0.185	54.8856
0.186	55.1823
0.187	55.479
0.188	55.7757
0.189	56.0724
0.19	56.369
0.191	56.6657
0.192	56.9624
0.193	57.2591
0.194	57.5557
0.195	57.8524
0.196	58.1491
0.197	58.4458
0.198	58.7425
0.199	59.0391
0.2	59.3358
0.201	59.6325
0.202	59.9292
0.203	60.2259
0.204	60.5225
0.205	60.8192
0.206	61.1159
0.207	61.4126
0.208	61.7093
0.209	62.0059
0.21	62.3026
0.211	62.5993
0.212	62.896
0.213	63.1927
0.214	63.4893
0.215	63.786
0.216	64.0827
0.217	64.3794
0.218	64.676
0.219	64.9727
0.22	65.2694
0.221	65.5661
0.222	65.8628
0.223	66.1594
0.224	66.4561
0.225	66.7528
0.226	67.0495
0.227	67.3462
0.228	67.6428
0.229	67.9395
0.23	68.2362
0.231	68.5329
0.232	68.8296
0.233	69.1262
0.234	69.4229
0.235	69.7196
0.236	70.0163
0.237	70.3129
0.238	70.6096
0.239	70.9063
0.24	71.203
0.241	71.4997
0.242	71.7963
0.243	72.093
0.244	72.3897
0.245	72.6864
0.246	72.9831
0.247	73.2797
0.248	73.5764
0.249	73.8731
0.25	74.1698
0.251	74.4665
0.252	74.7631
0.253	75.0598
0.254	75.3565
0.255	75.6532
0.256	75.9499
0.257	76.2465
0.258	76.5432
0.259	76.8399
0.26	77.1366
0.261	77.4332
0.262	77.7299
0.263	78.0266
0.264	78.3233
0.265	78.62
0.266	78.9166
0.267	79.2133
0.268	79.51
0.269	79.8067
0.27	80.1034
0.271	80.4
0.272	80.6967
0.273	80.9934
0.274	81.2901
0.275	81.5868
0.276	81.8834
0.277	82.1801
0.278	82.4768
0.279	82.7735
0.28	83.0701
0.281	83.3668
0.282	83.6635
0.283	83.9602
0.284	84.2569
0.285	84.5535
0.286	84.8502
0.287	85.1469
0.288	85.4436
0.289	85.7402
0.29	86.0369
0.291	86.3336
0.292	86.6303
0.293	86.9267
0.294	87.223
0.295	87.5192
0.296	87.8147
0.297	88.0972
0.298	88.3611
0.299	88.6106
0.3	88.8509
0.301	89.086
0.302	89.3171
0.303	89.544
0.304	89.7694
0.305	89.9949
0.306	90.2182
0.307	90.4387
0.308	90.6542
0.309	90.8575
0.31	91.0329
0.311	91.1573
0.312	91.2086
0.313	91.1653
0.314	91.0058
0.315	90.7095
0.316	90.2566
0.317	89.6339
0.318	88.8555
0.319	87.9428
0.32	86.9372
0.321	85.8733
0.322	84.7881
0.323	83.7082
0.324	82.643
0.325	81.6384
0.326	80.6968
0.327	79.7756
0.328	78.8432
0.329	77.9277
0.33	77.0421
0.331	76.1864
0.332	75.3614
0.333	74.5722
0.334	73.8219
0.335	73.1044
0.336	72.4121
0.337	71.7447
0.338	71.1053
0.339	70.4848
0.34	69.8773
0.341	69.2837
0.342	68.7041
0.343	68.1364
0.344	67.5837
0.345	67.0446
0.346	66.5224
0.347	66.0208
0.348	65.5386
0.349	65.0798
0.35	64.6436
0.351	64.2338
0.352	63.8514
0.353	63.4985
0.354	63.1776
0.355	62.89
0.356	62.6401
0.357	62.428
0.358	62.257
0.359	62.1316
0.36	62.0514
0.361	62.0146
0.362	62.0205
0.363	62.0663
0.364	62.1465
0.365	62.2533
0.366	62.3771
0.367	62.5078
0.368	62.6349
0.369	62.7485
0.37	62.8393
0.371	62.8985
0.372	62.9181
0.373	62.8907
0.374	62.8088
0.375	62.6651
0.376	62.4537
0.377	62.1727
0.378	61.822
0.379	61.4023
0.38	60.9206
0.381	60.388
0.382	59.8185
0.383	59.229
0.384	58.6355
0.385	58.0489
0.386	57.4813
0.387	56.9409
0.388	56.4326
0.389	55.9604
0.39	55.5289
0.391	55.1386
0.392	54.7941
0.393	54.4991
0.394	54.2566
0.395	54.0745
0.396	53.9561
0.397	53.9055
0.398	53.9283
0.399	54.0261
0.4	54.1797
0.401	54.29
0.402	54.394
0.403	54.4943
0.404	54.588
0.405	54.6748
0.406	54.7558
0.407	54.8323
0.408	54.9054
0.409	54.9735
0.41	55.0354
0.411	55.0848
0.412	55.1138
0.413	55.1153
0.414	55.0833
0.415	55.0125
0.416	54.8986
0.417	54.7374
0.418	54.5269
0.419	54.2695
0.42	53.9678
0.421	53.6248
0.422	53.2492
0.423	52.8472
0.424	52.4241
0.425	51.988
0.426	51.548
0.427	51.1203
0.428	50.7186
0.429	50.3602
0.43	50.0537
0.431	49.8027
0.432	49.606
0.433	49.4602
0.434	49.3688
0.435	49.3362
0.436	49.3628
0.437	49.4477
0.438	49.5715
0.439	49.652
0.44	49.7303
0.441	49.8074
0.442	49.8808
0.443	49.9503
0.444	50.0168
0.445	50.081
0.446	50.1428
0.447	50.2021
0.448	50.26
0.449	50.3128
0.45	50.3551
0.451	50.3803
0.452	50.3829
0.453	50.3584
0.454	50.3032
0.455	50.215
0.456	50.0931
0.457	49.939
0.458	49.755
0.459	49.5419
0.46	49.3039
0.461	49.0491
0.462	48.7811
0.463	48.5077
0.464	48.2367
0.465	47.9729
0.466	47.7256
0.467	47.4991
0.468	47.3
0.469	47.1364
0.47	47.0105
0.471	46.9258
0.472	46.8876
0.473	46.8974
0.474	46.9528
0.475	47.0482
0.476	47.1319
0.477	47.2061
0.478	47.2776
0.479	47.3441
0.48	47.4048
0.481	47.4596
0.482	47.5079
0.483	47.5507
0.484	47.5847
0.485	47.606
0.486	47.6111
0.487	47.5974
0.488	47.5622
0.489	47.5038
0.49	47.421
0.491	47.3135
0.492	47.1832
0.493	47.0342
0.494	46.8691
0.495	46.6902
0.496	46.5052
0.497	46.3211
0.498	46.1411
0.499	45.9718
0.5	45.8212
0.501	45.6917
0.502	45.5862
0.503	45.5107
0.504	45.4679
0.505	45.4575
0.506	45.4778
0.507	45.5263
0.508	45.5987
0.509	45.671
0.51	45.7334
0.511	45.7927
0.512	45.849
0.513	45.9012
0.514	45.9484
0.515	45.9876
0.516	46.0143
0.517	46.0254
0.518	46.0185
0.519	45.9918
0.52	45.9445
0.521	45.8769
0.522	45.7906
0.523	45.6884
0.524	45.5723
0.525	45.444
0.526	45.3071
0.527	45.1689
0.528	45.0336
0.529	44.9035
0.53	44.7827
0.531	44.6782
0.532	44.5932
0.533	44.5284
0.534	44.4851
0.535	44.4644
0.536	44.4665
0.537	44.4895
0.538	44.5299
0.539	44.5831
0.54	44.6374
0.541	44.6858
0.542	44.7295
0.543	44.7662
0.544	44.7903
0.545	44.7966
0.546	44.7808
0.547	44.74
0.548	44.6729
0.549	44.5808
0.55	44.4683
0.551	44.3417
0.552	44.2095
0.553	44.0792
0.554	43.9584
0.555	43.8508
0.556	43.7507
0.557	43.6572
0.558	43.5757
0.559	43.5089
0.56	43.4558
0.561	43.4179
0.562	43.3975
0.563	43.3966
0.564	43.4148
0.565	43.4498
0.566	43.4984
0.567	43.5435
0.568	43.5834
0.569	43.6213
0.57	43.6577
0.571	43.6911
0.572	43.7183
0.573	43.7357
0.574	43.7406
0.575	43.7308
0.576	43.7048
0.577	43.6618
0.578	43.602
0.579	43.5255
0.58	43.4333
0.581	43.3269
0.582	43.2107
0.583	43.0907
0.584	42.9725
0.585	42.8608
0.586	42.7618
0.587	42.6826
0.588	42.6288
0.589	42.6018
0.59	42.6002
0.591	42.6167
0.592	42.6475
0.593	42.6896
0.594	42.7384
0.595	42.7918
0.596	42.8445
0.597	42.8906
0.598	42.9302
0.599	42.9615
0.6	42.9822
0.601	42.9909
0.602	42.9868
0.603	42.9697
0.604	42.9409
0.605	42.902
0.606	42.8551
0.607	42.8027
0.608	42.7469
0.609	42.6888
0.61	42.6298
0.611	42.5717
0.612	42.5178
0.613	42.4715
0.614	42.4349
0.615	42.4092
0.616	42.3948
0.617	42.3918
0.618	42.3998
0.619	42.4176
0.62	42.4431
0.621	42.474
0.622	42.5074
0.623	42.5404
0.624	42.5701
0.625	42.594
0.626	42.6097
0.627	42.6159
0.628	42.6114
0.629	42.5962
0.63	42.5706
0.631	42.5359
0.632	42.4936
0.633	42.4454
0.634	42.3929
0.635	42.3377
0.636	42.2815
0.637	42.2266
0.638	42.1756
0.639	42.1311
0.64	42.0951
0.641	42.0686
0.642	42.0524
0.643	42.0469
0.644	42.052
0.645	42.0666
0.646	42.089
0.647	42.1168
0.648	42.1471
0.649	42.1764
0.65	42.2022
0.651	42.222
0.652	42.2338
0.653	42.2364
0.654	42.23
0.655	42.2154
0.656	42.1941
0.657	42.1681
0.658	42.1395
0.659	42.11
0.66	42.0814
0.661	42.0551
0.662	42.0323
0.663	42.014
0.664	42.0007
0.665	41.9929
0.666	41.9907
0.667	41.9938
0.668	42.0017
0.669	42.0134
0.67	42.0279
0.671	42.0441
0.672	42.0609
0.673	42.0775
0.674	42.0931
0.675	42.1066
0.676	42.1171
0.677	42.124
0.678	42.1268
0.679	42.1251
0.68	42.1189
0.681	42.1083
0.682	42.094
0.683	42.0769
0.684	42.0585
0.685	42.0405
0.686	42.0242
0.687	42.0107
0.688	42.0008
0.689	41.9949
0.69	41.993
0.691	41.9949
0.692	42.0004
0.693	42.0089
0.694	42.0195
0.695	42.0315
0.696	42.0439
0.697	42.0557
0.698	42.0662
0.699	42.0745
0.7	42.0801
0.701	42.0828
0.702	42.0824
0.703	42.0792
0.704	42.0735
0.705	42.0655
0.706	42.0558
0.707	42.0448
0.708	42.0329
0.709	42.0206
0.71	42.0081
0.711	41.9957
0.712	41.9836
0.713	41.972
0.714	41.9614
0.715	41.9522
0.716	41.9448
0.717	41.9397
0.718	41.9374
0.719	41.938
0.72	41.9418
0.721	41.9485
0.722	41.9575
0.723	41.9682
0.724	41.9797
0.725	41.9912
0.726	42.0017
0.727	42.0103
0.728	42.0163
0.729	42.0194
0.73	42.02
0.731	42.0182
0.732	42.0145
0.733	42.0094
0.734	42.0038
0.735	41.9984
0.736	41.9942
0.737	41.992
0.738	41.9924
0.739	41.9955
0.74	42.0015
0.741	42.0101
0.742	42.0208
0.743	42.0329
0.744	42.046
0.745	42.0591
0.746	42.0718
0.747	42.0838
0.748	42.0944
0.749	42.1037
0.75	42.1112
0.751	42.1167
0.752	42.1205
0.753	42.1227
0.754	42.1237
0.755	42.1242
0.756	42.1245
0.757	42.1253
0.758	42.1273
0.759	42.131
0.76	42.1365
0.761	42.144
0.762	42.1533
0.763	42.1641
0.764	42.1759
0.765	42.1884
0.766	42.2009
0.767	42.2128
0.768	42.2237
0.769	42.2331
0.77	42.241
0.771	42.2466
0.772	42.25
0.773	42.2511
0.774	42.2498
0.775	42.2464
0.776	42.2414
0.777	42.2349
0.778	42.2276
0.779	42.2196
0.78	42.2114
0.781	42.2031
0.782	42.195
0.783	42.1876
0.784	42.1813
0.785	42.1771
0.786	42.1758
0.787	42.1785
0.788	42.1852
0.789	42.1961
0.79	42.2105
0.791	42.2278
0.792	42.2466
0.793	42.2656
0.794	42.284
0.795	42.3003
0.796	42.3135
0.797	42.3234
0.798	42.3305
0.799	42.3355
0.8	42.3391
0.801	42.342
0.802	42.3449
0.803	42.3488
0.804	42.3541
0.805	42.3612
0.806	42.3704
0.807	42.3819
0.808	42.3955
0.809	42.4114
0.81	42.4291
0.811	42.4479
0.812	42.4672
0.813	42.4861
0.814	42.504
0.815	42.52
0.816	42.534
0.817	42.5458
0.818	42.5558
0.819	42.564
0.82	42.5709
0.821	42.577
0.822	42.5831
0.823	42.5898
0.824	42.5974
0.825	42.6063
0.826	42.6168
0.827	42.6289
0.828	42.6427
0.829	42.6578
0.83	42.6739
0.831	42.6905
0.832	42.7072
0.833	42.7236
0.834	42.7392
0.835	42.7538
0.836	42.7668
0.837	42.7778
0.838	42.7865
0.839	42.7927
0.84	42.7964
0.841	42.7975
0.842	42.7961
0.843	42.7922
0.844	42.7858
0.845	42.7774
0.846	42.7676
0.847	42.7574
0.848	42.748
0.849	42.7408
0.85	42.7378
0.851	42.7396
0.852	42.7472
0.853	42.7607
0.854	42.78
0.855	42.8044
0.856	42.8325
0.857	42.8627
0.858	42.8933
0.859	42.9222
0.86	42.9482
0.861	42.9705
0.862	42.9886
0.863	43.0028
0.864	43.0133
0.865	43.0207
0.866	43.0257
0.867	43.029
0.868	43.0314
0.869	43.034
0.87	43.0375
0.871	43.0433
0.872	43.0522
0.873	43.0646
0.874	43.0805
0.875	43.0997
0.876	43.1216
0.877	43.1456
0.878	43.1709
0.879	43.1966
0.88	43.2218
0.881	43.2456
0.882	43.2675
0.883	43.2874
0.884	43.3049
0.885	43.3204
0.886	43.334
0.887	43.3461
0.888	43.3572
0.889	43.3674
0.89	43.3773
0.891	43.3872
0.892	43.3973
0.893	43.4082
0.894	43.4196
0.895	43.4317
0.896	43.4446
0.897	43.458
0.898	43.4713
0.899	43.4841
0.9	43.4959
0.901	43.5063
0.902	43.5147
0.903	43.5206
0.904	43.5236
0.905	43.5233
0.906	43.5199
0.907	43.5137
0.908	43.5058
0.909	43.4977
0.91	43.4912
0.911	43.4879
0.912	43.4892
0.913	43.4964
0.914	43.5102
0.915	43.5306
0.916	43.5569
0.917	43.5879
0.918	43.6207
0.919	43.6524
0.92	43.6825
0.921	43.7116
0.922	43.739
0.923	43.7639
0.924	43.7858
0.925	43.8043
0.926	43.8195
0.927	43.8317
0.928	43.8414
0.929	43.8496
0.93	43.8576
0.931	43.8664
0.932	43.8765
0.933	43.8887
0.934	43.9033
0.935	43.9205
0.936	43.94
0.937	43.9615
0.938	43.9846
0.939	44.0088
0.94	44.0334
0.941	44.0578
0.942	44.0814
0.943	44.1038
0.944	44.1247
0.945	44.1439
0.946	44.1613
0.947	44.1771
0.948	44.1914
0.949	44.2046
0.95	44.2167
0.951	44.2283
0.952	44.2397
0.953	44.2511
0.954	44.2628
0.955	44.2748
0.956	44.2866
0.957	44.298
0.958	44.3086
0.959	44.3179
0.96	44.3252
0.961	44.3299
0.962	44.3317
0.963	44.3306
0.964	44.3271
0.965	44.3221
0.966	44.3171
0.967	44.3139
0.968	44.314
0.969	44.3188
0.97	44.3294
0.971	44.3463
0.972	44.3696
0.973	44.3984
0.974	44.4297
0.975	44.4603
0.976	44.4891
0.977	44.5179
0.978	44.5464
0.979	44.5738
0.98	44.5997
0.981	44.6235
0.982	44.6451
0.983	44.6642
0.984	44.6808
0.985	44.6953
0.986	44.7088
0.987	44.7223
0.988	44.7366
0.989	44.7522
0.99	44.7694
0.991	44.7886
0.992	44.8097
0.993	44.8327
0.994	44.857
0.995	44.8824
0.996	44.9083
0.997	44.9341
0.998	44.9593
0.999	44.9834
1	45.0064
1.001	45.0278


==> miehe_shear_as_iter_case_2_0.0027.txt <==
0.0001	5
0.0002	4
0.0003	5
0.0004	4
0.0005	5
0.0006	4
0.0007	5
0.0008	4
0.0009	5
0.001	4
0.0011	4
0.0012	5
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	4
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	4
0.0067	4
0.0068	4
0.0069	5
0.007	4
0.0071	4
0.0072	4
0.0073	4
0.0074	4
0.0075	4
0.0076	4
0.0077	4
0.0078	4
0.0079	4
0.008	4
0.0081	4
0.0082	4
0.0083	4
0.0084	4
0.0085	4
0.0086	4
0.0087	4
0.0088	4
0.0089	4
0.009	4
0.0091	5
0.0092	4
0.0093	4
0.0094	4
0.0095	4
0.0096	4
0.0097	32
0.0098	14
0.0099	12
0.01	12
0.0101	16
0.0102	21
0.0103	13
0.0104	12
0.0105	12
0.0106	14
0.0107	13
0.0108	14
0.0109	12
0.011	13
0.0111	12
0.0112	21
0.0113	13
0.0114	14
0.0115	12
0.0116	18
0.0117	12
0.0118	12
0.0119	12
0.012	12
0.0121	14
0.0122	13
0.0123	14
0.0124	21
0.0125	13
0.0126	14
0.0127	18
0.0128	14
0.0129	14
0.013	21
0.0131	15
0.0132	14
0.0133	14
0.0134	21
0.0135	21
0.0136	21
0.0137	18
0.0138	21
0.0139	14
0.014	14
0.0141	14
0.0142	21
0.0143	14
0.0144	16
0.0145	21
0.0146	21
0.0147	21
0.0148	21
0.0149	24
0.015	14
0.0151	14
0.0152	21
0.0153	24
0.0154	21
0.0155	14
0.0156	14
0.0157	21
0.0158	21
0.0159	21
0.016	14
0.0161	21
0.0162	21
0.0163	21
0.0164	21
0.0165	21
0.0166	14
0.0167	21
0.0168	14
0.0169	21
0.017	21
0.0171	14
0.0172	21
0.0173	21
0.0174	21
0.0175	14
0.0176	21
0.0177	21
0.0178	20
0.0179	18
0.018	19
0.0181	20
0.0182	19
0.0183	21
0.0184	21
0.0185	19
0.0186	18
0.0187	25
0.0188	31
0.0189	21
0.019	35
0.0191	32
0.0192	12
0.0193	7
0.0194	7
0.0195	6



==> miehe_shear_as_iter_case_2_0.0055.txt <==
0.0001	4
0.0002	4
0.0003	4
0.0004	4
0.0005	4
0.0006	4
0.0007	4
0.0008	4
0.0009	4
0.001	4
0.0011	4
0.0012	4
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	4
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	4
0.0067	4
0.0068	4
0.0069	4
0.007	4
0.0071	4
0.0072	4
0.0073	4
0.0074	4
0.0075	4
0.0076	4
0.0077	4
0.0078	16
0.0079	9
0.008	10
0.0081	10
0.0082	4
0.0083	6
0.0084	8
0.0085	8
0.0086	4
0.0087	4
0.0088	9
0.0089	10
0.009	9
0.0091	4
0.0092	10
0.0093	12
0.0094	13
0.0095	14
0.0096	15
0.0097	12
0.0098	14
0.0099	13
0.01	14
0.0101	12
0.0102	14
0.0103	13
0.0104	13
0.0105	12
0.0106	18
0.0107	12
0.0108	13
0.0109	12
0.011	12
0.0111	12
0.0112	12
0.0113	13
0.0114	14
0.0115	12
0.0116	14
0.0117	12
0.0118	13
0.0119	12
0.012	13
0.0121	12
0.0122	12
0.0123	14
0.0124	14
0.0125	14
0.0126	14
0.0127	14
0.0128	12
0.0129	14
0.013	14
0.0131	12
0.0132	13
0.0133	14
0.0134	12
0.0135	13
0.0136	12
0.0137	12
0.0138	18
0.0139	13
0.014	12


==> miehe_shear_as_iter_case_2_0.011.txt <==
0.0001	4
0.0002	4
0.0003	4
0.0004	4
0.0005	4
0.0006	4
0.0007	4
0.0008	4
0.0009	4
0.001	4
0.0011	4
0.0012	4
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	4
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	4
0.0067	4
0.0068	4
0.0069	4
0.007	13
0.0071	5
0.0072	4
0.0073	4
0.0074	8
0.0075	9
0.0076	9
0.0077	4
0.0078	8
0.0079	4
0.008	4
0.0081	4
0.0082	4
0.0083	8
0.0084	4
0.0085	8
0.0086	8
0.0087	4
0.0088	4
0.0089	8
0.009	4
0.0091	12
0.0092	12
0.0093	6
0.0094	12
0.0095	12
0.0096	6
0.0097	10
0.0098	13
0.0099	12
0.01	14
0.0101	16
0.0102	12
0.0103	12
0.0104	14
0.0105	14
0.0106	16
0.0107	12
0.0108	14
0.0109	13
0.011	14
0.0111	14
0.0112	14
0.0113	12
0.0114	12
0.0115	14
0.0116	12
0.0117	12
0.0118	18
0.0119	12
0.012	14
0.0121	14
0.0122	12
0.0123	12
0.0124	12
0.0125	14
0.0126	14
0.0127	14
0.0128	11
0.0129	14
0.013	12
0.0131	12
0.0132	12
0.0133	14
0.0134	21
0.0135	19
0.0136	28
0.0137	14
0.0138	14
0.0139	14
0.014	7
0.0141	6
0.0142	6
0.0143	6


==> miehe_shear_as_iter_case_2_0.022.txt <==
0.0001	4
0.0002	6
0.0003	4
0.0004	4
0.0005	4
0.0006	4
0.0007	4
0.0008	4
0.0009	4
0.001	4
0.0011	4
0.0012	4
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	4
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	8
0.0067	4
0.0068	4
0.0069	4
0.007	4
0.0071	4
0.0072	4
0.0073	4
0.0074	4
0.0075	4
0.0076	16
0.0077	6
0.0078	4
0.0079	4
0.008	4
0.0081	4
0.0082	8
0.0083	8
0.0084	4
0.0085	8
0.0086	8
0.0087	8
0.0088	8
0.0089	4
0.009	8
0.0091	10
0.0092	8
0.0093	7
0.0094	14
0.0095	14
0.0096	15
0.0097	14
0.0098	14
0.0099	15
0.01	14
0.0101	15
0.0102	15
0.0103	16
0.0104	14
0.0105	14
0.0106	12
0.0107	14
0.0108	15
0.0109	14
0.011	14
0.0111	14
0.0112	14
0.0113	14
0.0114	14
0.0115	14
0.0116	14
0.0117	14
0.0118	14
0.0119	14
0.012	14
0.0121	6
0.0122	7
0.0123	7
0.0124	8
0.0125	8
0.0126	7
0.0127	6


==> miehe_shear_as_iter_extra_case_2_0.0027.txt <==
0.0001	5.00E+00
0.0002	4.00E+00
0.0003	5.00E+00
0.0004	4.00E+00
0.0005	4.00E+00
0.0006	4.00E+00
0.0007	5.00E+00
0.0008	4.00E+00
0.0009	4.00E+00
0.001	4.00E+00
0.0011	4.00E+00
0.0012	4.00E+00
0.0013	4.00E+00
0.0014	4.00E+00
0.0015	4.00E+00
0.0016	4.00E+00
0.0017	4.00E+00
0.0018	4.00E+00
0.0019	4.00E+00
0.002	4.00E+00
0.0021	4.00E+00
0.0022	4.00E+00
0.0023	4.00E+00
0.0024	4.00E+00
0.0025	4.00E+00
0.0026	4.00E+00
0.0027	4.00E+00
0.0028	4.00E+00
0.0029	4.00E+00
0.003	4.00E+00
0.0031	4.00E+00
0.0032	4.00E+00
0.0033	4.00E+00
0.0034	4.00E+00
0.0035	4.00E+00
0.0036	4.00E+00
0.0037	4.00E+00
0.0038	4.00E+00
0.0039	4.00E+00
0.004	4.00E+00
0.0041	4.00E+00
0.0042	4.00E+00
0.0043	4.00E+00
0.0044	4.00E+00
0.0045	4.00E+00
0.0046	4.00E+00
0.0047	4.00E+00
0.0048	4.00E+00
0.0049	4.00E+00
0.005	4.00E+00
0.0051	4.00E+00
0.0052	4.00E+00
0.0053	4.00E+00
0.0054	4.00E+00
0.0055	4.00E+00
0.0056	4.00E+00
0.0057	4.00E+00
0.0058	4.00E+00
0.0059	4.00E+00
0.006	4.00E+00
0.0061	4.00E+00
0.0062	4.00E+00
0.0063	4.00E+00
0.0064	4.00E+00
0.0065	4.00E+00
0.0066	4.00E+00
0.0067	4.00E+00
0.0068	4.00E+00
0.0069	4.00E+00
0.007	4.00E+00
0.0071	4.00E+00
0.0072	4.00E+00
0.0073	4.00E+00
0.0074	4.00E+00
0.0075	4.00E+00
0.0076	4.00E+00
0.0077	4.00E+00
0.0078	4.00E+00
0.0079	4.00E+00
0.008	4.00E+00
0.0081	4.00E+00
0.0082	4.00E+00
0.0083	4.00E+00
0.0084	4.00E+00
0.0085	4.00E+00
0.0086	4.00E+00
0.0087	4.00E+00
0.0088	4.00E+00
0.0089	4.00E+00
0.009	4.00E+00
0.0091	4.00E+00
0.0092	4.00E+00
0.0093	4.00E+00
0.0094	4.00E+00
0.0095	4.00E+00
0.0096	4.00E+00
0.0097	1.09E+03
0.0098	6.39E+02
0.0099	3.75E+02
0.01	3.27E+02
0.0101	2.44E+02
0.0102	2.25E+02
0.0103	1.69E+02
0.0104	2.12E+02
0.0105	2.31E+02
0.0106	2.21E+02
0.0107	2.16E+02
0.0108	2.16E+02
0.0109	2.17E+02
0.011	1.50E+02
0.0111	1.53E+02
0.0112	1.59E+02
0.0113	1.54E+02
0.0114	1.50E+02
0.0115	1.55E+02
0.0116	1.55E+02
0.0117	1.42E+02
0.0118	1.39E+02
0.0119	1.55E+02
0.012	1.42E+02
0.0121	1.33E+02
0.0122	1.26E+02
0.0123	1.24E+02
0.0124	1.16E+02
0.0125	1.19E+02
0.0126	1.15E+02
0.0127	1.18E+02
0.0128	1.06E+02
0.0129	1.09E+02
0.013	9.40E+01
0.0131	9.30E+01
0.0132	6.50E+01
0.0133	1.02E+02
0.0134	1.23E+02
0.0135	9.11E+02
0.0136	2.58E+02
0.0137	1.57E+02
0.0138	6.10E+01


==> miehe_shear_as_iter_extra_case_2_0.0055.txt <==
0.0001	4.00E+00
0.0002	4.00E+00
0.0003	4.00E+00
0.0004	4.00E+00
0.0005	4.00E+00
0.0006	4.00E+00
0.0007	4.00E+00
0.0008	4.00E+00
0.0009	4.00E+00
0.001	4.00E+00
0.0011	4.00E+00
0.0012	4.00E+00
0.0013	4.00E+00
0.0014	4.00E+00
0.0015	4.00E+00
0.0016	4.00E+00
0.0017	4.00E+00
0.0018	4.00E+00
0.0019	4.00E+00
0.002	4.00E+00
0.0021	4.00E+00
0.0022	4.00E+00
0.0023	4.00E+00
0.0024	4.00E+00
0.0025	4.00E+00
0.0026	4.00E+00
0.0027	4.00E+00
0.0028	4.00E+00
0.0029	4.00E+00
0.003	4.00E+00
0.0031	4.00E+00
0.0032	4.00E+00
0.0033	4.00E+00
0.0034	4.00E+00
0.0035	4.00E+00
0.0036	4.00E+00
0.0037	4.00E+00
0.0038	4.00E+00
0.0039	4.00E+00
0.004	4.00E+00
0.0041	4.00E+00
0.0042	4.00E+00
0.0043	4.00E+00
0.0044	4.00E+00
0.0045	4.00E+00
0.0046	4.00E+00
0.0047	4.00E+00
0.0048	4.00E+00
0.0049	4.00E+00
0.005	4.00E+00
0.0051	4.00E+00
0.0052	4.00E+00
0.0053	4.00E+00
0.0054	4.00E+00
0.0055	4.00E+00
0.0056	4.00E+00
0.0057	4.00E+00
0.0058	4.00E+00
0.0059	4.00E+00
0.006	4.00E+00
0.0061	4.00E+00
0.0062	4.00E+00
0.0063	4.00E+00
0.0064	4.00E+00
0.0065	4.00E+00
0.0066	4.00E+00
0.0067	4.00E+00
0.0068	4.00E+00
0.0069	4.00E+00
0.007	4.00E+00
0.0071	4.00E+00
0.0072	4.00E+00
0.0073	4.00E+00
0.0074	4.00E+00
0.0075	4.00E+00
0.0076	4.00E+00
0.0077	4.00E+00
0.0078	5.80E+01
0.0079	2.60E+01
0.008	2.40E+01
0.0081	4.00E+00
0.0082	4.00E+00
0.0083	1.00E+01
0.0084	4.00E+00
0.0085	5.00E+00
0.0086	5.00E+00
0.0087	4.00E+00
0.0088	4.00E+00
0.0089	4.00E+00
0.009	8.00E+00
0.0091	4.00E+00
0.0092	8.00E+00
0.0093	2.54E+02
0.0094	3.26E+02
0.0095	1.63E+02
0.0096	2.02E+02
0.0097	1.39E+02
0.0098	1.29E+02
0.0099	1.21E+02
0.01	1.19E+02
0.0101	1.24E+02
0.0102	1.16E+02
0.0103	1.25E+02
0.0104	1.17E+02
0.0105	1.17E+02
0.0106	1.16E+02
0.0107	1.18E+02
0.0108	1.22E+02
0.0109	1.01E+02
0.011	1.07E+02
0.0111	8.70E+01
0.0112	9.10E+01
0.0113	5.90E+01
0.0114	6.10E+01
0.0115	6.10E+01
0.0116	9.70E+01
0.0117	5.60E+01
0.0118	6.10E+01
0.0119	4.50E+01
0.012	4.90E+01
0.0121	5.00E+01
0.0122	5.00E+01
0.0123	4.80E+01
0.0124	2.80E+01
0.0125	7.00E+00
0.0126	7.00E+00
0.0127	6.00E+00
0.0128	1.00E+01
0.0129	1.00E+01
0.013	6.00E+00
0.0131	1.60E+01
0.0132	1.60E+01
0.0133	9.00E+00
0.0134	1.00E+01
0.0135	2.00E+01
0.0136	1.80E+01
0.0137	8.00E+00
0.0138	1.60E+01
0.0139	4.70E+01
0.014	7.99E+02
0.0141	6.00E+01
0.0142	4.10E+01


==> miehe_shear_as_iter_extra_case_2_0.011.txt <==
0.0001	4.00E+00
0.0002	4.00E+00
0.0003	4.00E+00
0.0004	4.00E+00
0.0005	4.00E+00
0.0006	4.00E+00
0.0007	4.00E+00
0.0008	4.00E+00
0.0009	4.00E+00
0.001	4.00E+00
0.0011	4.00E+00
0.0012	4.00E+00
0.0013	4.00E+00
0.0014	4.00E+00
0.0015	4.00E+00
0.0016	4.00E+00
0.0017	4.00E+00
0.0018	4.00E+00
0.0019	4.00E+00
0.002	4.00E+00
0.0021	4.00E+00
0.0022	4.00E+00
0.0023	4.00E+00
0.0024	4.00E+00
0.0025	4.00E+00
0.0026	4.00E+00
0.0027	4.00E+00
0.0028	4.00E+00
0.0029	4.00E+00
0.003	4.00E+00
0.0031	4.00E+00
0.0032	4.00E+00
0.0033	4.00E+00
0.0034	4.00E+00
0.0035	4.00E+00
0.0036	4.00E+00
0.0037	4.00E+00
0.0038	4.00E+00
0.0039	4.00E+00
0.004	4.00E+00
0.0041	4.00E+00
0.0042	4.00E+00
0.0043	4.00E+00
0.0044	4.00E+00
0.0045	4.00E+00
0.0046	4.00E+00
0.0047	4.00E+00
0.0048	4.00E+00
0.0049	4.00E+00
0.005	4.00E+00
0.0051	4.00E+00
0.0052	4.00E+00
0.0053	4.00E+00
0.0054	4.00E+00
0.0055	4.00E+00
0.0056	4.00E+00
0.0057	4.00E+00
0.0058	4.00E+00
0.0059	4.00E+00
0.006	4.00E+00
0.0061	4.00E+00
0.0062	4.00E+00
0.0063	4.00E+00
0.0064	4.00E+00
0.0065	4.00E+00
0.0066	4.00E+00
0.0067	4.00E+00
0.0068	4.00E+00
0.0069	4.00E+00
0.007	1.80E+01
0.0071	1.40E+01
0.0072	4.00E+00
0.0073	5.00E+00
0.0074	5.00E+00
0.0075	8.00E+00
0.0076	4.00E+00
0.0077	4.00E+00
0.0078	8.00E+00
0.0079	4.00E+00
0.008	4.00E+00
0.0081	4.00E+00
0.0082	8.00E+00
0.0083	8.00E+00
0.0084	4.00E+00
0.0085	8.00E+00
0.0086	8.00E+00
0.0087	4.00E+00
0.0088	4.00E+00
0.0089	8.00E+00
0.009	2.10E+01
0.0091	3.90E+01
0.0092	5.50E+01
0.0093	1.55E+02
0.0094	1.10E+02
0.0095	1.12E+02
0.0096	1.02E+02
0.0097	1.02E+02
0.0098	9.90E+01
0.0099	8.50E+01
0.01	5.70E+01
0.0101	5.50E+01
0.0102	6.20E+01
0.0103	6.10E+01
0.0104	4.70E+01
0.0105	4.50E+01
0.0106	4.70E+01
0.0107	4.90E+01
0.0108	4.60E+01
0.0109	3.10E+01
0.011	1.20E+01
0.0111	6.00E+00
0.0112	9.00E+00
0.0113	4.00E+00
0.0114	5.00E+00
0.0115	7.00E+00
0.0116	7.00E+00
0.0117	7.00E+00
0.0118	9.00E+00
0.0119	9.00E+00
0.012	1.60E+01
0.0121	1.60E+01
0.0122	1.20E+01
0.0123	7.00E+00
0.0124	1.40E+01
0.0125	8.00E+00
0.0126	3.47E+02
0.0127	1.75E+02
0.0128	2.00E+01


==> miehe_shear_as_iter_extra_case_2_0.022.txt <==
0.0001	4.00E+00
0.0002	6.00E+00
0.0003	4.00E+00
0.0004	4.00E+00
0.0005	4.00E+00
0.0006	4.00E+00
0.0007	4.00E+00
0.0008	4.00E+00
0.0009	4.00E+00
0.001	4.00E+00
0.0011	4.00E+00
0.0012	4.00E+00
0.0013	4.00E+00
0.0014	4.00E+00
0.0015	4.00E+00
0.0016	4.00E+00
0.0017	4.00E+00
0.0018	4.00E+00
0.0019	4.00E+00
0.002	4.00E+00
0.0021	4.00E+00
0.0022	4.00E+00
0.0023	4.00E+00
0.0024	4.00E+00
0.0025	4.00E+00
0.0026	4.00E+00
0.0027	4.00E+00
0.0028	4.00E+00
0.0029	4.00E+00
0.003	4.00E+00
0.0031	4.00E+00
0.0032	4.00E+00
0.0033	4.00E+00
0.0034	4.00E+00
0.0035	4.00E+00
0.0036	4.00E+00
0.0037	4.00E+00
0.0038	4.00E+00
0.0039	4.00E+00
0.004	4.00E+00
0.0041	4.00E+00
0.0042	4.00E+00
0.0043	4.00E+00
0.0044	4.00E+00
0.0045	4.00E+00
0.0046	4.00E+00
0.0047	4.00E+00
0.0048	4.00E+00
0.0049	4.00E+00
0.005	4.00E+00
0.0051	4.00E+00
0.0052	4.00E+00
0.0053	4.00E+00
0.0054	4.00E+00
0.0055	4.00E+00
0.0056	4.00E+00
0.0057	4.00E+00
0.0058	4.00E+00
0.0059	4.00E+00
0.006	4.00E+00
0.0061	4.00E+00
0.0062	4.00E+00
0.0063	4.00E+00
0.0064	4.00E+00
0.0065	4.00E+00
0.0066	8.00E+00
0.0067	4.00E+00
0.0068	4.00E+00
0.0069	4.00E+00
0.007	4.00E+00
0.0071	4.00E+00
0.0072	4.00E+00
0.0073	4.00E+00
0.0074	4.00E+00
0.0075	4.00E+00
0.0076	1.60E+01
0.0077	6.00E+00
0.0078	4.00E+00
0.0079	4.00E+00
0.008	4.00E+00
0.0081	4.00E+00
0.0082	8.00E+00
0.0083	8.00E+00
0.0084	4.00E+00
0.0085	8.00E+00
0.0086	8.00E+00
0.0087	8.00E+00
0.0088	8.00E+00
0.0089	4.00E+00
0.009	8.00E+00
0.0091	1.80E+01
0.0092	1.40E+01
0.0093	4.50E+01
0.0094	1.02E+02
0.0095	7.90E+01
0.0096	6.60E+01
0.0097	6.10E+01
0.0098	5.20E+01
0.0099	5.20E+01
0.01	4.20E+01
0.0101	4.40E+01
0.0102	6.40E+01
0.0103	4.40E+01
0.0104	2.40E+01
0.0105	1.30E+01
0.0106	6.00E+00
0.0107	5.00E+00
0.0108	1.00E+01
0.0109	5.00E+00
0.011	1.00E+01
0.0111	6.00E+00
0.0112	1.00E+01
0.0113	5.00E+00
0.0114	1.20E+01
0.0115	8.00E+00
0.0116	1.60E+01
0.0117	2.30E+01
0.0118	5.70E+01
0.0119	3.80E+01
0.012	2.20E+01


==> miehe_shear_as_iter_lin_old_iter_1e-1_case_2_0.0027.txt <==
0.0001	6
0.0002	4
0.0003	5
0.0004	4
0.0005	4
0.0006	5
0.0007	4
0.0008	4
0.0009	4
0.001	4
0.0011	4
0.0012	4
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	5
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	4
0.0067	4
0.0068	4
0.0069	4
0.007	4
0.0071	4
0.0072	4
0.0073	4
0.0074	4
0.0075	4
0.0076	4
0.0077	4
0.0078	4
0.0079	4
0.008	4
0.0081	4
0.0082	4
0.0083	4
0.0084	4
0.0085	4
0.0086	4
0.0087	4
0.0088	4
0.0089	4
0.009	4
0.0091	4
0.0092	4
0.0093	4
0.0094	4
0.0095	4
0.0096	4
0.0097	4
0.0098	870
0.0099	93
0.01	138
0.0101	358
0.0102	398
0.0103	480
0.0104	438
0.0105	301
0.0106	732
0.0107	381
0.0108	543
0.0109	819
0.011	331
0.0111	817
0.0112	1058
0.0113	612
0.0114	683
0.0115	943
0.0116	877
0.0117	1328
0.0118	1172
0.0119	592
0.012	1280
0.0121	959
0.0122	1864
0.0123	722
0.0124	1177
0.0125	939
0.0126	979
0.0127	775
0.0128	591
0.0129	456
0.013	989
0.0131	461
0.0132	691
0.0133	851
0.0134	589
0.0135	384
0.0136	590
0.0137	464
0.0138	1100
0.0139	666
0.014	327
0.0141	344
0.0142	507
0.0143	281
0.0144	257
0.0145	271
0.0146	449
0.0147	219
0.0148	574
0.0149	269
0.015	167
0.0151	221
0.0152	251
0.0153	267
0.0154	436
0.0155	4770


==> miehe_shear_as_iter_lin_old_iter_1e-1_case_2_0.0055.txt <==
0.0001	4
0.0002	4
0.0003	4
0.0004	4
0.0005	4
0.0006	4
0.0007	4
0.0008	4
0.0009	4
0.001	4
0.0011	4
0.0012	4
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	4
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	4
0.0067	4
0.0068	4
0.0069	4
0.007	4
0.0071	4
0.0072	4
0.0073	4
0.0074	4
0.0075	4
0.0076	4
0.0077	4
0.0078	4
0.0079	44
0.008	4
0.0081	4
0.0082	4
0.0083	4
0.0084	8
0.0085	9
0.0086	8
0.0087	4
0.0088	4
0.0089	8
0.009	8
0.0091	4
0.0092	4
0.0093	21
0.0094	31
0.0095	26
0.0096	26
0.0097	52
0.0098	217
0.0099	96
0.01	86
0.0101	90
0.0102	159
0.0103	114
0.0104	112
0.0105	289
0.0106	306
0.0107	245
0.0108	146
0.0109	252
0.011	265
0.0111	522
0.0112	596
0.0113	182
0.0114	404
0.0115	468
0.0116	466
0.0117	331
0.0118	463
0.0119	324
0.012	331
0.0121	458
0.0122	454
0.0123	318
0.0124	438
0.0125	160
0.0126	605
0.0127	394
0.0128	265
0.0129	376
0.013	349
0.0131	154
0.0132	247
0.0133	408
0.0134	268
0.0135	232
0.0136	241
0.0137	216
0.0138	123
0.0139	179
0.014	119
0.0141	174
0.0142	124
0.0143	243
0.0144	209
0.0145	1830


==> miehe_shear_as_iter_lin_old_iter_1e-1_case_2_0.011.txt <==
0.0001	4
0.0002	4
0.0003	4
0.0004	4
0.0005	4
0.0006	4
0.0007	4
0.0008	4
0.0009	4
0.001	4
0.0011	4
0.0012	4
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	4
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	4
0.0067	4
0.0068	4
0.0069	4
0.007	17
0.0071	4
0.0072	4
0.0073	4
0.0074	4
0.0075	8
0.0076	10
0.0077	4
0.0078	4
0.0079	8
0.008	4
0.0081	4
0.0082	4
0.0083	8
0.0084	8
0.0085	4
0.0086	8
0.0087	8
0.0088	4
0.0089	4
0.009	4
0.0091	8
0.0092	8
0.0093	4
0.0094	23
0.0095	11
0.0096	26
0.0097	25
0.0098	39
0.0099	270
0.01	55
0.0101	55
0.0102	53
0.0103	54
0.0104	63
0.0105	74
0.0106	117
0.0107	86
0.0108	89
0.0109	170
0.011	152
0.0111	174
0.0112	184
0.0113	203
0.0114	282
0.0115	216
0.0116	213
0.0117	190
0.0118	295
0.0119	191
0.012	128
0.0121	201
0.0122	132
0.0123	180
0.0124	126
0.0125	186
0.0126	113
0.0127	183
0.0128	199
0.0129	118
0.013	290
0.0131	177
0.0132	187
0.0133	396
0.0134	591

==> miehe_shear_as_iter_lin_old_iter_1e-1_case_2_0.022.txt <==
0.0001	4
0.0002	6
0.0003	4
0.0004	4
0.0005	4
0.0006	4
0.0007	4
0.0008	4
0.0009	4
0.001	4
0.0011	4
0.0012	4
0.0013	4
0.0014	4
0.0015	4
0.0016	4
0.0017	4
0.0018	4
0.0019	4
0.002	4
0.0021	4
0.0022	4
0.0023	4
0.0024	4
0.0025	4
0.0026	4
0.0027	4
0.0028	4
0.0029	4
0.003	4
0.0031	4
0.0032	4
0.0033	4
0.0034	4
0.0035	4
0.0036	4
0.0037	4
0.0038	4
0.0039	4
0.004	4
0.0041	4
0.0042	4
0.0043	4
0.0044	4
0.0045	4
0.0046	4
0.0047	4
0.0048	4
0.0049	4
0.005	4
0.0051	4
0.0052	4
0.0053	4
0.0054	4
0.0055	4
0.0056	4
0.0057	4
0.0058	4
0.0059	4
0.006	4
0.0061	4
0.0062	4
0.0063	4
0.0064	4
0.0065	4
0.0066	4
0.0067	8
0.0068	4
0.0069	4
0.007	4
0.0071	4
0.0072	4
0.0073	4
0.0074	4
0.0075	4
0.0076	9
0.0077	9
0.0078	4
0.0079	4
0.008	4
0.0081	4
0.0082	8
0.0083	4
0.0084	8
0.0085	4
0.0086	8
0.0087	8
0.0088	8
0.0089	8
0.009	4
0.0091	8
0.0092	4
0.0093	8
0.0094	5
0.0095	13
0.0096	13
0.0097	28
0.0098	25
0.0099	28
0.01	43
0.0101	71
0.0102	167
0.0103	41
0.0104	44
0.0105	43
0.0106	19
0.0107	49
0.0108	52
0.0109	55
0.011	69
0.0111	71
0.0112	79
0.0113	78
0.0114	74
0.0115	87
0.0116	76
0.0117	132
0.0118	138
0.0119	139
0.012	95
0.0121	156
0.0122	250
0.0123	445


==> miehe_shear_load_disp_case_2_0.0027.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.07E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.61E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.80E+02
0.0029	1.86E+02
0.003	1.93E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.12E+02
0.0034	2.18E+02
0.0035	2.25E+02
0.0036	2.31E+02
0.0037	2.37E+02
0.0038	2.44E+02
0.0039	2.50E+02
0.004	2.57E+02
0.0041	2.63E+02
0.0042	2.69E+02
0.0043	2.76E+02
0.0044	2.82E+02
0.0045	2.89E+02
0.0046	2.95E+02
0.0047	3.01E+02
0.0048	3.08E+02
0.0049	3.14E+02
0.005	3.21E+02
0.0051	3.27E+02
0.0052	3.33E+02
0.0053	3.40E+02
0.0054	3.46E+02
0.0055	3.52E+02
0.0056	3.59E+02
0.0057	3.65E+02
0.0058	3.72E+02
0.0059	3.78E+02
0.006	3.84E+02
0.0061	3.91E+02
0.0062	3.97E+02
0.0063	4.03E+02
0.0064	4.10E+02
0.0065	4.16E+02
0.0066	4.22E+02
0.0067	4.29E+02
0.0068	4.35E+02
0.0069	4.41E+02
0.007	4.48E+02
0.0071	4.54E+02
0.0072	4.60E+02
0.0073	4.67E+02
0.0074	4.73E+02
0.0075	4.79E+02
0.0076	4.86E+02
0.0077	4.92E+02
0.0078	4.98E+02
0.0079	5.05E+02
0.008	5.11E+02
0.0081	5.17E+02
0.0082	5.24E+02
0.0083	5.30E+02
0.0084	5.36E+02
0.0085	5.43E+02
0.0086	5.49E+02
0.0087	5.55E+02
0.0088	5.61E+02
0.0089	5.68E+02
0.009	5.74E+02
0.0091	5.80E+02
0.0092	5.86E+02
0.0093	5.93E+02
0.0094	5.99E+02
0.0095	6.05E+02
0.0096	6.11E+02
0.0097	6.13E+02
0.0098	6.16E+02
0.0099	6.19E+02
0.01	6.22E+02
0.0101	6.24E+02
0.0102	6.27E+02
0.0103	6.29E+02
0.0104	6.32E+02
0.0105	6.35E+02
0.0106	6.38E+02
0.0107	6.40E+02
0.0108	6.43E+02
0.0109	6.45E+02
0.011	6.48E+02
0.0111	6.50E+02
0.0112	6.52E+02
0.0113	6.54E+02
0.0114	6.55E+02
0.0115	6.57E+02
0.0116	6.59E+02
0.0117	6.60E+02
0.0118	6.62E+02
0.0119	6.63E+02
0.012	6.64E+02
0.0121	6.65E+02
0.0122	6.66E+02
0.0123	6.67E+02
0.0124	6.68E+02
0.0125	6.68E+02
0.0126	6.69E+02
0.0127	6.69E+02
0.0128	6.69E+02
0.0129	6.69E+02
0.013	6.69E+02
0.0131	6.69E+02
0.0132	6.69E+02
0.0133	6.68E+02
0.0134	6.68E+02
0.0135	6.67E+02
0.0136	6.67E+02
0.0137	6.66E+02
0.0138	6.65E+02
0.0139	6.64E+02
0.014	6.62E+02
0.0141	6.61E+02
0.0142	6.59E+02
0.0143	6.58E+02
0.0144	6.56E+02
0.0145	6.54E+02
0.0146	6.52E+02
0.0147	6.50E+02
0.0148	6.48E+02
0.0149	6.46E+02
0.015	6.43E+02
0.0151	6.41E+02
0.0152	6.38E+02
0.0153	6.35E+02
0.0154	6.32E+02
0.0155	6.29E+02
0.0156	6.27E+02
0.0157	6.23E+02
0.0158	6.20E+02
0.0159	6.17E+02
0.016	6.14E+02
0.0161	6.10E+02
0.0162	6.07E+02
0.0163	6.03E+02
0.0164	6.00E+02
0.0165	5.96E+02
0.0166	5.92E+02
0.0167	5.88E+02
0.0168	5.85E+02
0.0169	5.81E+02
0.017	5.77E+02
0.0171	5.73E+02
0.0172	5.69E+02
0.0173	5.65E+02
0.0174	5.61E+02
0.0175	5.57E+02
0.0176	5.53E+02
0.0177	5.49E+02
0.0178	5.45E+02
0.0179	5.41E+02
0.018	5.37E+02
0.0181	5.33E+02
0.0182	5.29E+02
0.0183	5.25E+02
0.0184	5.21E+02
0.0185	5.16E+02
0.0186	5.12E+02
0.0187	5.08E+02
0.0188	5.03E+02
0.0189	4.98E+02
0.019	4.92E+02
0.0191	4.83E+02
0.0192	4.74E+02
0.0193	4.66E+02
0.0194	4.61E+02
0.0195	4.59E+02


==> miehe_shear_load_disp_case_2_0.0055.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.07E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.80E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.12E+02
0.0034	2.18E+02
0.0035	2.24E+02
0.0036	2.31E+02
0.0037	2.37E+02
0.0038	2.44E+02
0.0039	2.50E+02
0.004	2.56E+02
0.0041	2.63E+02
0.0042	2.69E+02
0.0043	2.75E+02
0.0044	2.82E+02
0.0045	2.88E+02
0.0046	2.94E+02
0.0047	3.01E+02
0.0048	3.07E+02
0.0049	3.14E+02
0.005	3.20E+02
0.0051	3.26E+02
0.0052	3.33E+02
0.0053	3.39E+02
0.0054	3.45E+02
0.0055	3.52E+02
0.0056	3.58E+02
0.0057	3.64E+02
0.0058	3.71E+02
0.0059	3.77E+02
0.006	3.83E+02
0.0061	3.89E+02
0.0062	3.96E+02
0.0063	4.02E+02
0.0064	4.08E+02
0.0065	4.15E+02
0.0066	4.21E+02
0.0067	4.27E+02
0.0068	4.33E+02
0.0069	4.40E+02
0.007	4.46E+02
0.0071	4.52E+02
0.0072	4.58E+02
0.0073	4.65E+02
0.0074	4.71E+02
0.0075	4.77E+02
0.0076	4.83E+02
0.0077	4.90E+02
0.0078	4.90E+02
0.0079	4.96E+02
0.008	5.03E+02
0.0081	5.09E+02
0.0082	5.15E+02
0.0083	5.21E+02
0.0084	5.27E+02
0.0085	5.33E+02
0.0086	5.39E+02
0.0087	5.44E+02
0.0088	5.50E+02
0.0089	5.56E+02
0.009	5.62E+02
0.0091	5.67E+02
0.0092	5.72E+02
0.0093	5.76E+02
0.0094	5.64E+02
0.0095	5.69E+02
0.0096	5.74E+02
0.0097	5.73E+02
0.0098	5.75E+02
0.0099	5.74E+02
0.01	5.71E+02
0.0101	5.70E+02
0.0102	5.68E+02
0.0103	5.63E+02
0.0104	5.62E+02
0.0105	5.59E+02
0.0106	5.52E+02
0.0107	5.48E+02
0.0108	5.39E+02
0.0109	5.38E+02
0.011	5.28E+02
0.0111	5.24E+02
0.0112	5.16E+02
0.0113	5.11E+02
0.0114	5.05E+02
0.0115	4.94E+02
0.0116	4.91E+02
0.0117	4.83E+02
0.0118	4.78E+02
0.0119	4.69E+02
0.012	4.66E+02
0.0121	4.63E+02
0.0122	4.51E+02
0.0123	4.53E+02
0.0124	4.47E+02
0.0125	4.38E+02
0.0126	4.36E+02
0.0127	4.28E+02
0.0128	4.24E+02
0.0129	4.21E+02
0.013	4.17E+02
0.0131	4.14E+02
0.0132	4.13E+02
0.0133	4.10E+02
0.0134	4.09E+02
0.0135	4.08E+02
0.0136	4.06E+02
0.0137	4.03E+02
0.0138	4.00E+02
0.0139	3.94E+02
0.014	3.54E+02


==> miehe_shear_load_disp_case_2_0.011.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.06E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.79E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.11E+02
0.0034	2.18E+02
0.0035	2.24E+02
0.0036	2.30E+02
0.0037	2.37E+02
0.0038	2.43E+02
0.0039	2.49E+02
0.004	2.56E+02
0.0041	2.62E+02
0.0042	2.68E+02
0.0043	2.75E+02
0.0044	2.81E+02
0.0045	2.87E+02
0.0046	2.94E+02
0.0047	3.00E+02
0.0048	3.06E+02
0.0049	3.13E+02
0.005	3.19E+02
0.0051	3.25E+02
0.0052	3.31E+02
0.0053	3.38E+02
0.0054	3.44E+02
0.0055	3.50E+02
0.0056	3.56E+02
0.0057	3.63E+02
0.0058	3.69E+02
0.0059	3.75E+02
0.006	3.81E+02
0.0061	3.87E+02
0.0062	3.94E+02
0.0063	4.00E+02
0.0064	4.06E+02
0.0065	4.12E+02
0.0066	4.18E+02
0.0067	4.24E+02
0.0068	4.31E+02
0.0069	4.37E+02
0.007	4.41E+02
0.0071	4.46E+02
0.0072	4.52E+02
0.0073	4.58E+02
0.0074	4.64E+02
0.0075	4.70E+02
0.0076	4.75E+02
0.0077	4.81E+02
0.0078	4.87E+02
0.0079	4.93E+02
0.008	4.99E+02
0.0081	5.05E+02
0.0082	5.10E+02
0.0083	5.16E+02
0.0084	5.22E+02
0.0085	5.27E+02
0.0086	5.33E+02
0.0087	5.38E+02
0.0088	5.44E+02
0.0089	5.49E+02
0.009	5.54E+02
0.0091	5.60E+02
0.0092	5.65E+02
0.0093	5.69E+02
0.0094	5.74E+02
0.0095	5.78E+02
0.0096	5.81E+02
0.0097	5.84E+02
0.0098	5.85E+02
0.0099	5.84E+02
0.01	5.81E+02
0.0101	5.78E+02
0.0102	5.75E+02
0.0103	5.72E+02
0.0104	5.69E+02
0.0105	5.66E+02
0.0106	5.62E+02
0.0107	5.59E+02
0.0108	5.56E+02
0.0109	5.52E+02
0.011	5.48E+02
0.0111	5.44E+02
0.0112	5.40E+02
0.0113	5.36E+02
0.0114	5.31E+02
0.0115	5.26E+02
0.0116	5.21E+02
0.0117	5.16E+02
0.0118	5.10E+02
0.0119	5.05E+02
0.012	4.99E+02
0.0121	4.93E+02
0.0122	4.87E+02
0.0123	4.80E+02
0.0124	4.74E+02
0.0125	4.67E+02
0.0126	4.61E+02
0.0127	4.54E+02
0.0128	4.47E+02
0.0129	4.41E+02
0.013	4.34E+02
0.0131	4.27E+02
0.0132	4.20E+02
0.0133	4.13E+02
0.0134	4.06E+02
0.0135	3.98E+02
0.0136	3.91E+02
0.0137	3.82E+02
0.0138	3.74E+02
0.0139	3.64E+02
0.014	3.51E+02
0.0141	3.37E+02
0.0142	3.28E+02
0.0143	3.27E+02

==> miehe_shear_load_disp_case_2_0.022.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.06E+01
0.0012	7.70E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.15E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.47E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.79E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.98E+02
0.0032	2.05E+02
0.0033	2.11E+02
0.0034	2.17E+02
0.0035	2.24E+02
0.0036	2.30E+02
0.0037	2.36E+02
0.0038	2.42E+02
0.0039	2.49E+02
0.004	2.55E+02
0.0041	2.61E+02
0.0042	2.68E+02
0.0043	2.74E+02
0.0044	2.80E+02
0.0045	2.86E+02
0.0046	2.92E+02
0.0047	2.99E+02
0.0048	3.05E+02
0.0049	3.11E+02
0.005	3.17E+02
0.0051	3.23E+02
0.0052	3.30E+02
0.0053	3.36E+02
0.0054	3.42E+02
0.0055	3.48E+02
0.0056	3.54E+02
0.0057	3.60E+02
0.0058	3.66E+02
0.0059	3.72E+02
0.006	3.78E+02
0.0061	3.84E+02
0.0062	3.90E+02
0.0063	3.96E+02
0.0064	4.02E+02
0.0065	4.08E+02
0.0066	4.14E+02
0.0067	4.19E+02
0.0068	4.25E+02
0.0069	4.31E+02
0.007	4.37E+02
0.0071	4.43E+02
0.0072	4.49E+02
0.0073	4.55E+02
0.0074	4.60E+02
0.0075	4.66E+02
0.0076	4.70E+02
0.0077	4.75E+02
0.0078	4.80E+02
0.0079	4.86E+02
0.008	4.92E+02
0.0081	4.97E+02
0.0082	5.02E+02
0.0083	5.08E+02
0.0084	5.13E+02
0.0085	5.18E+02
0.0086	5.23E+02
0.0087	5.28E+02
0.0088	5.33E+02
0.0089	5.38E+02
0.009	5.42E+02
0.0091	5.47E+02
0.0092	5.51E+02
0.0093	5.55E+02
0.0094	5.59E+02
0.0095	5.62E+02
0.0096	5.64E+02
0.0097	5.66E+02
0.0098	5.67E+02
0.0099	5.66E+02
0.01	5.62E+02
0.0101	5.55E+02
0.0102	5.45E+02
0.0103	5.35E+02
0.0104	5.26E+02
0.0105	5.17E+02
0.0106	5.08E+02
0.0107	4.99E+02
0.0108	4.91E+02
0.0109	4.82E+02
0.011	4.73E+02
0.0111	4.64E+02
0.0112	4.54E+02
0.0113	4.45E+02
0.0114	4.35E+02
0.0115	4.25E+02
0.0116	4.15E+02
0.0117	4.05E+02
0.0118	3.94E+02
0.0119	3.84E+02
0.012	3.73E+02
0.0121	3.61E+02
0.0122	3.49E+02
0.0123	3.35E+02
0.0124	3.19E+02
0.0125	3.00E+02
0.0126	2.80E+02
0.0127	2.74E+02


==> miehe_shear_load_disp_extra_iter_case_2_0.0027.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.07E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.61E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.80E+02
0.0029	1.86E+02
0.003	1.93E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.12E+02
0.0034	2.18E+02
0.0035	2.25E+02
0.0036	2.31E+02
0.0037	2.37E+02
0.0038	2.44E+02
0.0039	2.50E+02
0.004	2.57E+02
0.0041	2.63E+02
0.0042	2.69E+02
0.0043	2.76E+02
0.0044	2.82E+02
0.0045	2.89E+02
0.0046	2.95E+02
0.0047	3.01E+02
0.0048	3.08E+02
0.0049	3.14E+02
0.005	3.21E+02
0.0051	3.27E+02
0.0052	3.33E+02
0.0053	3.40E+02
0.0054	3.46E+02
0.0055	3.52E+02
0.0056	3.59E+02
0.0057	3.65E+02
0.0058	3.72E+02
0.0059	3.78E+02
0.006	3.84E+02
0.0061	3.91E+02
0.0062	3.97E+02
0.0063	4.03E+02
0.0064	4.10E+02
0.0065	4.16E+02
0.0066	4.22E+02
0.0067	4.29E+02
0.0068	4.35E+02
0.0069	4.41E+02
0.007	4.48E+02
0.0071	4.54E+02
0.0072	4.60E+02
0.0073	4.67E+02
0.0074	4.73E+02
0.0075	4.79E+02
0.0076	4.86E+02
0.0077	4.92E+02
0.0078	4.98E+02
0.0079	5.05E+02
0.008	5.11E+02
0.0081	5.17E+02
0.0082	5.24E+02
0.0083	5.30E+02
0.0084	5.36E+02
0.0085	5.43E+02
0.0086	5.49E+02
0.0087	5.55E+02
0.0088	5.61E+02
0.0089	5.68E+02
0.009	5.74E+02
0.0091	5.80E+02
0.0092	5.86E+02
0.0093	5.93E+02
0.0094	5.99E+02
0.0095	6.05E+02
0.0096	6.11E+02
0.0097	5.68E+02
0.0098	5.47E+02
0.0099	5.33E+02
0.01	5.23E+02
0.0101	5.14E+02
0.0102	5.06E+02
0.0103	4.99E+02
0.0104	4.92E+02
0.0105	4.85E+02
0.0106	4.78E+02
0.0107	4.72E+02
0.0108	4.66E+02
0.0109	4.60E+02
0.011	4.54E+02
0.0111	4.49E+02
0.0112	4.43E+02
0.0113	4.38E+02
0.0114	4.34E+02
0.0115	4.29E+02
0.0116	4.25E+02
0.0117	4.21E+02
0.0118	4.18E+02
0.0119	4.14E+02
0.012	4.11E+02
0.0121	4.08E+02
0.0122	4.06E+02
0.0123	4.03E+02
0.0124	4.01E+02
0.0125	3.99E+02
0.0126	3.97E+02
0.0127	3.96E+02
0.0128	3.95E+02
0.0129	3.94E+02
0.013	3.93E+02
0.0131	3.92E+02
0.0132	3.91E+02
0.0133	3.90E+02
0.0134	3.89E+02
0.0135	3.69E+02
0.0136	3.60E+02
0.0137	3.55E+02
0.0138	3.54E+02


==> miehe_shear_load_disp_extra_iter_case_2_0.0055.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.07E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.80E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.12E+02
0.0034	2.18E+02
0.0035	2.24E+02
0.0036	2.31E+02
0.0037	2.37E+02
0.0038	2.44E+02
0.0039	2.50E+02
0.004	2.56E+02
0.0041	2.63E+02
0.0042	2.69E+02
0.0043	2.75E+02
0.0044	2.82E+02
0.0045	2.88E+02
0.0046	2.95E+02
0.0047	3.01E+02
0.0048	3.07E+02
0.0049	3.14E+02
0.005	3.20E+02
0.0051	3.26E+02
0.0052	3.33E+02
0.0053	3.39E+02
0.0054	3.45E+02
0.0055	3.52E+02
0.0056	3.58E+02
0.0057	3.64E+02
0.0058	3.71E+02
0.0059	3.77E+02
0.006	3.83E+02
0.0061	3.89E+02
0.0062	3.96E+02
0.0063	4.02E+02
0.0064	4.08E+02
0.0065	4.15E+02
0.0066	4.21E+02
0.0067	4.27E+02
0.0068	4.33E+02
0.0069	4.40E+02
0.007	4.46E+02
0.0071	4.52E+02
0.0072	4.58E+02
0.0073	4.65E+02
0.0074	4.71E+02
0.0075	4.77E+02
0.0076	4.83E+02
0.0077	4.90E+02
0.0078	4.90E+02
0.0079	4.94E+02
0.008	5.00E+02
0.0081	5.06E+02
0.0082	5.13E+02
0.0083	5.19E+02
0.0084	5.25E+02
0.0085	5.31E+02
0.0086	5.37E+02
0.0087	5.43E+02
0.0088	5.50E+02
0.0089	5.56E+02
0.009	5.62E+02
0.0091	5.68E+02
0.0092	5.74E+02
0.0093	5.74E+02
0.0094	5.49E+02
0.0095	5.28E+02
0.0096	5.12E+02
0.0097	4.98E+02
0.0098	4.87E+02
0.0099	4.76E+02
0.01	4.66E+02
0.0101	4.57E+02
0.0102	4.49E+02
0.0103	4.41E+02
0.0104	4.33E+02
0.0105	4.26E+02
0.0106	4.19E+02
0.0107	4.13E+02
0.0108	4.07E+02
0.0109	4.02E+02
0.011	3.98E+02
0.0111	3.93E+02
0.0112	3.89E+02
0.0113	3.86E+02
0.0114	3.82E+02
0.0115	3.79E+02
0.0116	3.76E+02
0.0117	3.74E+02
0.0118	3.72E+02
0.0119	3.70E+02
0.012	3.69E+02
0.0121	3.69E+02
0.0122	3.69E+02
0.0123	3.70E+02
0.0124	3.71E+02
0.0125	3.75E+02
0.0126	3.78E+02
0.0127	3.81E+02
0.0128	3.84E+02
0.0129	3.87E+02
0.013	3.89E+02
0.0131	3.91E+02
0.0132	3.94E+02
0.0133	3.96E+02
0.0134	3.98E+02
0.0135	4.00E+02
0.0136	4.02E+02
0.0137	4.05E+02
0.0138	4.07E+02
0.0139	4.07E+02
0.014	3.58E+02
0.0141	3.43E+02
0.0142	3.39E+02


==> miehe_shear_load_disp_extra_iter_case_2_0.011.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.06E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.79E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.11E+02
0.0034	2.18E+02
0.0035	2.24E+02
0.0036	2.30E+02
0.0037	2.37E+02
0.0038	2.43E+02
0.0039	2.49E+02
0.004	2.56E+02
0.0041	2.62E+02
0.0042	2.68E+02
0.0043	2.75E+02
0.0044	2.81E+02
0.0045	2.87E+02
0.0046	2.94E+02
0.0047	3.00E+02
0.0048	3.06E+02
0.0049	3.13E+02
0.005	3.19E+02
0.0051	3.25E+02
0.0052	3.31E+02
0.0053	3.38E+02
0.0054	3.44E+02
0.0055	3.50E+02
0.0056	3.56E+02
0.0057	3.63E+02
0.0058	3.69E+02
0.0059	3.75E+02
0.006	3.81E+02
0.0061	3.87E+02
0.0062	3.94E+02
0.0063	4.00E+02
0.0064	4.06E+02
0.0065	4.12E+02
0.0066	4.18E+02
0.0067	4.24E+02
0.0068	4.31E+02
0.0069	4.37E+02
0.007	4.40E+02
0.0071	4.45E+02
0.0072	4.51E+02
0.0073	4.58E+02
0.0074	4.64E+02
0.0075	4.69E+02
0.0076	4.75E+02
0.0077	4.81E+02
0.0078	4.87E+02
0.0079	4.93E+02
0.008	4.99E+02
0.0081	5.05E+02
0.0082	5.10E+02
0.0083	5.16E+02
0.0084	5.22E+02
0.0085	5.27E+02
0.0086	5.33E+02
0.0087	5.38E+02
0.0088	5.44E+02
0.0089	5.49E+02
0.009	5.53E+02
0.0091	5.57E+02
0.0092	5.54E+02
0.0093	5.25E+02
0.0094	4.96E+02
0.0095	4.74E+02
0.0096	4.54E+02
0.0097	4.38E+02
0.0098	4.25E+02
0.0099	4.12E+02
0.01	4.01E+02
0.0101	3.92E+02
0.0102	3.85E+02
0.0103	3.79E+02
0.0104	3.72E+02
0.0105	3.67E+02
0.0106	3.64E+02
0.0107	3.62E+02
0.0108	3.61E+02
0.0109	3.60E+02
0.011	3.64E+02
0.0111	3.69E+02
0.0112	3.72E+02
0.0113	3.75E+02
0.0114	3.78E+02
0.0115	3.81E+02
0.0116	3.83E+02
0.0117	3.86E+02
0.0118	3.88E+02
0.0119	3.91E+02
0.012	3.93E+02
0.0121	3.95E+02
0.0122	3.98E+02
0.0123	4.00E+02
0.0124	4.02E+02
0.0125	4.05E+02
0.0126	3.80E+02
0.0127	3.13E+02
0.0128	2.93E+02


==> miehe_shear_load_disp_extra_iter_case_2_0.022.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.06E+01
0.0012	7.70E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.15E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.47E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.79E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.98E+02
0.0032	2.05E+02
0.0033	2.11E+02
0.0034	2.17E+02
0.0035	2.24E+02
0.0036	2.30E+02
0.0037	2.36E+02
0.0038	2.42E+02
0.0039	2.49E+02
0.004	2.55E+02
0.0041	2.61E+02
0.0042	2.68E+02
0.0043	2.74E+02
0.0044	2.80E+02
0.0045	2.86E+02
0.0046	2.92E+02
0.0047	2.99E+02
0.0048	3.05E+02
0.0049	3.11E+02
0.005	3.17E+02
0.0051	3.23E+02
0.0052	3.30E+02
0.0053	3.36E+02
0.0054	3.42E+02
0.0055	3.48E+02
0.0056	3.54E+02
0.0057	3.60E+02
0.0058	3.66E+02
0.0059	3.72E+02
0.006	3.78E+02
0.0061	3.84E+02
0.0062	3.90E+02
0.0063	3.96E+02
0.0064	4.02E+02
0.0065	4.08E+02
0.0066	4.14E+02
0.0067	4.19E+02
0.0068	4.25E+02
0.0069	4.31E+02
0.007	4.37E+02
0.0071	4.43E+02
0.0072	4.49E+02
0.0073	4.55E+02
0.0074	4.60E+02
0.0075	4.66E+02
0.0076	4.70E+02
0.0077	4.75E+02
0.0078	4.80E+02
0.0079	4.86E+02
0.008	4.92E+02
0.0081	4.97E+02
0.0082	5.02E+02
0.0083	5.08E+02
0.0084	5.13E+02
0.0085	5.18E+02
0.0086	5.23E+02
0.0087	5.28E+02
0.0088	5.33E+02
0.0089	5.38E+02
0.009	5.42E+02
0.0091	5.45E+02
0.0092	5.47E+02
0.0093	5.46E+02
0.0094	5.23E+02
0.0095	4.77E+02
0.0096	4.32E+02
0.0097	4.00E+02
0.0098	3.71E+02
0.0099	3.53E+02
0.01	3.34E+02
0.0101	3.22E+02
0.0102	3.13E+02
0.0103	3.06E+02
0.0104	3.03E+02
0.0105	2.99E+02
0.0106	3.02E+02
0.0107	3.09E+02
0.0108	3.12E+02
0.0109	3.14E+02
0.011	3.17E+02
0.0111	3.19E+02
0.0112	3.21E+02
0.0113	3.23E+02
0.0114	3.24E+02
0.0115	3.26E+02
0.0116	3.24E+02
0.0117	3.21E+02
0.0118	2.71E+02
0.0119	2.55E+02
0.012	2.50E+02


==> miehe_shear_load_disp_lin_old_iter_1e-1_case_2_0.0027.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.07E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.61E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.80E+02
0.0029	1.86E+02
0.003	1.93E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.12E+02
0.0034	2.18E+02
0.0035	2.25E+02
0.0036	2.31E+02
0.0037	2.37E+02
0.0038	2.44E+02
0.0039	2.50E+02
0.004	2.57E+02
0.0041	2.63E+02
0.0042	2.69E+02
0.0043	2.76E+02
0.0044	2.82E+02
0.0045	2.89E+02
0.0046	2.95E+02
0.0047	3.01E+02
0.0048	3.08E+02
0.0049	3.14E+02
0.005	3.21E+02
0.0051	3.27E+02
0.0052	3.33E+02
0.0053	3.40E+02
0.0054	3.46E+02
0.0055	3.52E+02
0.0056	3.59E+02
0.0057	3.65E+02
0.0058	3.72E+02
0.0059	3.78E+02
0.006	3.84E+02
0.0061	3.91E+02
0.0062	3.97E+02
0.0063	4.03E+02
0.0064	4.10E+02
0.0065	4.16E+02
0.0066	4.22E+02
0.0067	4.29E+02
0.0068	4.35E+02
0.0069	4.41E+02
0.007	4.48E+02
0.0071	4.54E+02
0.0072	4.61E+02
0.0073	4.67E+02
0.0074	4.73E+02
0.0075	4.80E+02
0.0076	4.86E+02
0.0077	4.92E+02
0.0078	4.98E+02
0.0079	5.05E+02
0.008	5.11E+02
0.0081	5.17E+02
0.0082	5.24E+02
0.0083	5.30E+02
0.0084	5.36E+02
0.0085	5.43E+02
0.0086	5.49E+02
0.0087	5.55E+02
0.0088	5.61E+02
0.0089	5.68E+02
0.009	5.74E+02
0.0091	5.80E+02
0.0092	5.87E+02
0.0093	5.93E+02
0.0094	5.99E+02
0.0095	6.05E+02
0.0096	6.12E+02
0.0097	6.18E+02
0.0098	6.06E+02
0.0099	6.10E+02
0.01	6.13E+02
0.0101	6.13E+02
0.0102	6.14E+02
0.0103	6.14E+02
0.0104	6.14E+02
0.0105	6.15E+02
0.0106	6.12E+02
0.0107	6.10E+02
0.0108	6.09E+02
0.0109	6.05E+02
0.011	6.05E+02
0.0111	6.01E+02
0.0112	5.96E+02
0.0113	5.93E+02
0.0114	5.89E+02
0.0115	5.83E+02
0.0116	5.79E+02
0.0117	5.72E+02
0.0118	5.65E+02
0.0119	5.63E+02
0.012	5.55E+02
0.0121	5.49E+02
0.0122	5.41E+02
0.0123	5.36E+02
0.0124	5.29E+02
0.0125	5.24E+02
0.0126	5.18E+02
0.0127	5.11E+02
0.0128	5.07E+02
0.0129	5.03E+02
0.013	4.97E+02
0.0131	4.93E+02
0.0132	4.88E+02
0.0133	4.83E+02
0.0134	4.79E+02
0.0135	4.77E+02
0.0136	4.73E+02
0.0137	4.69E+02
0.0138	4.63E+02
0.0139	4.60E+02
0.014	4.59E+02
0.0141	4.56E+02
0.0142	4.53E+02
0.0143	4.52E+02
0.0144	4.52E+02
0.0145	4.51E+02
0.0146	4.49E+02
0.0147	4.49E+02
0.0148	4.47E+02
0.0149	4.47E+02
0.015	4.46E+02
0.0151	4.46E+02
0.0152	4.45E+02
0.0153	4.45E+02
0.0154	4.43E+02
0.0155	4.03E+02

==> miehe_shear_load_disp_lin_old_iter_1e-1_case_2_0.0055.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.07E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.80E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.12E+02
0.0034	2.18E+02
0.0035	2.24E+02
0.0036	2.31E+02
0.0037	2.37E+02
0.0038	2.44E+02
0.0039	2.50E+02
0.004	2.56E+02
0.0041	2.63E+02
0.0042	2.69E+02
0.0043	2.75E+02
0.0044	2.82E+02
0.0045	2.88E+02
0.0046	2.95E+02
0.0047	3.01E+02
0.0048	3.07E+02
0.0049	3.14E+02
0.005	3.20E+02
0.0051	3.26E+02
0.0052	3.33E+02
0.0053	3.39E+02
0.0054	3.45E+02
0.0055	3.52E+02
0.0056	3.58E+02
0.0057	3.64E+02
0.0058	3.71E+02
0.0059	3.77E+02
0.006	3.83E+02
0.0061	3.90E+02
0.0062	3.96E+02
0.0063	4.02E+02
0.0064	4.08E+02
0.0065	4.15E+02
0.0066	4.21E+02
0.0067	4.27E+02
0.0068	4.34E+02
0.0069	4.40E+02
0.007	4.46E+02
0.0071	4.52E+02
0.0072	4.59E+02
0.0073	4.65E+02
0.0074	4.71E+02
0.0075	4.77E+02
0.0076	4.84E+02
0.0077	4.90E+02
0.0078	4.96E+02
0.0079	4.97E+02
0.008	5.03E+02
0.0081	5.09E+02
0.0082	5.15E+02
0.0083	5.22E+02
0.0084	5.27E+02
0.0085	5.33E+02
0.0086	5.39E+02
0.0087	5.45E+02
0.0088	5.51E+02
0.0089	5.57E+02
0.009	5.63E+02
0.0091	5.69E+02
0.0092	5.75E+02
0.0093	5.80E+02
0.0094	5.85E+02
0.0095	5.91E+02
0.0096	5.96E+02
0.0097	6.00E+02
0.0098	5.94E+02
0.0099	5.97E+02
0.01	6.00E+02
0.0101	6.01E+02
0.0102	6.02E+02
0.0103	6.02E+02
0.0104	6.02E+02
0.0105	6.00E+02
0.0106	5.98E+02
0.0107	5.95E+02
0.0108	5.93E+02
0.0109	5.90E+02
0.011	5.86E+02
0.0111	5.81E+02
0.0112	5.74E+02
0.0113	5.70E+02
0.0114	5.65E+02
0.0115	5.58E+02
0.0116	5.50E+02
0.0117	5.44E+02
0.0118	5.37E+02
0.0119	5.30E+02
0.012	5.23E+02
0.0121	5.15E+02
0.0122	5.08E+02
0.0123	5.02E+02
0.0124	4.95E+02
0.0125	4.91E+02
0.0126	4.84E+02
0.0127	4.78E+02
0.0128	4.74E+02
0.0129	4.69E+02
0.013	4.62E+02
0.0131	4.59E+02
0.0132	4.55E+02
0.0133	4.49E+02
0.0134	4.44E+02
0.0135	4.41E+02
0.0136	4.37E+02
0.0137	4.34E+02
0.0138	4.31E+02
0.0139	4.29E+02
0.014	4.27E+02
0.0141	4.25E+02
0.0142	4.23E+02
0.0143	4.19E+02
0.0144	4.16E+02
0.0145	3.66E+02


==> miehe_shear_load_disp_lin_old_iter_1e-1_case_2_0.011.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.06E+01
0.0012	7.71E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.16E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.48E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.80E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.99E+02
0.0032	2.05E+02
0.0033	2.11E+02
0.0034	2.18E+02
0.0035	2.24E+02
0.0036	2.30E+02
0.0037	2.37E+02
0.0038	2.43E+02
0.0039	2.50E+02
0.004	2.56E+02
0.0041	2.62E+02
0.0042	2.69E+02
0.0043	2.75E+02
0.0044	2.81E+02
0.0045	2.87E+02
0.0046	2.94E+02
0.0047	3.00E+02
0.0048	3.06E+02
0.0049	3.13E+02
0.005	3.19E+02
0.0051	3.25E+02
0.0052	3.32E+02
0.0053	3.38E+02
0.0054	3.44E+02
0.0055	3.50E+02
0.0056	3.57E+02
0.0057	3.63E+02
0.0058	3.69E+02
0.0059	3.75E+02
0.006	3.81E+02
0.0061	3.88E+02
0.0062	3.94E+02
0.0063	4.00E+02
0.0064	4.06E+02
0.0065	4.12E+02
0.0066	4.19E+02
0.0067	4.25E+02
0.0068	4.31E+02
0.0069	4.37E+02
0.007	4.40E+02
0.0071	4.46E+02
0.0072	4.53E+02
0.0073	4.59E+02
0.0074	4.65E+02
0.0075	4.70E+02
0.0076	4.76E+02
0.0077	4.82E+02
0.0078	4.87E+02
0.0079	4.93E+02
0.008	4.99E+02
0.0081	5.05E+02
0.0082	5.11E+02
0.0083	5.17E+02
0.0084	5.22E+02
0.0085	5.28E+02
0.0086	5.34E+02
0.0087	5.39E+02
0.0088	5.45E+02
0.0089	5.51E+02
0.009	5.56E+02
0.0091	5.62E+02
0.0092	5.67E+02
0.0093	5.72E+02
0.0094	5.77E+02
0.0095	5.82E+02
0.0096	5.86E+02
0.0097	5.90E+02
0.0098	5.93E+02
0.0099	5.81E+02
0.01	5.82E+02
0.0101	5.83E+02
0.0102	5.83E+02
0.0103	5.84E+02
0.0104	5.83E+02
0.0105	5.82E+02
0.0106	5.80E+02
0.0107	5.77E+02
0.0108	5.73E+02
0.0109	5.68E+02
0.011	5.63E+02
0.0111	5.58E+02
0.0112	5.51E+02
0.0113	5.42E+02
0.0114	5.34E+02
0.0115	5.24E+02
0.0116	5.16E+02
0.0117	5.09E+02
0.0118	4.99E+02
0.0119	4.92E+02
0.012	4.84E+02
0.0121	4.75E+02
0.0122	4.68E+02
0.0123	4.60E+02
0.0124	4.52E+02
0.0125	4.45E+02
0.0126	4.38E+02
0.0127	4.31E+02
0.0128	4.23E+02
0.0129	4.16E+02
0.013	4.07E+02
0.0131	4.00E+02
0.0132	3.92E+02
0.0133	3.81E+02
0.0134	3.24E+02


==> miehe_shear_load_disp_lin_old_iter_1e-1_case_2_0.022.txt <==
0.0001	6.42E+00
0.0002	1.28E+01
0.0003	1.93E+01
0.0004	2.57E+01
0.0005	3.21E+01
0.0006	3.85E+01
0.0007	4.50E+01
0.0008	5.14E+01
0.0009	5.78E+01
0.001	6.42E+01
0.0011	7.06E+01
0.0012	7.70E+01
0.0013	8.35E+01
0.0014	8.99E+01
0.0015	9.63E+01
0.0016	1.03E+02
0.0017	1.09E+02
0.0018	1.15E+02
0.0019	1.22E+02
0.002	1.28E+02
0.0021	1.35E+02
0.0022	1.41E+02
0.0023	1.47E+02
0.0024	1.54E+02
0.0025	1.60E+02
0.0026	1.67E+02
0.0027	1.73E+02
0.0028	1.79E+02
0.0029	1.86E+02
0.003	1.92E+02
0.0031	1.98E+02
0.0032	2.05E+02
0.0033	2.11E+02
0.0034	2.17E+02
0.0035	2.24E+02
0.0036	2.30E+02
0.0037	2.36E+02
0.0038	2.43E+02
0.0039	2.49E+02
0.004	2.55E+02
0.0041	2.61E+02
0.0042	2.68E+02
0.0043	2.74E+02
0.0044	2.80E+02
0.0045	2.86E+02
0.0046	2.93E+02
0.0047	2.99E+02
0.0048	3.05E+02
0.0049	3.11E+02
0.005	3.17E+02
0.0051	3.24E+02
0.0052	3.30E+02
0.0053	3.36E+02
0.0054	3.42E+02
0.0055	3.48E+02
0.0056	3.54E+02
0.0057	3.60E+02
0.0058	3.66E+02
0.0059	3.73E+02
0.006	3.79E+02
0.0061	3.85E+02
0.0062	3.91E+02
0.0063	3.97E+02
0.0064	4.03E+02
0.0065	4.09E+02
0.0066	4.15E+02
0.0067	4.20E+02
0.0068	4.26E+02
0.0069	4.32E+02
0.007	4.38E+02
0.0071	4.44E+02
0.0072	4.49E+02
0.0073	4.55E+02
0.0074	4.61E+02
0.0075	4.67E+02
0.0076	4.72E+02
0.0077	4.76E+02
0.0078	4.82E+02
0.0079	4.87E+02
0.008	4.93E+02
0.0081	4.98E+02
0.0082	5.04E+02
0.0083	5.09E+02
0.0084	5.14E+02
0.0085	5.20E+02
0.0086	5.25E+02
0.0087	5.30E+02
0.0088	5.35E+02
0.0089	5.40E+02
0.009	5.45E+02
0.0091	5.50E+02
0.0092	5.55E+02
0.0093	5.59E+02
0.0094	5.64E+02
0.0095	5.66E+02
0.0096	5.71E+02
0.0097	5.74E+02
0.0098	5.76E+02
0.0099	5.78E+02
0.01	5.77E+02
0.0101	5.71E+02
0.0102	5.55E+02
0.0103	5.53E+02
0.0104	5.51E+02
0.0105	5.49E+02
0.0106	5.47E+02
0.0107	5.42E+02
0.0108	5.38E+02
0.0109	5.33E+02
0.011	5.26E+02
0.0111	5.19E+02
0.0112	5.09E+02
0.0113	4.99E+02
0.0114	4.90E+02
0.0115	4.77E+02
0.0116	4.67E+02
0.0117	4.55E+02
0.0118	4.43E+02
0.0119	4.30E+02
0.012	4.18E+02
0.0121	4.03E+02
0.0122	3.85E+02
0.0123	2.87E+02


==> sneddon_3d_as_iter_case_1_0.216.txt <==
1 11
2 9
3 7
4 52
5 35


==> sneddon_3d_as_iter_case_1_0.433.txt <==
1 6
2 9
3 7
4 23
5 7


==> sneddon_3d_as_iter_case_1_0.866.txt <==
1 3
2 8
3 6
4 5
5 8


==> sneddon_3d_as_iter_case_1_1.732.txt <==
1 3
2 8
3 6
4 5
5 4


==> sneddon_3d_as_iter_case_2_0.216.txt <==
1 11
2 12
3 6
4 5
5 5


==> sneddon_3d_as_iter_case_2_0.433.txt <==
1 6
2 10
3 7
4 9
5 6


==> sneddon_3d_as_iter_case_2_0.866.txt <==
1 3
2 9
3 6
4 5
5 4


==> sneddon_3d_as_iter_case_2_1.732.txt <==
1 3
2 8
3 6
4 5
5 4


==> sneddon_3d_as_iter_case_3_0.216.txt <==
1 10
2 11
3 11
4 10
5 10


==> sneddon_3d_as_iter_case_3_0.433.txt <==
1 11
2 11
3 11
4 10
5 10


==> sneddon_3d_as_iter_case_3_0.866.txt <==
1 11
2 11
3 11
4 10
5 10


==> sneddon_3d_as_iter_case_3_1.732.txt <==
1 12
2 11
3 11
4 10
5 10


==> sneddon_3d_as_iter_case_4_0.216.txt <==
1 1
2 2
3 2
4 1
5 1


==> sneddon_3d_as_iter_case_4_0.433.txt <==
1 2
2 2
3 2
4 1
5 1


==> sneddon_3d_as_iter_case_4_0.866.txt <==
1 2
2 2
3 2
4 1
5 1


==> sneddon_3d_as_iter_case_4_1.732.txt <==
1 3
2 2
3 2
4 1
5 1


==> sneddon_as_iter_case_1_0.0027.txt <==
1 48
2 189
3 85
4 69
5 72


==> sneddon_as_iter_case_1_0.0055.txt <==
1 23
2 25
3 66
4 49
5 42


==> sneddon_as_iter_case_1_0.011.txt <==
1 39
2 10
3 91
4 70
5 2


==> sneddon_as_iter_case_1_0.022.txt <==
1 10
2 7
3 115
4 102
5 2


==> sneddon_as_iter_case_2_0.0027.txt <==
1 43
2 17
3 33
4 7
5 4


==> sneddon_as_iter_case_2_0.0055.txt <==
1 27
2 13
3 29
4 5
5 5

==> sneddon_as_iter_case_2_0.011.txt <==
1 41
2 9
3 24
4 23
5 7


==> sneddon_as_iter_case_2_0.022.txt <==
1 7
2 7
3 19
4 6
5 22


==> sneddon_as_iter_case_3_0.0027.txt <==
1 10
2 10
3 11
4 10
5 10


==> sneddon_as_iter_case_3_0.0055.txt <==
1 11
2 10
3 10
4 10
5 10


==> sneddon_as_iter_case_3_0.011.txt <==
1 10
2 11
3 10
4 10
5 10


==> sneddon_as_iter_case_3_0.022.txt <==
1 10
2 10
3 10
4 10
5 10


==> sneddon_as_iter_case_4_0.0027.txt <==
1 1
2 1
3 1
4 1
5 1


==> sneddon_as_iter_case_4_0.0055.txt <==
1 1
2 1
3 1
4 1
5 1


==> sneddon_as_iter_case_4_0.011.txt <==
1 1
2 1
3 1
4 1
5 1


==> sneddon_as_iter_case_4_0.022.txt <==
1 1
2 1
3 1
4 1
5 1

